FBMC Prototype Filter Design via Convex Optimization

In this work, we propose a prototype filter design for Filter Bank MultiCarrier (FBMC) systems based on convex optimization, aiming superior spectrum features while maintaining a high symbol reconstruction quality. Initially, the proposed design is written as a non-convex Quadratically Constrained Quadratic Programming (QCQP), which is relaxed into a convex QCQP guided by a line search. Through the resulting problem, we design three prototype filters: Type-I, II and III. In particular, the Type-II filter shows a slightly better performance than the classical Mirabasi-Martin design, while Type-I and III filters offer a much more contained spectrum than most of the prototype filters suitable for FBMC applications. Furthermore, numerical results corroborate the effectiveness of the designed filters as the proposed filters offer fast decay and contained spectrum while not jeopardizing symbol reconstruction in practice.

==> fbmc_ber2_egf_K=4_M=64_4x4.dat <==
   0.0000000e+00   3.6233639e-01   0.0000000e+00
   3.1578947e+00   3.2286007e-01   0.0000000e+00
   6.3157895e+00   2.7482617e-01   0.0000000e+00
   9.4736842e+00   2.1808143e-01   0.0000000e+00
   1.2631579e+01   1.5779993e-01   0.0000000e+00
   1.5789474e+01   1.0286155e-01   0.0000000e+00
   1.8947368e+01   6.0271924e-02   0.0000000e+00
   2.2105263e+01   3.3326663e-02   0.0000000e+00
   2.5263158e+01   1.7532940e-02   0.0000000e+00
   2.8421053e+01   9.2836914e-03   0.0000000e+00
   3.1578947e+01   5.2081452e-03   0.0000000e+00
   3.4736842e+01   3.0800384e-03   0.0000000e+00
   3.7894737e+01   2.0319562e-03   0.0000000e+00
   4.1052632e+01   1.5896284e-03   0.0000000e+00
   4.4210526e+01   1.3307218e-03   0.0000000e+00
   4.7368421e+01   1.2160059e-03   0.0000000e+00
   5.0526316e+01   1.1888078e-03   0.0000000e+00
   5.3684211e+01   1.1631858e-03   0.0000000e+00
   5.6842105e+01   1.1387767e-03   0.0000000e+00
   6.0000000e+01   1.1365097e-03   0.0000000e+00


==> fbmc_ber2_martin_K=4_M=64_4x4.dat <==
   0.0000000e+00   3.6217742e-01   0.0000000e+00
   3.1578947e+00   3.2328769e-01   0.0000000e+00
   6.3157895e+00   2.7521329e-01   0.0000000e+00
   9.4736842e+00   2.1767970e-01   0.0000000e+00
   1.2631579e+01   1.5789673e-01   0.0000000e+00
   1.5789474e+01   1.0262818e-01   0.0000000e+00
   1.8947368e+01   5.9988173e-02   0.0000000e+00
   2.2105263e+01   3.2966510e-02   0.0000000e+00
   2.5263158e+01   1.7255570e-02   0.0000000e+00
   2.8421053e+01   8.7833059e-03   0.0000000e+00
   3.1578947e+01   4.7838512e-03   0.0000000e+00
   3.4736842e+01   2.7078931e-03   0.0000000e+00
   3.7894737e+01   1.6796426e-03   0.0000000e+00
   4.1052632e+01   1.1779313e-03   0.0000000e+00
   4.4210526e+01   9.6049944e-04   0.0000000e+00
   4.7368421e+01   8.3412689e-04   0.0000000e+00
   5.0526316e+01   7.8599804e-04   0.0000000e+00
   5.3684211e+01   7.8278610e-04   0.0000000e+00
   5.6842105e+01   7.5135568e-04   0.0000000e+00
   6.0000000e+01   7.3454709e-04   0.0000000e+00


==> fbmc_ber2_ofdp_K=4_M=64_4x4.dat <==
   0.0000000e+00   3.6210577e-01   0.0000000e+00
   3.1578947e+00   3.2247970e-01   0.0000000e+00
   6.3157895e+00   2.7463615e-01   0.0000000e+00
   9.4736842e+00   2.1853442e-01   0.0000000e+00
   1.2631579e+01   1.5738163e-01   0.0000000e+00
   1.5789474e+01   1.0256478e-01   0.0000000e+00
   1.8947368e+01   5.9882694e-02   0.0000000e+00
   2.2105263e+01   3.2931865e-02   0.0000000e+00
   2.5263158e+01   1.7343850e-02   0.0000000e+00
   2.8421053e+01   9.0776881e-03   0.0000000e+00
   3.1578947e+01   4.8992866e-03   0.0000000e+00
   3.4736842e+01   2.8008769e-03   0.0000000e+00
   3.7894737e+01   1.7788407e-03   0.0000000e+00
   4.1052632e+01   1.2878116e-03   0.0000000e+00
   4.4210526e+01   1.0669711e-03   0.0000000e+00
   4.7368421e+01   9.3900335e-04   0.0000000e+00
   5.0526316e+01   8.8581424e-04   0.0000000e+00
   5.3684211e+01   8.7370010e-04   0.0000000e+00
   5.6842105e+01   8.5685162e-04   0.0000000e+00
   6.0000000e+01   8.6338824e-04   0.0000000e+00


==> fbmc_ber2_qcqp1_K=4_M=64_4x4.dat <==
   0.0000000e+00   3.6207479e-01   0.0000000e+00
   3.1578947e+00   3.2260917e-01   0.0000000e+00
   6.3157895e+00   2.7499161e-01   0.0000000e+00
   9.4736842e+00   2.1808551e-01   0.0000000e+00
   1.2631579e+01   1.5802801e-01   0.0000000e+00
   1.5789474e+01   1.0277408e-01   0.0000000e+00
   1.8947368e+01   6.0163894e-02   0.0000000e+00
   2.2105263e+01   3.3002204e-02   0.0000000e+00
   2.5263158e+01   1.7180240e-02   0.0000000e+00
   2.8421053e+01   8.9138108e-03   0.0000000e+00
   3.1578947e+01   4.8190858e-03   0.0000000e+00
   3.4736842e+01   2.7321910e-03   0.0000000e+00
   3.7894737e+01   1.7235443e-03   0.0000000e+00
   4.1052632e+01   1.2534438e-03   0.0000000e+00
   4.4210526e+01   9.9839621e-04   0.0000000e+00
   4.7368421e+01   9.0208830e-04   0.0000000e+00
   5.0526316e+01   8.2884194e-04   0.0000000e+00
   5.3684211e+01   8.0402256e-04   0.0000000e+00
   5.6842105e+01   7.8816097e-04   0.0000000e+00
   6.0000000e+01   7.6664543e-04   0.0000000e+00


==> fbmc_ber3_egf_K=4_M=64_4x4.dat <==
   0.0000000e+00   0.0000000e+00   3.6206851e-01
   3.1578947e+00   0.0000000e+00   3.2286460e-01
   6.3157895e+00   0.0000000e+00   2.7434992e-01
   9.4736842e+00   0.0000000e+00   2.1808595e-01
   1.2631579e+01   0.0000000e+00   1.5788792e-01
   1.5789474e+01   0.0000000e+00   1.0267127e-01
   1.8947368e+01   0.0000000e+00   5.9804891e-02
   2.2105263e+01   0.0000000e+00   3.3314765e-02
   2.5263158e+01   0.0000000e+00   1.7092476e-02
   2.8421053e+01   0.0000000e+00   8.4778507e-03
   3.1578947e+01   0.0000000e+00   4.4086009e-03
   3.4736842e+01   0.0000000e+00   2.3027673e-03
   3.7894737e+01   0.0000000e+00   1.4061099e-03
   4.1052632e+01   0.0000000e+00   8.5095314e-04
   4.4210526e+01   0.0000000e+00   6.5776685e-04
   4.7368421e+01   0.0000000e+00   5.8385575e-04
   5.0526316e+01   0.0000000e+00   4.9901748e-04
   5.3684211e+01   0.0000000e+00   5.0358073e-04
   5.6842105e+01   0.0000000e+00   4.5463748e-04
   6.0000000e+01   0.0000000e+00   4.6848522e-04


==> fbmc_ber_egf12_64qam_K=4_M=64_4x4_lw=1_eta=30.dat <==
   0.0000000e+00   3.6193037e-01
   5.0000000e+00   2.9577395e-01
   1.0000000e+01   2.0907652e-01
   1.5000000e+01   1.1575242e-01
   2.0000000e+01   4.9881682e-02
   2.5000000e+01   1.8370773e-02
   3.0000000e+01   6.1806315e-03
   3.5000000e+01   2.2338121e-03
   4.0000000e+01   9.2914920e-04
   4.5000000e+01   5.2990504e-04
   5.0000000e+01   3.9808340e-04
   5.5000000e+01   3.8022659e-04
   6.0000000e+01   3.5048193e-04


==> fbmc_ber_egf12_64qam_K=4_M=64_4x4_lw=1_eta=300.dat <==
   0.0000000e+00   3.6199033e-01
   5.0000000e+00   2.9597493e-01
   1.0000000e+01   2.0841495e-01
   1.5000000e+01   1.1576846e-01
   2.0000000e+01   4.9822329e-02
   2.5000000e+01   1.7793688e-02
   3.0000000e+01   5.9521627e-03
   3.5000000e+01   1.8127289e-03
   4.0000000e+01   6.0658626e-04
   4.5000000e+01   1.8844906e-04
   5.0000000e+01   6.0409045e-05
   5.5000000e+01   1.8355945e-05
   6.0000000e+01   6.4481707e-06


==> fbmc_ber_egf12_64qam_K=4_M=64_4x4_lw=7_eta=300.dat <==
   0.0000000e+00   3.6227967e-01
   5.0000000e+00   2.9628806e-01
   1.0000000e+01   2.0916191e-01
   1.5000000e+01   1.1539845e-01
   2.0000000e+01   4.9633212e-02
   2.5000000e+01   1.7642827e-02
   3.0000000e+01   5.8120644e-03
   3.5000000e+01   1.9760798e-03
   4.0000000e+01   6.7819010e-04
   4.5000000e+01   2.3810870e-04
   5.0000000e+01   6.6207232e-05
   5.5000000e+01   2.2567857e-05
   6.0000000e+01   8.7885332e-06


==> fbmc_ber_egf12_64qam_K=4_M=64_4x6_lw=1_eta=30.dat <==
   0.0000000e+00   2.8279795e-01
   5.0000000e+00   1.8644165e-01
   1.0000000e+01   8.2124702e-02
   1.5000000e+01   1.7863991e-02
   2.0000000e+01   1.6676258e-03
   2.5000000e+01   9.3512608e-05
   3.0000000e+01   3.7474593e-06


==> fbmc_ber_egf_64qam_K=4_M=64_4x4_lw=1_eta=30.dat <==
   0.0000000e+00   3.6186110e-01
   5.0000000e+00   2.9576002e-01
   1.0000000e+01   2.0821630e-01
   1.5000000e+01   1.1478924e-01
   2.0000000e+01   4.9108983e-02
   2.5000000e+01   1.8302517e-02
   3.0000000e+01   6.2736590e-03
   3.5000000e+01   2.4266840e-03
   4.0000000e+01   1.1129430e-03
   4.5000000e+01   7.2514132e-04
   5.0000000e+01   5.4109978e-04
   5.5000000e+01   5.0854294e-04
   6.0000000e+01   5.1260242e-04


==> fbmc_ber_egf_64qam_K=4_M=64_4x4_lw=1_eta=300.dat <==
   0.0000000e+00   3.6186207e-01
   5.0000000e+00   2.9594207e-01
   1.0000000e+01   2.0828331e-01
   1.5000000e+01   1.1520687e-01
   2.0000000e+01   4.9257604e-02
   2.5000000e+01   1.7491545e-02
   3.0000000e+01   5.8260911e-03
   3.5000000e+01   1.8802955e-03
   4.0000000e+01   6.0137995e-04
   4.5000000e+01   1.7570122e-04
   5.0000000e+01   6.4939914e-05
   5.5000000e+01   1.9750254e-05
   6.0000000e+01   3.9057419e-06


==> fbmc_ber_egf_64qam_K=4_M=64_4x4_lw=7_eta=30.dat <==
   0.0000000e+00   3.6195332e-01
   5.0000000e+00   2.9617492e-01
   1.0000000e+01   2.0717698e-01
   1.5000000e+01   1.1560704e-01
   2.0000000e+01   4.8800311e-02
   2.5000000e+01   1.7573778e-02
   3.0000000e+01   5.7934081e-03
   3.5000000e+01   2.0297394e-03
   4.0000000e+01   7.5350610e-04
   4.5000000e+01   3.3830666e-04
   5.0000000e+01   2.0532372e-04
   5.5000000e+01   1.7338034e-04
   6.0000000e+01   1.5846778e-04


==> fbmc_ber_egf_64qam_K=4_M=64_4x6_lw=1_eta=30.dat <==
   0.0000000e+00   2.8254553e-01
   5.0000000e+00   1.8600569e-01
   1.0000000e+01   8.0777045e-02
   1.5000000e+01   1.7091679e-02
   2.0000000e+01   1.5241272e-03
   2.5000000e+01   7.8097212e-05
   3.0000000e+01   3.3097265e-06


==> fbmc_ber_egf_K=4_M=64_4x4.dat <==
   0.0000000e+00   3.6197238e-01   0.0000000e+00
   3.1578947e+00   3.2315789e-01   0.0000000e+00
   6.3157895e+00   2.7479020e-01   0.0000000e+00
   9.4736842e+00   2.1764351e-01   0.0000000e+00
   1.2631579e+01   1.5732091e-01   0.0000000e+00
   1.5789474e+01   1.0283987e-01   0.0000000e+00
   1.8947368e+01   5.9648354e-02   0.0000000e+00
   2.2105263e+01   3.2765966e-02   0.0000000e+00
   2.5263158e+01   1.6467815e-02   0.0000000e+00
   2.8421053e+01   8.4330723e-03   0.0000000e+00
   3.1578947e+01   4.0454957e-03   0.0000000e+00
   3.4736842e+01   1.8739004e-03   0.0000000e+00
   3.7894737e+01   9.5307994e-04   0.0000000e+00
   4.1052632e+01   4.9528948e-04   0.0000000e+00
   4.4210526e+01   1.8690791e-04   0.0000000e+00
   4.7368421e+01   1.0115500e-04   0.0000000e+00
   5.0526316e+01   4.3916135e-05   0.0000000e+00
   5.3684211e+01   1.7684316e-05   0.0000000e+00
   5.6842105e+01   5.6791476e-06   0.0000000e+00
   6.0000000e+01   1.0784862e-05   0.0000000e+00


==> fbmc_ber_martin_64qam_K=4_M=64_4x4_lw=1_eta=30.dat <==
   0.0000000e+00   3.6188325e-01
   5.0000000e+00   2.9544645e-01
   1.0000000e+01   2.0783391e-01
   1.5000000e+01   1.1444782e-01
   2.0000000e+01   4.9832291e-02
   2.5000000e+01   1.7675545e-02
   3.0000000e+01   5.9939032e-03
   3.5000000e+01   2.2298391e-03
   4.0000000e+01   9.2793128e-04
   4.5000000e+01   5.2592257e-04
   5.0000000e+01   3.7347085e-04
   5.5000000e+01   3.5448107e-04
   6.0000000e+01   3.7713891e-04


==> fbmc_ber_martin_64qam_K=4_M=64_4x4_lw=1_eta=300.dat <==
   0.0000000e+00   3.6208857e-01
   5.0000000e+00   2.9560857e-01
   1.0000000e+01   2.0807521e-01
   1.5000000e+01   1.1508234e-01
   2.0000000e+01   4.9111129e-02
   2.5000000e+01   1.7567323e-02
   3.0000000e+01   5.7410507e-03
   3.5000000e+01   1.9064882e-03
   4.0000000e+01   5.8749708e-04
   4.5000000e+01   2.0355653e-04
   5.0000000e+01   6.4102007e-05
   5.5000000e+01   2.1603786e-05
   6.0000000e+01   5.2416159e-06


==> fbmc_ber_martin_64qam_K=4_M=64_4x4_lw=7_eta=30.dat <==
   0.0000000e+00   3.6188648e-01
   5.0000000e+00   2.9641841e-01
   1.0000000e+01   2.0792321e-01
   1.5000000e+01   1.1448965e-01
   2.0000000e+01   4.9092845e-02
   2.5000000e+01   1.7489299e-02
   3.0000000e+01   5.7148766e-03
   3.5000000e+01   1.8534780e-03
   4.0000000e+01   6.1581343e-04
   4.5000000e+01   2.5667768e-04
   5.0000000e+01   1.2966739e-04
   5.5000000e+01   1.0080666e-04
   6.0000000e+01   8.8029302e-05


==> fbmc_ber_martin_64qam_K=4_M=64_4x6_lw=1_eta=30.dat <==
   0.0000000e+00   2.8247544e-01
   5.0000000e+00   1.8594353e-01
   1.0000000e+01   8.0851111e-02
   1.5000000e+01   1.6975364e-02
   2.0000000e+01   1.4971156e-03
   2.5000000e+01   7.8320842e-05
   3.0000000e+01   3.0400470e-06


==> fbmc_ber_martin_K=4_M=64_4x4.dat <==
   0.0000000e+00   3.6184204e-01   0.0000000e+00
   3.1578947e+00   3.2259071e-01   0.0000000e+00
   6.3157895e+00   2.7468842e-01   0.0000000e+00
   9.4736842e+00   2.1797017e-01   0.0000000e+00
   1.2631579e+01   1.5760385e-01   0.0000000e+00
   1.5789474e+01   1.0200865e-01   0.0000000e+00
   1.8947368e+01   5.9402874e-02   0.0000000e+00
   2.2105263e+01   3.2095060e-02   0.0000000e+00
   2.5263158e+01   1.6306324e-02   0.0000000e+00
   2.8421053e+01   7.9584800e-03   0.0000000e+00
   3.1578947e+01   4.1203038e-03   0.0000000e+00
   3.4736842e+01   1.9568141e-03   0.0000000e+00
   3.7894737e+01   9.8753255e-04   0.0000000e+00
   4.1052632e+01   4.5535204e-04   0.0000000e+00
   4.4210526e+01   2.8154535e-04   0.0000000e+00
   4.7368421e+01   1.1674189e-04   0.0000000e+00
   5.0526316e+01   5.5798836e-05   0.0000000e+00
   5.3684211e+01   2.6792746e-05   0.0000000e+00
   5.6842105e+01   1.3642499e-05   0.0000000e+00
   6.0000000e+01   2.2190993e-06   0.0000000e+00


==> fbmc_ber_ofdp_64qam_K=4_M=64_4x4_lw=1_eta=30.dat <==
   0.0000000e+00   3.6187342e-01
   5.0000000e+00   2.9604806e-01
   1.0000000e+01   2.0781211e-01
   1.5000000e+01   1.1580694e-01
   2.0000000e+01   4.9310786e-02
   2.5000000e+01   1.8027807e-02
   3.0000000e+01   6.1321996e-03
   3.5000000e+01   2.2838049e-03
   4.0000000e+01   9.9896548e-04
   4.5000000e+01   5.6081126e-04
   5.0000000e+01   4.5562913e-04
   5.5000000e+01   4.2992172e-04
   6.0000000e+01   3.8223053e-04


==> fbmc_ber_ofdp_64qam_K=4_M=64_4x4_lw=1_eta=300.dat <==
   0.0000000e+00   3.6211892e-01
   5.0000000e+00   2.9590284e-01
   1.0000000e+01   2.0829611e-01
   1.5000000e+01   1.1500717e-01
   2.0000000e+01   4.8928447e-02
   2.5000000e+01   1.7582124e-02
   3.0000000e+01   5.9346789e-03
   3.5000000e+01   1.8383290e-03
   4.0000000e+01   5.9661827e-04
   4.5000000e+01   1.7826601e-04
   5.0000000e+01   6.1974212e-05
   5.5000000e+01   1.7133257e-05
   6.0000000e+01   7.2024898e-06


==> fbmc_ber_ofdp_64qam_K=4_M=64_4x4_lw=7_eta=30.dat <==
   0.0000000e+00   3.6198993e-01
   5.0000000e+00   2.9562329e-01
   1.0000000e+01   2.0804944e-01
   1.5000000e+01   1.1453064e-01
   2.0000000e+01   4.8905583e-02
   2.5000000e+01   1.7483151e-02
   3.0000000e+01   5.8317475e-03
   3.5000000e+01   1.9076410e-03
   4.0000000e+01   6.5856517e-04
   4.5000000e+01   2.5069815e-04
   5.0000000e+01   1.4129827e-04
   5.5000000e+01   1.0759707e-04
   6.0000000e+01   9.9600906e-05


==> fbmc_ber_ofdp_64qam_K=4_M=64_4x6_lw=1_eta=30.dat <==
   0.0000000e+00   2.8266455e-01
   5.0000000e+00   1.8614486e-01
   1.0000000e+01   8.0895766e-02
   1.5000000e+01   1.7055764e-02
   2.0000000e+01   1.4890305e-03
   2.5000000e+01   7.7621898e-05
   3.0000000e+01   3.5092734e-06


==> fbmc_ber_ofdp_K=4_M=64_4x4.dat <==
   0.0000000e+00   3.6195977e-01   0.0000000e+00
   3.1578947e+00   3.2247771e-01   0.0000000e+00
   6.3157895e+00   2.7510311e-01   0.0000000e+00
   9.4736842e+00   2.1801143e-01   0.0000000e+00
   1.2631579e+01   1.5722539e-01   0.0000000e+00
   1.5789474e+01   1.0241130e-01   0.0000000e+00
   1.8947368e+01   6.0574907e-02   0.0000000e+00
   2.2105263e+01   3.1975033e-02   0.0000000e+00
   2.5263158e+01   1.6559179e-02   0.0000000e+00
   2.8421053e+01   8.3602341e-03   0.0000000e+00
   3.1578947e+01   4.0146603e-03   0.0000000e+00
   3.4736842e+01   1.9628966e-03   0.0000000e+00
   3.7894737e+01   1.0312234e-03   0.0000000e+00
   4.1052632e+01   4.5352396e-04   0.0000000e+00
   4.4210526e+01   2.3403221e-04   0.0000000e+00
   4.7368421e+01   1.1076620e-04   0.0000000e+00
   5.0526316e+01   4.8859883e-05   0.0000000e+00
   5.3684211e+01   4.5237471e-05   0.0000000e+00
   5.6842105e+01   9.6689612e-06   0.0000000e+00
   6.0000000e+01   7.8694661e-06   0.0000000e+00


==> fbmc_ber_qcqp1_64qam_K=4_M=64_4x4_lw=1_eta=30.dat <==
   0.0000000e+00   3.6209819e-01
   5.0000000e+00   2.9621248e-01
   1.0000000e+01   2.0881863e-01
   1.5000000e+01   1.1483745e-01
   2.0000000e+01   4.9569295e-02
   2.5000000e+01   1.7358535e-02
   3.0000000e+01   5.9610113e-03
   3.5000000e+01   2.1468734e-03
   4.0000000e+01   9.5009845e-04
   4.5000000e+01   5.5065104e-04
   5.0000000e+01   4.1383464e-04
   5.5000000e+01   3.9286871e-04
   6.0000000e+01   3.7085636e-04


==> fbmc_ber_qcqp1_64qam_K=4_M=64_4x4_lw=1_eta=300.dat <==
   0.0000000e+00   3.6207514e-01
   5.0000000e+00   2.9590814e-01
   1.0000000e+01   2.0803058e-01
   1.5000000e+01   1.1499274e-01
   2.0000000e+01   4.9167106e-02
   2.5000000e+01   1.7468714e-02
   3.0000000e+01   5.6504713e-03
   3.5000000e+01   1.8429742e-03
   4.0000000e+01   5.8713554e-04
   4.5000000e+01   2.0994576e-04
   5.0000000e+01   5.4634400e-05
   5.5000000e+01   2.0379065e-05
   6.0000000e+01   4.8236789e-06


==> fbmc_ber_qcqp1_64qam_K=4_M=64_4x4_lw=7_eta=30.dat <==
   0.0000000e+00   3.6192867e-01
   5.0000000e+00   2.9575760e-01
   1.0000000e+01   2.0826381e-01
   1.5000000e+01   1.1437998e-01
   2.0000000e+01   4.9356000e-02
   2.5000000e+01   1.7623569e-02
   3.0000000e+01   5.8690215e-03
   3.5000000e+01   1.8775184e-03
   4.0000000e+01   6.6797722e-04
   4.5000000e+01   2.4854230e-04
   5.0000000e+01   1.3048198e-04
   5.5000000e+01   9.1481411e-05
   6.0000000e+01   1.0049807e-04


==> fbmc_ber_qcqp1_64qam_K=4_M=64_4x6_lw=1_eta=30.dat <==
   0.0000000e+00   2.8254245e-01
   5.0000000e+00   1.8602084e-01
   1.0000000e+01   8.0923120e-02
   1.5000000e+01   1.6966446e-02
   2.0000000e+01   1.5102764e-03
   2.5000000e+01   7.9211393e-05
   3.0000000e+01   2.7600462e-06


==> fbmc_ber_qcqp1_K=4_M=64_4x4.dat <==
   0.0000000e+00   3.6203594e-01   0.0000000e+00
   3.1578947e+00   3.2283012e-01   0.0000000e+00
   6.3157895e+00   2.7451366e-01   0.0000000e+00
   9.4736842e+00   2.1816131e-01   0.0000000e+00
   1.2631579e+01   1.5759603e-01   0.0000000e+00
   1.5789474e+01   1.0189169e-01   0.0000000e+00
   1.8947368e+01   5.9917221e-02   0.0000000e+00
   2.2105263e+01   3.2127213e-02   0.0000000e+00
   2.5263158e+01   1.6529889e-02   0.0000000e+00
   2.8421053e+01   8.2532068e-03   0.0000000e+00
   3.1578947e+01   3.9425547e-03   0.0000000e+00
   3.4736842e+01   2.0272852e-03   0.0000000e+00
   3.7894737e+01   9.2052349e-04   0.0000000e+00
   4.1052632e+01   4.4975943e-04   0.0000000e+00
   4.4210526e+01   2.2857735e-04   0.0000000e+00
   4.7368421e+01   1.1039186e-04   0.0000000e+00
   5.0526316e+01   3.9564080e-05   0.0000000e+00
   5.3684211e+01   1.7053520e-05   0.0000000e+00
   5.6842105e+01   7.5659775e-06   0.0000000e+00
   6.0000000e+01   1.0444058e-05   0.0000000e+00


==> fbmc_ber_qcqp2_64qam_K=4_M=64_4x4_lw=1_eta=30.dat <==
   0.0000000e+00   3.6183962e-01
   5.0000000e+00   2.9590611e-01
   1.0000000e+01   2.0811372e-01
   1.5000000e+01   1.1606006e-01
   2.0000000e+01   4.9261761e-02
   2.5000000e+01   1.7707958e-02
   3.0000000e+01   6.0343242e-03
   3.5000000e+01   2.1943447e-03
   4.0000000e+01   9.5252874e-04
   4.5000000e+01   5.3955554e-04
   5.0000000e+01   4.0285109e-04
   5.5000000e+01   3.6522405e-04
   6.0000000e+01   3.5576013e-04


==> fbmc_ber_qcqp2_64qam_K=4_M=64_4x4_lw=1_eta=300.dat <==
   0.0000000e+00   3.6210659e-01
   5.0000000e+00   2.9579901e-01
   1.0000000e+01   2.0830985e-01
   1.5000000e+01   1.1500550e-01
   2.0000000e+01   4.9014298e-02
   2.5000000e+01   1.7495253e-02
   3.0000000e+01   5.7807973e-03
   3.5000000e+01   1.8493523e-03
   4.0000000e+01   5.7609731e-04
   4.5000000e+01   1.7683206e-04
   5.0000000e+01   5.8347053e-05
   5.5000000e+01   1.4702744e-05
   6.0000000e+01   5.1895325e-06


==> fbmc_ber_qcqp2_64qam_K=4_M=64_4x4_lw=7_eta=30.dat <==
   0.0000000e+00   3.6193917e-01
   5.0000000e+00   2.9603799e-01
   1.0000000e+01   2.0828425e-01
   1.5000000e+01   1.1461432e-01
   2.0000000e+01   4.8752552e-02
   2.5000000e+01   1.7524090e-02
   3.0000000e+01   5.6902291e-03
   3.5000000e+01   1.8369892e-03
   4.0000000e+01   6.4544641e-04
   4.5000000e+01   2.3089748e-04
   5.0000000e+01   1.4410622e-04
   5.5000000e+01   1.0353256e-04
   6.0000000e+01   8.7677846e-05


==> fbmc_ber_qcqp2_64qam_K=4_M=64_4x6_lw=1_eta=30.dat <==
   0.0000000e+00   2.8253632e-01
   5.0000000e+00   1.8589793e-01
   1.0000000e+01   8.0821931e-02
   1.5000000e+01   1.6901793e-02
   2.0000000e+01   1.5326175e-03
   2.5000000e+01   7.6608549e-05
   3.0000000e+01   2.8913131e-06


==> fbmc_ber_qcqp3_64qam_K=4_M=64_4x4_lw=1_eta=30.dat <==
   0.0000000e+00   3.6170536e-01
   5.0000000e+00   2.9512278e-01
   1.0000000e+01   2.0830273e-01
   1.5000000e+01   1.1544243e-01
   2.0000000e+01   4.9404293e-02
   2.5000000e+01   1.7867434e-02
   3.0000000e+01   6.2071495e-03
   3.5000000e+01   2.2476451e-03
   4.0000000e+01   8.8652900e-04
   4.5000000e+01   6.1465161e-04
   5.0000000e+01   4.3172240e-04
   5.5000000e+01   3.8258940e-04
   6.0000000e+01   3.7642594e-04


==> fbmc_ber_qcqp3_64qam_K=4_M=64_4x4_lw=1_eta=300.dat <==
   0.0000000e+00   3.6191128e-01
   5.0000000e+00   2.9569871e-01
   1.0000000e+01   2.0760896e-01
   1.5000000e+01   1.1492360e-01
   2.0000000e+01   4.8977052e-02
   2.5000000e+01   1.7493859e-02
   3.0000000e+01   5.7987536e-03
   3.5000000e+01   1.8420817e-03
   4.0000000e+01   5.7686280e-04
   4.5000000e+01   2.0101118e-04
   5.0000000e+01   5.0092988e-05
   5.5000000e+01   1.9545478e-05
   6.0000000e+01   7.8321900e-06


==> fbmc_ber_qcqp3_64qam_K=4_M=64_4x4_lw=7_eta=30.dat <==
   0.0000000e+00   3.6155097e-01
   5.0000000e+00   2.9630102e-01
   1.0000000e+01   2.0775866e-01
   1.5000000e+01   1.1607745e-01
   2.0000000e+01   4.9176330e-02
   2.5000000e+01   1.7160250e-02
   3.0000000e+01   5.8109354e-03
   3.5000000e+01   1.8831269e-03
   4.0000000e+01   6.4246856e-04
   4.5000000e+01   2.4805587e-04
   5.0000000e+01   1.3425326e-04
   5.5000000e+01   1.0441067e-04
   6.0000000e+01   1.0157097e-04


==> fbmc_ber_qcqp3_64qam_K=4_M=64_4x6_lw=1_eta=30.dat <==
   0.0000000e+00   2.8255372e-01
   5.0000000e+00   1.8603797e-01
   1.0000000e+01   8.0962826e-02
   1.5000000e+01   1.6967052e-02
   2.0000000e+01   1.5111127e-03
   2.5000000e+01   7.8209688e-05
   3.0000000e+01   2.7364922e-06


==> fbmc_oob_egf_K=4_M=32.dat <==
   2.2204460e-16  -5.6895321e-14   1.0000000e+00  -1.3882792e+02   1.3098096e-14
   5.0050050e-04  -1.3013473e-01   9.7047986e-01  -1.5298816e+01   2.9520141e-02
   1.0010010e-03  -2.6418774e-01   9.4098181e-01  -1.2290141e+01   5.9018195e-02
   1.5015015e-03  -4.0229920e-01   9.1152814e-01  -1.0531948e+01   8.8471861e-02
   2.0020020e-03  -5.4461706e-01   8.8214158e-01  -9.2863940e+00   1.1785842e-01
   2.5025025e-03  -6.9129652e-01   8.5284547e-01  -8.3222637e+00   1.4715453e-01
   3.0030030e-03  -8.4249946e-01   8.2366394e-01  -7.5365887e+00   1.7633606e-01
   3.5035035e-03  -9.9839376e-01   7.9462207e-01  -6.8744623e+00   2.0537793e-01
   4.0040040e-03  -1.1591525e+00   7.6574602e-01  -6.3031302e+00   2.3425398e-01
   4.5045045e-03  -1.3249533e+00   7.3706311e-01  -5.8014848e+00   2.6293689e-01
   5.0050050e-03  -1.4959769e+00   7.0860190e-01  -5.3551328e+00   2.9139810e-01
   5.5055055e-03  -1.6724069e+00   6.8039218e-01  -4.9538260e+00   3.1960782e-01
   6.0060060e-03  -1.8544281e+00   6.5246496e-01  -4.5900140e+00   3.4753504e-01
   6.5065065e-03  -2.0422255e+00   6.2485241e-01  -4.2579784e+00   3.7514759e-01
   7.0070070e-03  -2.2359835e+00   5.9758770e-01  -3.9532876e+00   4.0241230e-01
   7.5075075e-03  -2.4358839e+00   5.7070491e-01  -3.6724407e+00   4.2929509e-01
   8.0080080e-03  -2.6421056e+00   5.4423873e-01  -3.4126258e+00   4.5576127e-01
   8.5085085e-03  -2.8548222e+00   5.1822431e-01  -3.1715511e+00   4.8177569e-01
   9.0090090e-03  -3.0742017e+00   4.9269690e-01  -2.9473249e+00   5.0730310e-01
   9.5095095e-03  -3.3004043e+00   4.6769160e-01  -2.7383668e+00   5.3230840e-01
   1.0010010e-02  -3.5335816e+00   4.4324296e-01  -2.5433428e+00   5.5675704e-01
   1.0510511e-02  -3.7738749e+00   4.1938463e-01  -2.3611147e+00   5.8061537e-01
   1.1011011e-02  -4.0214140e+00   3.9614903e-01  -2.1907023e+00   6.0385097e-01
   1.1511512e-02  -4.2763159e+00   3.7356692e-01  -2.0312532e+00   6.2643308e-01
   1.2012012e-02  -4.5386834e+00   3.5166704e-01  -1.8820190e+00   6.4833296e-01
   1.2512513e-02  -4.8086040e+00   3.3047575e-01  -1.7423369e+00   6.6952425e-01
   1.3013013e-02  -5.0861488e+00   3.1001672e-01  -1.6116144e+00   6.8998328e-01
   1.3513514e-02  -5.3713711e+00   2.9031060e-01  -1.4893168e+00   7.0968940e-01
   1.4014014e-02  -5.6643061e+00   2.7137472e-01  -1.3749577e+00   7.2862528e-01
   1.4514515e-02  -5.9649695e+00   2.5322294e-01  -1.2680903e+00   7.4677706e-01
   1.5015015e-02  -6.2733573e+00   2.3586542e-01  -1.1683014e+00   7.6413458e-01
   1.5515516e-02  -6.5894451e+00   2.1930851e-01  -1.0752056e+00   7.8069149e-01
   1.6016016e-02  -6.9131878e+00   2.0355474e-01  -9.8844067e-01   7.9644526e-01
   1.6516517e-02  -7.2445200e+00   1.8860274e-01  -9.0766463e-01   8.1139726e-01
   1.7017017e-02  -7.5833558e+00   1.7444737e-01  -8.3255233e-01   8.2555263e-01
   1.7517518e-02  -7.9295896e+00   1.6107978e-01  -7.6279340e-01   8.3892022e-01
   1.8018018e-02  -8.2830967e+00   1.4848765e-01  -6.9809049e-01   8.5151235e-01
   1.8518519e-02  -8.6437346e+00   1.3665532e-01  -6.3815782e-01   8.6334468e-01
   1.9019019e-02  -9.0113447e+00   1.2556411e-01  -5.8272027e-01   8.7443589e-01
   1.9519520e-02  -9.3857534e+00   1.1519262e-01  -5.3151264e-01   8.8480738e-01
   2.0020020e-02  -9.7667751e+00   1.0551701e-01  -4.8427916e-01   8.9448299e-01
   2.0520521e-02  -1.0154214e+01   9.6511399e-02  -4.4077322e-01   9.0348860e-01
   2.1021021e-02  -1.0547867e+01   8.8148170e-02  -4.0075726e-01   9.1185183e-01
   2.1521522e-02  -1.0947527e+01   8.0398376e-02  -3.6400270e-01   9.1960162e-01
   2.2022022e-02  -1.1352987e+01   7.3232075e-02  -3.3029005e-01   9.2676793e-01
   2.2522523e-02  -1.1764040e+01   6.6618683e-02  -2.9940896e-01   9.3338132e-01
   2.3023023e-02  -1.2180487e+01   6.0527305e-02  -2.7115838e-01   9.3947270e-01
   2.3523524e-02  -1.2602138e+01   5.4927042e-02  -2.4534663e-01   9.4507296e-01
   2.4024024e-02  -1.3028816e+01   4.9787276e-02  -2.2179158e-01   9.5021272e-01
   2.4524525e-02  -1.3460361e+01   4.5077920e-02  -2.0032065e-01   9.5492208e-01
   2.5025025e-02  -1.3896631e+01   4.0769638e-02  -1.8077083e-01   9.5923036e-01
   2.5525526e-02  -1.4337507e+01   3.6834034e-02  -1.6298872e-01   9.6316597e-01
   2.6026026e-02  -1.4782893e+01   3.3243805e-02  -1.4683036e-01   9.6675619e-01
   2.6526527e-02  -1.5232718e+01   2.9972862e-02  -1.3216115e-01   9.7002714e-01
   2.7027027e-02  -1.5686938e+01   2.6996419e-02  -1.1885561e-01   9.7300358e-01
   2.7527528e-02  -1.6145536e+01   2.4291058e-02  -1.0679715e-01   9.7570894e-01
   2.8028028e-02  -1.6608516e+01   2.1834758e-02  -9.5877732e-02   9.7816524e-01
   2.8528529e-02  -1.7075909e+01   1.9606908e-02  -8.5997573e-02   9.8039309e-01
   2.9029029e-02  -1.7547762e+01   1.7588297e-02  -7.7064726e-02   9.8241170e-01
   2.9529530e-02  -1.8024138e+01   1.5761086e-02  -6.8994684e-02   9.8423891e-01
   3.0030030e-02  -1.8505110e+01   1.4108765e-02  -6.1709946e-02   9.8589123e-01
   3.0530531e-02  -1.8990749e+01   1.2616099e-02  -5.5139579e-02   9.8738390e-01
   3.1031031e-02  -1.9481122e+01   1.1269062e-02  -4.9218764e-02   9.8873094e-01
   3.1531532e-02  -1.9976276e+01   1.0054776e-02  -4.3888354e-02   9.8994522e-01
   3.2032032e-02  -2.0476226e+01   8.9614310e-03  -3.9094434e-02   9.9103857e-01
   3.2532533e-02  -2.0980944e+01   7.9782121e-03  -3.4787893e-02   9.9202179e-01
   3.3033033e-02  -2.1490337e+01   7.0952267e-03  -3.0924015e-02   9.9290477e-01
   3.3533534e-02  -2.2004231e+01   6.3034297e-03  -2.7462091e-02   9.9369657e-01
   3.4034034e-02  -2.2522346e+01   5.5945528e-03  -2.4365054e-02   9.9440545e-01
   3.4534535e-02  -2.3044274e+01   4.9610380e-03  -2.1599136e-02   9.9503896e-01
   3.5035035e-02  -2.3569449e+01   4.3959736e-03  -1.9133557e-02   9.9560403e-01
   3.5535536e-02  -2.4097116e+01   3.8930362e-03  -1.6940237e-02   9.9610696e-01
   3.6036036e-02  -2.4626297e+01   3.4464368e-03  -1.4993537e-02   9.9655356e-01
   3.6536537e-02  -2.5155761e+01   3.0508715e-03  -1.3270020e-02   9.9694913e-01
   3.7037037e-02  -2.5683985e+01   2.7014782e-03  -1.1748247e-02   9.9729852e-01
   3.7537538e-02  -2.6209128e+01   2.3937963e-03  -1.0408588e-02   9.9760620e-01
   3.8038038e-02  -2.6729002e+01   2.1237322e-03  -9.2330595e-03   9.9787627e-01
   3.8538539e-02  -2.7241066e+01   1.8875281e-03  -8.2051765e-03   9.9811247e-01
   3.9039039e-02  -2.7742426e+01   1.6817343e-03  -7.3098276e-03   9.9831827e-01
   3.9539540e-02  -2.8229875e+01   1.5031853e-03  -6.5331624e-03   9.9849681e-01
   4.0040040e-02  -2.8699951e+01   1.3489781e-03  -5.8624924e-03   9.9865102e-01
   4.0540541e-02  -2.9149046e+01   1.2164531e-03  -5.2862044e-03   9.9878355e-01
   4.1041041e-02  -2.9573548e+01   1.1031771e-03  -4.7936818e-03   9.9889682e-01
   4.1541542e-02  -2.9970017e+01   1.0069278e-03  -4.3752350e-03   9.9899307e-01
   4.2042042e-02  -3.0335393e+01   9.2567959e-04  -4.0220372e-03   9.9907432e-01
   4.2542543e-02  -3.0667201e+01   8.5759038e-04  -3.7260656e-03   9.9914241e-01
   4.3043043e-02  -3.0963732e+01   8.0098938e-04  -3.4800466e-03   9.9919901e-01
   4.3543544e-02  -3.1224182e+01   7.5436542e-04  -3.2774037e-03   9.9924563e-01
   4.4044044e-02  -3.1448712e+01   7.1635587e-04  -3.1122089e-03   9.9928364e-01
   4.4544545e-02  -3.1638430e+01   6.8573600e-04  -2.9791352e-03   9.9931426e-01
   4.5045045e-02  -3.1795301e+01   6.6140872e-04  -2.8734119e-03   9.9933859e-01
   4.5545546e-02  -3.1921980e+01   6.4239478e-04  -2.7907815e-03   9.9935761e-01
   4.6046046e-02  -3.2021626e+01   6.2782325e-04  -2.7274580e-03   9.9937218e-01
   4.6546547e-02  -3.2097694e+01   6.1692254e-04  -2.6800873e-03   9.9938308e-01
   4.7047047e-02  -3.2153743e+01   6.0901176e-04  -2.6457102e-03   9.9939099e-01
   4.7547548e-02  -3.2193281e+01   6.0349259e-04  -2.6217262e-03   9.9939651e-01
   4.8048048e-02  -3.2219634e+01   5.9984157e-04  -2.6058605e-03   9.9940016e-01
   4.8548549e-02  -3.2235872e+01   5.9760304e-04  -2.5961328e-03   9.9940240e-01
   4.9049049e-02  -3.2244751e+01   5.9638245e-04  -2.5908287e-03   9.9940362e-01
   4.9549550e-02  -3.2248701e+01   5.9584030e-04  -2.5884728e-03   9.9940416e-01
   5.0050050e-02  -3.2249822e+01   5.9568653e-04  -2.5878046e-03   9.9940431e-01
   5.0550551e-02  -3.2249903e+01   5.9567546e-04  -2.5877565e-03   9.9940432e-01
   5.1051051e-02  -3.2250444e+01   5.9560120e-04  -2.5874338e-03   9.9940440e-01
   5.1551552e-02  -3.2252689e+01   5.9529343e-04  -2.5860963e-03   9.9940471e-01
   5.2052052e-02  -3.2257651e+01   5.9461367e-04  -2.5831424e-03   9.9940539e-01
   5.2552553e-02  -3.2266145e+01   5.9345185e-04  -2.5780937e-03   9.9940655e-01
   5.3053053e-02  -3.2278814e+01   5.9172320e-04  -2.5705818e-03   9.9940828e-01
   5.3553554e-02  -3.2296154e+01   5.8936540e-04  -2.5603360e-03   9.9941063e-01
   5.4054054e-02  -3.2318535e+01   5.8633597e-04  -2.5471716e-03   9.9941366e-01
   5.4554555e-02  -3.2346222e+01   5.8260983e-04  -2.5309797e-03   9.9941739e-01
   5.5055055e-02  -3.2379392e+01   5.7817704e-04  -2.5117172e-03   9.9942182e-01
   5.5555556e-02  -3.2418146e+01   5.7304066e-04  -2.4893973e-03   9.9942696e-01
   5.6056056e-02  -3.2462525e+01   5.6721473e-04  -2.4640812e-03   9.9943279e-01
   5.6556557e-02  -3.2512521e+01   5.6072235e-04  -2.4358692e-03   9.9943928e-01
   5.7057057e-02  -3.2568087e+01   5.5359393e-04  -2.4048936e-03   9.9944641e-01
   5.7557558e-02  -3.2629144e+01   5.4586545e-04  -2.3713108e-03   9.9945413e-01
   5.8058058e-02  -3.2695594e+01   5.3757694e-04  -2.3352947e-03   9.9946242e-01
   5.8558559e-02  -3.2767323e+01   5.2877105e-04  -2.2970308e-03   9.9947123e-01
   5.9059059e-02  -3.2844214e+01   5.1949174e-04  -2.2567102e-03   9.9948051e-01
   5.9559560e-02  -3.2926145e+01   5.0978315e-04  -2.2145246e-03   9.9949022e-01
   6.0060060e-02  -3.3013005e+01   4.9968867e-04  -2.1706627e-03   9.9950031e-01
   6.0560561e-02  -3.3104691e+01   4.8925008e-04  -2.1253060e-03   9.9951075e-01
   6.1061061e-02  -3.3201117e+01   4.7850697e-04  -2.0786267e-03   9.9952149e-01
   6.1561562e-02  -3.3302218e+01   4.6749629e-04  -2.0307853e-03   9.9953250e-01
   6.2062062e-02  -3.3407952e+01   4.5625201e-04  -1.9819295e-03   9.9954375e-01
   6.2562563e-02  -3.3518303e+01   4.4480507e-04  -1.9321936e-03   9.9955519e-01
   6.3063063e-02  -3.3633283e+01   4.3318334e-04  -1.8816989e-03   9.9956682e-01
   6.3563564e-02  -3.3752933e+01   4.2141178e-04  -1.8305538e-03   9.9957859e-01
   6.4064064e-02  -3.3877326e+01   4.0951269e-04  -1.7788553e-03   9.9959049e-01
   6.4564565e-02  -3.4006562e+01   3.9750608e-04  -1.7266902e-03   9.9960249e-01
   6.5065065e-02  -3.4140770e+01   3.8541005e-04  -1.6741372e-03   9.9961459e-01
   6.5565566e-02  -3.4280104e+01   3.7324125e-04  -1.6212688e-03   9.9962676e-01
   6.6066066e-02  -3.4424743e+01   3.6101540e-04  -1.5681530e-03   9.9963898e-01
   6.6566567e-02  -3.4574886e+01   3.4874771e-04  -1.5148562e-03   9.9965125e-01
   6.7067067e-02  -3.4730751e+01   3.3645339e-04  -1.4614444e-03   9.9966355e-01
   6.7567568e-02  -3.4892565e+01   3.2414809e-04  -1.4079855e-03   9.9967585e-01
   6.8068068e-02  -3.5060567e+01   3.1184824e-04  -1.3545509e-03   9.9968815e-01
   6.8568569e-02  -3.5234997e+01   2.9957136e-04  -1.3012168e-03   9.9970043e-01
   6.9069069e-02  -3.5416095e+01   2.8733631e-04  -1.2480651e-03   9.9971266e-01
   6.9569570e-02  -3.5604093e+01   2.7516339e-04  -1.1951839e-03   9.9972484e-01
   7.0070070e-02  -3.5799214e+01   2.6307439e-04  -1.1426679e-03   9.9973693e-01
   7.0570571e-02  -3.6001662e+01   2.5109251e-04  -1.0906178e-03   9.9974891e-01
   7.1071071e-02  -3.6211622e+01   2.3924222e-04  -1.0391401e-03   9.9976076e-01
   7.1571572e-02  -3.6429251e+01   2.2754897e-04  -9.8834508e-04   9.9977245e-01
   7.2072072e-02  -3.6654681e+01   2.1603888e-04  -9.3834630e-04   9.9978396e-01
   7.2572573e-02  -3.6888009e+01   2.0473832e-04  -8.8925824e-04   9.9979526e-01
   7.3073073e-02  -3.7129299e+01   1.9367345e-04  -8.4119457e-04   9.9980633e-01
   7.3573574e-02  -3.7378581e+01   1.8286978e-04  -7.9426597e-04   9.9981713e-01
   7.4074074e-02  -3.7635846e+01   1.7235162e-04  -7.4857808e-04   9.9982765e-01
   7.4574575e-02  -3.7901054e+01   1.6214166e-04  -7.0422939e-04   9.9983786e-01
   7.5075075e-02  -3.8174127e+01   1.5226052e-04  -6.6130936e-04   9.9984774e-01
   7.5575576e-02  -3.8454959e+01   1.4272632e-04  -6.1989676e-04   9.9985727e-01
   7.6076076e-02  -3.8743417e+01   1.3355444e-04  -5.8005829e-04   9.9986645e-01
   7.6576577e-02  -3.9039343e+01   1.2475723e-04  -5.4184758e-04   9.9987524e-01
   7.7077077e-02  -3.9342563e+01   1.1634391e-04  -5.0530458e-04   9.9988366e-01
   7.7577578e-02  -3.9652895e+01   1.0832047e-04  -4.7045531e-04   9.9989168e-01
   7.8078078e-02  -3.9970147e+01   1.0068975e-04  -4.3731205e-04   9.9989931e-01
   7.8578579e-02  -4.0294136e+01   9.3451535e-05  -4.0587382e-04   9.9990655e-01
   7.9079079e-02  -4.0624683e+01   8.6602753e-05  -3.7612727e-04   9.9991340e-01
   7.9579580e-02  -4.0961629e+01   8.0137737e-05  -3.4804772e-04   9.9991986e-01
   8.0080080e-02  -4.1304836e+01   7.4048516e-05  -3.2160053e-04   9.9992595e-01
   8.0580581e-02  -4.1654194e+01   6.8325150e-05  -2.9674250e-04   9.9993167e-01
   8.1081081e-02  -4.2009623e+01   6.2956079e-05  -2.7342338e-04   9.9993704e-01
   8.1581582e-02  -4.2371080e+01   5.7928468e-05  -2.5158743e-04   9.9994207e-01
   8.2082082e-02  -4.2738554e+01   5.3228548e-05  -2.3117480e-04   9.9994677e-01
   8.2582583e-02  -4.3112072e+01   4.8841933e-05  -2.1212300e-04   9.9995116e-01
   8.3083083e-02  -4.3491691e+01   4.4753902e-05  -1.9436808e-04   9.9995525e-01
   8.3583584e-02  -4.3877498e+01   4.0949652e-05  -1.7784572e-04   9.9995905e-01
   8.4084084e-02  -4.4269600e+01   3.7414506e-05  -1.6249218e-04   9.9996259e-01
   8.4584585e-02  -4.4668118e+01   3.4134080e-05  -1.4824496e-04   9.9996587e-01
   8.5085085e-02  -4.5073177e+01   3.1094408e-05  -1.3504340e-04   9.9996891e-01
   8.5585586e-02  -4.5484894e+01   2.8282030e-05  -1.2282903e-04   9.9997172e-01
   8.6086086e-02  -4.5903366e+01   2.5684043e-05  -1.1154582e-04   9.9997432e-01
   8.6586587e-02  -4.6328655e+01   2.3288124e-05  -1.0114022e-04   9.9997671e-01
   8.7087087e-02  -4.6760774e+01   2.1082522e-05  -9.1561193e-05   9.9997892e-01
   8.7587588e-02  -4.7199675e+01   1.9056032e-05  -8.2760085e-05   9.9998094e-01
   8.8088088e-02  -4.7645230e+01   1.7197964e-05  -7.4690452e-05   9.9998280e-01
   8.8588589e-02  -4.8097219e+01   1.5498089e-05  -6.7307865e-05   9.9998450e-01
   8.9089089e-02  -4.8555319e+01   1.3946591e-05  -6.0569697e-05   9.9998605e-01
   8.9589590e-02  -4.9019095e+01   1.2534023e-05  -5.4434912e-05   9.9998747e-01
   9.0090090e-02  -4.9487987e+01   1.1251262e-05  -4.8863887e-05   9.9998875e-01
   9.0590591e-02  -4.9961314e+01   1.0089476e-05  -4.3818260e-05   9.9998991e-01
   9.1091091e-02  -5.0438267e+01   9.0401008e-06  -3.9260836e-05   9.9999096e-01
   9.1591592e-02  -5.0917923e+01   8.0948285e-06  -3.5155536e-05   9.9999191e-01
   9.2092092e-02  -5.1399252e+01   7.2456081e-06  -3.1467390e-05   9.9999275e-01
   9.2592593e-02  -5.1881132e+01   6.4846541e-06  -2.8162586e-05   9.9999352e-01
   9.3093093e-02  -5.2362378e+01   5.8044647e-06  -2.5208543e-05   9.9999420e-01
   9.3593594e-02  -5.2841765e+01   5.1978465e-06  -2.2574019e-05   9.9999480e-01
   9.4094094e-02  -5.3318060e+01   4.6579416e-06  -2.0229230e-05   9.9999534e-01
   9.4594595e-02  -5.3790049e+01   4.1782563e-06  -1.8145974e-05   9.9999582e-01
   9.5095095e-02  -5.4256576e+01   3.7526875e-06  -1.6297745e-05   9.9999625e-01
   9.5595596e-02  -5.4716560e+01   3.3755456e-06  -1.4659833e-05   9.9999662e-01
   9.6096096e-02  -5.5169020e+01   3.0415714e-06  -1.3209397e-05   9.9999696e-01
   9.6596597e-02  -5.5613081e+01   2.7459456e-06  -1.1925507e-05   9.9999725e-01
   9.7097097e-02  -5.6047974e+01   2.4842920e-06  -1.0789157e-05   9.9999752e-01
   9.7597598e-02  -5.6473020e+01   2.2526720e-06  -9.7832413e-06   9.9999775e-01
   9.8098098e-02  -5.6887607e+01   2.0475727e-06  -8.8925042e-06   9.9999795e-01
   9.8598599e-02  -5.7291144e+01   1.8658880e-06  -8.1034561e-06   9.9999813e-01
   9.9099099e-02  -5.7683024e+01   1.7048950e-06  -7.4042713e-06   9.9999830e-01
   9.9599600e-02  -5.8062562e+01   1.5622256e-06  -6.7846650e-06   9.9999844e-01
   1.0010010e-01  -5.8428955e+01   1.4358350e-06  -6.2357566e-06   9.9999856e-01
   1.0060060e-01  -5.8781226e+01   1.3239678e-06  -5.7499228e-06   9.9999868e-01
   1.0110110e-01  -5.9118201e+01   1.2251235e-06  -5.3206471e-06   9.9999877e-01
   1.0160160e-01  -5.9438497e+01   1.1380210e-06  -4.9423652e-06   9.9999886e-01
   1.0210210e-01  -5.9740540e+01   1.0615636e-06  -4.6103145e-06   9.9999894e-01
   1.0260260e-01  -6.0022620e+01   9.9480515e-07  -4.3203860e-06   9.9999901e-01
   1.0310310e-01  -6.0282984e+01   9.3691803e-07  -4.0689852e-06   9.9999906e-01
   1.0360360e-01  -6.0519964e+01   8.8716328e-07  -3.8529029e-06   9.9999911e-01
   1.0410410e-01  -6.0732131e+01   8.4486414e-07  -3.6691999e-06   9.9999916e-01
   1.0460460e-01  -6.0918458e+01   8.0938314e-07  -3.5151077e-06   9.9999919e-01
   1.0510511e-01  -6.1078476e+01   7.8010374e-07  -3.3879488e-06   9.9999922e-01
   1.0560561e-01  -6.1212389e+01   7.5641675e-07  -3.2850775e-06   9.9999924e-01
   1.0610611e-01  -6.1321132e+01   7.3771189e-07  -3.2038432e-06   9.9999926e-01
   1.0660661e-01  -6.1406368e+01   7.2337450e-07  -3.1415767e-06   9.9999928e-01
   1.0710711e-01  -6.1470401e+01   7.1278717e-07  -3.0955964e-06   9.9999929e-01
   1.0760761e-01  -6.1516042e+01   7.0533559e-07  -3.0632346e-06   9.9999929e-01
   1.0810811e-01  -6.1546428e+01   7.0041789e-07  -3.0418773e-06   9.9999930e-01
   1.0860861e-01  -6.1564831e+01   6.9745610e-07  -3.0290144e-06   9.9999930e-01
   1.0910911e-01  -6.1574477e+01   6.9590880e-07  -3.0222945e-06   9.9999930e-01
   1.0960961e-01  -6.1578383e+01   6.9528321e-07  -3.0195777e-06   9.9999930e-01
   1.1011011e-01  -6.1579240e+01   6.9514595e-07  -3.0189816e-06   9.9999930e-01
   1.1061061e-01  -6.1579333e+01   6.9513102e-07  -3.0189167e-06   9.9999930e-01
   1.1111111e-01  -6.1580499e+01   6.9494454e-07  -3.0181068e-06   9.9999931e-01
   1.1161161e-01  -6.1584117e+01   6.9436572e-07  -3.0155930e-06   9.9999931e-01
   1.1211211e-01  -6.1591138e+01   6.9324407e-07  -3.0107218e-06   9.9999931e-01
   1.1261261e-01  -6.1602120e+01   6.9149328e-07  -3.0031182e-06   9.9999931e-01
   1.1311311e-01  -6.1617289e+01   6.8908227e-07  -2.9926473e-06   9.9999931e-01
   1.1361361e-01  -6.1636605e+01   6.8602436e-07  -2.9793670e-06   9.9999931e-01
   1.1411411e-01  -6.1659829e+01   6.8236552e-07  -2.9634768e-06   9.9999932e-01
   1.1461461e-01  -6.1686598e+01   6.7817258e-07  -2.9452671e-06   9.9999932e-01
   1.1511512e-01  -6.1716481e+01   6.7352225e-07  -2.9250709e-06   9.9999933e-01
   1.1561562e-01  -6.1749040e+01   6.6849165e-07  -2.9032233e-06   9.9999933e-01
   1.1611612e-01  -6.1783878e+01   6.6315065e-07  -2.8800276e-06   9.9999934e-01
   1.1661662e-01  -6.1820671e+01   6.5755630e-07  -2.8557317e-06   9.9999934e-01
   1.1711712e-01  -6.1859195e+01   6.5174921e-07  -2.8305118e-06   9.9999935e-01
   1.1761762e-01  -6.1899344e+01   6.4575172e-07  -2.8044650e-06   9.9999935e-01
   1.1811812e-01  -6.1941136e+01   6.3956751e-07  -2.7776073e-06   9.9999936e-01
   1.1861862e-01  -6.1984712e+01   6.3318229e-07  -2.7498766e-06   9.9999937e-01
   1.1911912e-01  -6.2030337e+01   6.2656529e-07  -2.7211393e-06   9.9999937e-01
   1.1961962e-01  -6.2078387e+01   6.1967124e-07  -2.6911988e-06   9.9999938e-01
   1.2012012e-01  -6.2129345e+01   6.1244276e-07  -2.6598059e-06   9.9999939e-01
   1.2062062e-01  -6.2183788e+01   6.0481307e-07  -2.6266706e-06   9.9999940e-01
   1.2112112e-01  -6.2242374e+01   5.9670908e-07  -2.5914754e-06   9.9999940e-01
   1.2162162e-01  -6.2305821e+01   5.8805491e-07  -2.5538908e-06   9.9999941e-01
   1.2212212e-01  -6.2374896e+01   5.7877587e-07  -2.5135924e-06   9.9999942e-01
   1.2262262e-01  -6.2450382e+01   5.6880290e-07  -2.4702803e-06   9.9999943e-01
   1.2312312e-01  -6.2533056e+01   5.5807736e-07  -2.4236999e-06   9.9999944e-01
   1.2362362e-01  -6.2623654e+01   5.4655590e-07  -2.3736628e-06   9.9999945e-01
   1.2412412e-01  -6.2722838e+01   5.3421515e-07  -2.3200675e-06   9.9999947e-01
   1.2462462e-01  -6.2831158e+01   5.2105575e-07  -2.2629170e-06   9.9999948e-01
   1.2512513e-01  -6.2949018e+01   5.0710536e-07  -2.2023311e-06   9.9999949e-01
   1.2562563e-01  -6.3076642e+01   4.9242018e-07  -2.1385542e-06   9.9999951e-01
   1.2612613e-01  -6.3214044e+01   4.7708482e-07  -2.0719536e-06   9.9999952e-01
   1.2662663e-01  -6.3361012e+01   4.6121013e-07  -2.0030106e-06   9.9999954e-01
   1.2712713e-01  -6.3517090e+01   4.4492928e-07  -1.9323037e-06   9.9999956e-01
   1.2762763e-01  -6.3681585e+01   4.2839212e-07  -1.8604837e-06   9.9999957e-01
   1.2812813e-01  -6.3853577e+01   4.1175827e-07  -1.7882438e-06   9.9999959e-01
   1.2862863e-01  -6.4031946e+01   3.9518952e-07  -1.7162866e-06   9.9999960e-01
   1.2912913e-01  -6.4215419e+01   3.7884199e-07  -1.6452902e-06   9.9999962e-01
   1.2962963e-01  -6.4402622e+01   3.6285889e-07  -1.5758764e-06   9.9999964e-01
   1.3013013e-01  -6.4592150e+01   3.4736419e-07  -1.5085838e-06   9.9999965e-01
   1.3063063e-01  -6.4782634e+01   3.3245785e-07  -1.4438463e-06   9.9999967e-01
   1.3113113e-01  -6.4972824e+01   3.1821274e-07  -1.3819806e-06   9.9999968e-01
   1.3163163e-01  -6.5161655e+01   3.0467339e-07  -1.3231799e-06   9.9999970e-01
   1.3213213e-01  -6.5348306e+01   2.9185654e-07  -1.2675170e-06   9.9999971e-01
   1.3263263e-01  -6.5532251e+01   2.7975308e-07  -1.2149524e-06   9.9999972e-01
   1.3313313e-01  -6.5713287e+01   2.6833131e-07  -1.1653482e-06   9.9999973e-01
   1.3363363e-01  -6.5891540e+01   2.5754079e-07  -1.1184856e-06   9.9999974e-01
   1.3413413e-01  -6.6067465e+01   2.4731672e-07  -1.0740830e-06   9.9999975e-01
   1.3463463e-01  -6.6241824e+01   2.3758421e-07  -1.0318153e-06   9.9999976e-01
   1.3513514e-01  -6.6415655e+01   2.2826245e-07  -9.9133132e-07   9.9999977e-01
   1.3563564e-01  -6.6590240e+01   2.1926839e-07  -9.5227063e-07   9.9999978e-01
   1.3613614e-01  -6.6767063e+01   2.1052016e-07  -9.1427752e-07   9.9999979e-01
   1.3663664e-01  -6.6947778e+01   2.0193993e-07  -8.7701406e-07   9.9999980e-01
   1.3713714e-01  -6.7134164e+01   1.9345663e-07  -8.4017154e-07   9.9999981e-01
   1.3763764e-01  -6.7328088e+01   1.8500831e-07  -8.0348097e-07   9.9999981e-01
   1.3813814e-01  -6.7531459e+01   1.7654446e-07  -7.6672291e-07   9.9999982e-01
   1.3863864e-01  -6.7746183e+01   1.6802802e-07  -7.2973649e-07   9.9999983e-01
   1.3913914e-01  -6.7974101e+01   1.5943728e-07  -6.9242736e-07   9.9999984e-01
   1.3963964e-01  -6.8216930e+01   1.5076726e-07  -6.5477393e-07   9.9999985e-01
   1.4014014e-01  -6.8476181e+01   1.4203058e-07  -6.1683101e-07   9.9999986e-01
   1.4064064e-01  -6.8753083e+01   1.3325752e-07  -5.7873009e-07   9.9999987e-01
   1.4114114e-01  -6.9048478e+01   1.2449509e-07  -5.4067535e-07   9.9999988e-01
   1.4164164e-01  -6.9362725e+01   1.1580506e-07  -5.0293501e-07   9.9999988e-01
   1.4214214e-01  -6.9695587e+01   1.0726087e-07  -4.6582808e-07   9.9999989e-01
   1.4264264e-01  -7.0046121e+01   9.8943647e-08  -4.2970682e-07   9.9999990e-01
   1.4314314e-01  -7.0412574e+01   9.0937404e-08  -3.9493615e-07   9.9999991e-01
   1.4364364e-01  -7.0792301e+01   8.3323958e-08  -3.6187136e-07   9.9999992e-01
   1.4414414e-01  -7.1181714e+01   7.6177827e-08  -3.3083611e-07   9.9999992e-01
   1.4464464e-01  -7.1576302e+01   6.9561636e-08  -3.0210236e-07   9.9999993e-01
   1.4514515e-01  -7.1970732e+01   6.3522388e-08  -2.7587423e-07   9.9999994e-01
   1.4564565e-01  -7.2359064e+01   5.8088955e-08  -2.5227713e-07   9.9999994e-01
   1.4614615e-01  -7.2735094e+01   5.3270974e-08  -2.3135291e-07   9.9999995e-01
   1.4664665e-01  -7.3092795e+01   4.9059201e-08  -2.1306141e-07   9.9999995e-01
   1.4714715e-01  -7.3426839e+01   4.5427211e-08  -1.9728788e-07   9.9999995e-01
   1.4764765e-01  -7.3733085e+01   4.2334214e-08  -1.8385516e-07   9.9999996e-01
   1.4814815e-01  -7.4008965e+01   3.9728622e-08  -1.7253921e-07   9.9999996e-01
   1.4864865e-01  -7.4253673e+01   3.7551969e-08  -1.6308613e-07   9.9999996e-01
   1.4914915e-01  -7.4468118e+01   3.5742772e-08  -1.5522889e-07   9.9999996e-01
   1.4964965e-01  -7.4654668e+01   3.4239959e-08  -1.4870225e-07   9.9999997e-01
   1.5015015e-01  -7.4816755e+01   3.2985609e-08  -1.4325468e-07   9.9999997e-01
   1.5065065e-01  -7.4958440e+01   3.1926843e-08  -1.3865652e-07   9.9999997e-01
   1.5115115e-01  -7.5084023e+01   3.1016850e-08  -1.3470447e-07   9.9999997e-01
   1.5165165e-01  -7.5197754e+01   3.0215142e-08  -1.3122270e-07   9.9999997e-01
   1.5215215e-01  -7.5303660e+01   2.9487232e-08  -1.2806142e-07   9.9999997e-01
   1.5265265e-01  -7.5405475e+01   2.8803981e-08  -1.2509410e-07   9.9999997e-01
   1.5315315e-01  -7.5506626e+01   2.8140862e-08  -1.2221421e-07   9.9999997e-01
   1.5365365e-01  -7.5610251e+01   2.7477356e-08  -1.1933264e-07   9.9999997e-01
   1.5415415e-01  -7.5719197e+01   2.6796639e-08  -1.1637633e-07   9.9999997e-01
   1.5465465e-01  -7.5835992e+01   2.6085600e-08  -1.1328832e-07   9.9999997e-01
   1.5515516e-01  -7.5962763e+01   2.5335165e-08  -1.1002922e-07   9.9999997e-01
   1.5565566e-01  -7.6101113e+01   2.4540796e-08  -1.0657933e-07   9.9999998e-01
   1.5615616e-01  -7.6251967e+01   2.3703001e-08  -1.0294083e-07   9.9999998e-01
   1.5665666e-01  -7.6415389e+01   2.2827645e-08  -9.9139203e-08   9.9999998e-01
   1.5715716e-01  -7.6590427e+01   2.1925894e-08  -9.5222947e-08   9.9999998e-01
   1.5765766e-01  -7.6774980e+01   2.1013675e-08  -9.1261231e-08   9.9999998e-01
   1.5815816e-01  -7.6965750e+01   2.0110599e-08  -8.7339221e-08   9.9999998e-01
   1.5865866e-01  -7.7158310e+01   1.9238404e-08  -8.3551327e-08   9.9999998e-01
   1.5915916e-01  -7.7347324e+01   1.8419064e-08  -7.9992979e-08   9.9999998e-01
   1.5965966e-01  -7.7526958e+01   1.7672754e-08  -7.6751795e-08   9.9999998e-01
   1.6016016e-01  -7.7691442e+01   1.7015935e-08  -7.3899269e-08   9.9999998e-01
   1.6066066e-01  -7.7835757e+01   1.6459791e-08  -7.1483965e-08   9.9999998e-01
   1.6116116e-01  -7.7956297e+01   1.6009223e-08  -6.9527174e-08   9.9999998e-01
   1.6166166e-01  -7.8051376e+01   1.5662547e-08  -6.8021579e-08   9.9999998e-01
   1.6216216e-01  -7.8121434e+01   1.5411916e-08  -6.6933101e-08   9.9999998e-01
   1.6266266e-01  -7.8168892e+01   1.5244417e-08  -6.6205662e-08   9.9999998e-01
   1.6316316e-01  -7.8197683e+01   1.5143691e-08  -6.5768214e-08   9.9999998e-01
   1.6366366e-01  -7.8212578e+01   1.5091841e-08  -6.5543031e-08   9.9999998e-01
   1.6416416e-01  -7.8218471e+01   1.5071376e-08  -6.5454157e-08   9.9999998e-01
   1.6466466e-01  -7.8219750e+01   1.5066938e-08  -6.5434881e-08   9.9999998e-01
   1.6516517e-01  -7.8219854e+01   1.5066578e-08  -6.5433316e-08   9.9999998e-01
   1.6566567e-01  -7.8221042e+01   1.5062456e-08  -6.5415414e-08   9.9999998e-01
   1.6616617e-01  -7.8224375e+01   1.5050900e-08  -6.5365230e-08   9.9999998e-01
   1.6666667e-01  -7.8229869e+01   1.5031874e-08  -6.5282600e-08   9.9999998e-01
   1.6716717e-01  -7.8236780e+01   1.5007971e-08  -6.5178791e-08   9.9999998e-01
   1.6766767e-01  -7.8243969e+01   1.4983148e-08  -6.5070987e-08   9.9999999e-01
   1.6816817e-01  -7.8250275e+01   1.4961410e-08  -6.4976580e-08   9.9999999e-01
   1.6866867e-01  -7.8254847e+01   1.4945667e-08  -6.4908206e-08   9.9999999e-01
   1.6916917e-01  -7.8257382e+01   1.4936947e-08  -6.4870336e-08   9.9999999e-01
   1.6966967e-01  -7.8258216e+01   1.4934076e-08  -6.4857868e-08   9.9999999e-01
   1.7017017e-01  -7.8258283e+01   1.4933848e-08  -6.4856880e-08   9.9999999e-01
   1.7067067e-01  -7.8258927e+01   1.4931633e-08  -6.4847258e-08   9.9999999e-01
   1.7117117e-01  -7.8261646e+01   1.4922288e-08  -6.4806676e-08   9.9999999e-01
   1.7167167e-01  -7.8267787e+01   1.4901202e-08  -6.4715099e-08   9.9999999e-01
   1.7217217e-01  -7.8278276e+01   1.4865256e-08  -6.4558987e-08   9.9999999e-01
   1.7267267e-01  -7.8293411e+01   1.4813541e-08  -6.4334389e-08   9.9999999e-01
   1.7317317e-01  -7.8312764e+01   1.4747677e-08  -6.4048346e-08   9.9999999e-01
   1.7367367e-01  -7.8335201e+01   1.4671682e-08  -6.3718308e-08   9.9999999e-01
   1.7417417e-01  -7.8359032e+01   1.4591395e-08  -6.3369622e-08   9.9999999e-01
   1.7467467e-01  -7.8382267e+01   1.4513540e-08  -6.3031502e-08   9.9999999e-01
   1.7517518e-01  -7.8402944e+01   1.4444603e-08  -6.2732113e-08   9.9999999e-01
   1.7567568e-01  -7.8419487e+01   1.4389685e-08  -6.2493608e-08   9.9999999e-01
   1.7617618e-01  -7.8431013e+01   1.4351547e-08  -6.2327977e-08   9.9999999e-01
   1.7667668e-01  -7.8437541e+01   1.4329992e-08  -6.2234363e-08   9.9999999e-01
   1.7717718e-01  -7.8440050e+01   1.4321713e-08  -6.2198412e-08   9.9999999e-01
   1.7767768e-01  -7.8440375e+01   1.4320644e-08  -6.2193767e-08   9.9999999e-01
   1.7817818e-01  -7.8440950e+01   1.4318747e-08  -6.2185527e-08   9.9999999e-01
   1.7867868e-01  -7.8444467e+01   1.4307155e-08  -6.2135186e-08   9.9999999e-01
   1.7917918e-01  -7.8453486e+01   1.4277473e-08  -6.2006278e-08   9.9999999e-01
   1.7967968e-01  -7.8470075e+01   1.4223043e-08  -6.1769893e-08   9.9999999e-01
   1.8018018e-01  -7.8495509e+01   1.4139988e-08  -6.1409190e-08   9.9999999e-01
   1.8068068e-01  -7.8530086e+01   1.4027859e-08  -6.0922219e-08   9.9999999e-01
   1.8118118e-01  -7.8573042e+01   1.3889794e-08  -6.0322610e-08   9.9999999e-01
   1.8168168e-01  -7.8622610e+01   1.3732164e-08  -5.9638030e-08   9.9999999e-01
   1.8218218e-01  -7.8676202e+01   1.3563752e-08  -5.8906627e-08   9.9999999e-01
   1.8268268e-01  -7.8730700e+01   1.3394607e-08  -5.8172038e-08   9.9999999e-01
   1.8318318e-01  -7.8782851e+01   1.3234725e-08  -5.7477679e-08   9.9999999e-01
   1.8368368e-01  -7.8829682e+01   1.3092778e-08  -5.6861214e-08   9.9999999e-01
   1.8418418e-01  -7.8868905e+01   1.2975063e-08  -5.6349982e-08   9.9999999e-01
   1.8468468e-01  -7.8899214e+01   1.2884827e-08  -5.5958094e-08   9.9999999e-01
   1.8518519e-01  -7.8920421e+01   1.2822062e-08  -5.5685507e-08   9.9999999e-01
   1.8568569e-01  -7.8933411e+01   1.2783768e-08  -5.5519201e-08   9.9999999e-01
   1.8618619e-01  -7.8939910e+01   1.2764653e-08  -5.5436183e-08   9.9999999e-01
   1.8668669e-01  -7.8942137e+01   1.2758107e-08  -5.5407757e-08   9.9999999e-01
   1.8718719e-01  -7.8942405e+01   1.2757320e-08  -5.5404339e-08   9.9999999e-01
   1.8768769e-01  -7.8942741e+01   1.2756335e-08  -5.5400060e-08   9.9999999e-01
   1.8818819e-01  -7.8944598e+01   1.2750881e-08  -5.5376373e-08   9.9999999e-01
   1.8868869e-01  -7.8948696e+01   1.2738854e-08  -5.5324142e-08   9.9999999e-01
   1.8918919e-01  -7.8954998e+01   1.2720385e-08  -5.5243928e-08   9.9999999e-01
   1.8968969e-01  -7.8962822e+01   1.2697488e-08  -5.5144491e-08   9.9999999e-01
   1.9019019e-01  -7.8971074e+01   1.2673383e-08  -5.5039802e-08   9.9999999e-01
   1.9069069e-01  -7.8978547e+01   1.2651597e-08  -5.4945186e-08   9.9999999e-01
   1.9119119e-01  -7.8984238e+01   1.2635027e-08  -5.4873227e-08   9.9999999e-01
   1.9169169e-01  -7.8987644e+01   1.2625123e-08  -5.4830211e-08   9.9999999e-01
   1.9219219e-01  -7.8988948e+01   1.2621333e-08  -5.4813754e-08   9.9999999e-01
   1.9269269e-01  -7.8989085e+01   1.2620933e-08  -5.4812017e-08   9.9999999e-01
   1.9319319e-01  -7.8989666e+01   1.2619246e-08  -5.4804691e-08   9.9999999e-01
   1.9369369e-01  -7.8992763e+01   1.2610251e-08  -5.4765625e-08   9.9999999e-01
   1.9419419e-01  -7.9000616e+01   1.2587468e-08  -5.4666680e-08   9.9999999e-01
   1.9469469e-01  -7.9015298e+01   1.2544987e-08  -5.4482188e-08   9.9999999e-01
   1.9519520e-01  -7.9038387e+01   1.2478468e-08  -5.4193299e-08   9.9999999e-01
   1.9569570e-01  -7.9070706e+01   1.2385954e-08  -5.3791513e-08   9.9999999e-01
   1.9619620e-01  -7.9112139e+01   1.2268349e-08  -5.3280764e-08   9.9999999e-01
   1.9669670e-01  -7.9161572e+01   1.2129498e-08  -5.2677741e-08   9.9999999e-01
   1.9719720e-01  -7.9216945e+01   1.1975825e-08  -5.2010349e-08   9.9999999e-01
   1.9769770e-01  -7.9275444e+01   1.1815594e-08  -5.1314474e-08   9.9999999e-01
   1.9819820e-01  -7.9333799e+01   1.1657895e-08  -5.0629593e-08   9.9999999e-01
   1.9869870e-01  -7.9388679e+01   1.1511505e-08  -4.9993833e-08   9.9999999e-01
   1.9919920e-01  -7.9437126e+01   1.1383803e-08  -4.9439227e-08   9.9999999e-01
   1.9969970e-01  -7.9476955e+01   1.1279880e-08  -4.8987898e-08   9.9999999e-01
   2.0020020e-01  -7.9507043e+01   1.1202004e-08  -4.8649685e-08   9.9999999e-01
   2.0070070e-01  -7.9527455e+01   1.1149477e-08  -4.8421565e-08   9.9999999e-01
   2.0120120e-01  -7.9539368e+01   1.1118936e-08  -4.8288926e-08   9.9999999e-01
   2.0170170e-01  -7.9544815e+01   1.1104998e-08  -4.8228392e-08   9.9999999e-01
   2.0220220e-01  -7.9546308e+01   1.1101181e-08  -4.8211818e-08   9.9999999e-01
   2.0270270e-01  -7.9546409e+01   1.1100924e-08  -4.8210699e-08   9.9999999e-01
   2.0320320e-01  -7.9547337e+01   1.1098551e-08  -4.8200393e-08   9.9999999e-01
   2.0370370e-01  -7.9550669e+01   1.1090039e-08  -4.8163427e-08   9.9999999e-01
   2.0420420e-01  -7.9557164e+01   1.1073466e-08  -4.8091453e-08   9.9999999e-01
   2.0470470e-01  -7.9566736e+01   1.1049087e-08  -4.7985576e-08   9.9999999e-01
   2.0520521e-01  -7.9578566e+01   1.1019030e-08  -4.7855039e-08   9.9999999e-01
   2.0570571e-01  -7.9591330e+01   1.0986692e-08  -4.7714598e-08   9.9999999e-01
   2.0620621e-01  -7.9603506e+01   1.0955933e-08  -4.7581012e-08   9.9999999e-01
   2.0670671e-01  -7.9613713e+01   1.0930214e-08  -4.7469316e-08   9.9999999e-01
   2.0720721e-01  -7.9621023e+01   1.0911832e-08  -4.7389485e-08   9.9999999e-01
   2.0770771e-01  -7.9625186e+01   1.0901379e-08  -4.7344086e-08   9.9999999e-01
   2.0820821e-01  -7.9626724e+01   1.0897517e-08  -4.7327316e-08   9.9999999e-01
   2.0870871e-01  -7.9626887e+01   1.0897109e-08  -4.7325542e-08   9.9999999e-01
   2.0920921e-01  -7.9627458e+01   1.0895677e-08  -4.7319323e-08   9.9999999e-01
   2.0970971e-01  -7.9630471e+01   1.0888121e-08  -4.7286509e-08   9.9999999e-01
   2.1021021e-01  -7.9637877e+01   1.0869568e-08  -4.7205936e-08   9.9999999e-01
   2.1071071e-01  -7.9651224e+01   1.0836216e-08  -4.7061087e-08   9.9999999e-01
   2.1121121e-01  -7.9671387e+01   1.0786021e-08  -4.6843093e-08   9.9999999e-01
   2.1171171e-01  -7.9698404e+01   1.0719131e-08  -4.6552595e-08   9.9999999e-01
   2.1221221e-01  -7.9731413e+01   1.0637969e-08  -4.6200114e-08   9.9999999e-01
   2.1271271e-01  -7.9768726e+01   1.0546963e-08  -4.5804880e-08   9.9999999e-01
   2.1321321e-01  -7.9808025e+01   1.0451955e-08  -4.5392264e-08   9.9999999e-01
   2.1371371e-01  -7.9846661e+01   1.0359384e-08  -4.4990232e-08   9.9999999e-01
   2.1421421e-01  -7.9882026e+01   1.0275369e-08  -4.4625359e-08   9.9999999e-01
   2.1471471e-01  -7.9911939e+01   1.0204838e-08  -4.4319047e-08   9.9999999e-01
   2.1521522e-01  -7.9934982e+01   1.0150837e-08  -4.4084524e-08   9.9999999e-01
   2.1571572e-01  -7.9950716e+01   1.0114126e-08  -4.3925091e-08   9.9999999e-01
   2.1621622e-01  -7.9959742e+01   1.0093129e-08  -4.3833903e-08   9.9999999e-01
   2.1671672e-01  -7.9963570e+01   1.0084236e-08  -4.3795283e-08   9.9999999e-01
   2.1721722e-01  -7.9964356e+01   1.0082410e-08  -4.3787353e-08   9.9999999e-01
   2.1771772e-01  -7.9964533e+01   1.0082000e-08  -4.3785569e-08   9.9999999e-01
   2.1821822e-01  -7.9966417e+01   1.0077627e-08  -4.3766578e-08   9.9999999e-01
   2.1871872e-01  -7.9971858e+01   1.0065009e-08  -4.3711780e-08   9.9999999e-01
   2.1921922e-01  -7.9981978e+01   1.0041584e-08  -4.3610046e-08   9.9999999e-01
   2.1971972e-01  -7.9997027e+01   1.0006849e-08  -4.3459193e-08   9.9999999e-01
   2.2022022e-01  -8.0016381e+01   9.9623521e-09  -4.3265945e-08   9.9999999e-01
   2.2072072e-01  -8.0038667e+01   9.9113611e-09  -4.3044494e-08   9.9999999e-01
   2.2122122e-01  -8.0062001e+01   9.8582511e-09  -4.2813841e-08   9.9999999e-01
   2.2172172e-01  -8.0084316e+01   9.8077280e-09  -4.2594422e-08   9.9999999e-01
   2.2222222e-01  -8.0103719e+01   9.7640080e-09  -4.2404548e-08   9.9999999e-01
   2.2272272e-01  -8.0118828e+01   9.7300970e-09  -4.2257274e-08   9.9999999e-01
   2.2322322e-01  -8.0129028e+01   9.7072719e-09  -4.2158146e-08   9.9999999e-01
   2.2372372e-01  -8.0134581e+01   9.6948672e-09  -4.2104274e-08   9.9999999e-01
   2.2422422e-01  -8.0136593e+01   9.6903781e-09  -4.2084777e-08   9.9999999e-01
   2.2472472e-01  -8.0136819e+01   9.6898740e-09  -4.2082588e-08   9.9999999e-01
   2.2522523e-01  -8.0137367e+01   9.6886503e-09  -4.2077274e-08   9.9999999e-01
   2.2572573e-01  -8.0140347e+01   9.6820044e-09  -4.2048411e-08   9.9999999e-01
   2.2622623e-01  -8.0147526e+01   9.6660140e-09  -4.1978966e-08   9.9999999e-01
   2.2672673e-01  -8.0160046e+01   9.6381872e-09  -4.1858116e-08   9.9999999e-01
   2.2722723e-01  -8.0178246e+01   9.5978826e-09  -4.1683075e-08   9.9999999e-01
   2.2772773e-01  -8.0201593e+01   9.5464238e-09  -4.1459592e-08   9.9999999e-01
   2.2822823e-01  -8.0228758e+01   9.4868979e-09  -4.1201074e-08   9.9999999e-01
   2.2872873e-01  -8.0257799e+01   9.4236700e-09  -4.0926479e-08   9.9999999e-01
   2.2922923e-01  -8.0286458e+01   9.3616889e-09  -4.0657298e-08   9.9999999e-01
   2.2972973e-01  -8.0312508e+01   9.3057030e-09  -4.0414155e-08   9.9999999e-01
   2.3023023e-01  -8.0334121e+01   9.2595069e-09  -4.0213528e-08   9.9999999e-01
   2.3073073e-01  -8.0350173e+01   9.2253469e-09  -4.0065173e-08   9.9999999e-01
   2.3123123e-01  -8.0360435e+01   9.2035746e-09  -3.9970617e-08   9.9999999e-01
   2.3173173e-01  -8.0365615e+01   9.1926039e-09  -3.9922972e-08   9.9999999e-01
   2.3223223e-01  -8.0367232e+01   9.1891813e-09  -3.9908108e-08   9.9999999e-01
   2.3273273e-01  -8.0367356e+01   9.1889178e-09  -3.9906963e-08   9.9999999e-01
   2.3323323e-01  -8.0368262e+01   9.1870013e-09  -3.9898640e-08   9.9999999e-01
   2.3373373e-01  -8.0372062e+01   9.1789667e-09  -3.9863746e-08   9.9999999e-01
   2.3423423e-01  -8.0380378e+01   9.1614084e-09  -3.9787491e-08   9.9999999e-01
   2.3473473e-01  -8.0394096e+01   9.1325153e-09  -3.9662010e-08   9.9999999e-01
   2.3523524e-01  -8.0413242e+01   9.0923432e-09  -3.9487545e-08   9.9999999e-01
   2.3573574e-01  -8.0436977e+01   9.0427872e-09  -3.9272326e-08   9.9999999e-01
   2.3623624e-01  -8.0463728e+01   8.9872588e-09  -3.9031169e-08   9.9999999e-01
   2.3673674e-01  -8.0491427e+01   8.9301209e-09  -3.8783022e-08   9.9999999e-01
   2.3723724e-01  -8.0517839e+01   8.8759750e-09  -3.8547870e-08   9.9999999e-01
   2.3773774e-01  -8.0540925e+01   8.8289188e-09  -3.8343507e-08   9.9999999e-01
   2.3823824e-01  -8.0559178e+01   8.7918894e-09  -3.8182691e-08   9.9999999e-01
   2.3873874e-01  -8.0571885e+01   8.7662017e-09  -3.8071130e-08   9.9999999e-01
   2.3923924e-01  -8.0579248e+01   8.7513522e-09  -3.8006640e-08   9.9999999e-01
   2.3973974e-01  -8.0582342e+01   8.7451202e-09  -3.7979575e-08   9.9999999e-01
   2.4024024e-01  -8.0582927e+01   8.7439419e-09  -3.7974457e-08   9.9999999e-01
   2.4074074e-01  -8.0583145e+01   8.7435036e-09  -3.7972554e-08   9.9999999e-01
   2.4124124e-01  -8.0585161e+01   8.7394458e-09  -3.7954931e-08   9.9999999e-01
   2.4174174e-01  -8.0590816e+01   8.7280727e-09  -3.7905538e-08   9.9999999e-01
   2.4224224e-01  -8.0601342e+01   8.7069445e-09  -3.7813780e-08   9.9999999e-01
   2.4274274e-01  -8.0617173e+01   8.6752637e-09  -3.7676192e-08   9.9999999e-01
   2.4324324e-01  -8.0637886e+01   8.6339881e-09  -3.7496934e-08   9.9999999e-01
   2.4374374e-01  -8.0662263e+01   8.5856598e-09  -3.7287047e-08   9.9999999e-01
   2.4424424e-01  -8.0688485e+01   8.5339769e-09  -3.7062591e-08   9.9999999e-01
   2.4474474e-01  -8.0714414e+01   8.4831784e-09  -3.6841976e-08   9.9999999e-01
   2.4524525e-01  -8.0737941e+01   8.4373474e-09  -3.6642934e-08   9.9999999e-01
   2.4574575e-01  -8.0757341e+01   8.3997415e-09  -3.6479614e-08   9.9999999e-01
   2.4624625e-01  -8.0771573e+01   8.3722603e-09  -3.6360265e-08   9.9999999e-01
   2.4674675e-01  -8.0780463e+01   8.3551402e-09  -3.6285913e-08   9.9999999e-01
   2.4724725e-01  -8.0784739e+01   8.3469173e-09  -3.6250201e-08   9.9999999e-01
   2.4774775e-01  -8.0785909e+01   8.3446680e-09  -3.6240433e-08   9.9999999e-01
   2.4824825e-01  -8.0786004e+01   8.3444870e-09  -3.6239647e-08   9.9999999e-01
   2.4874875e-01  -8.0787235e+01   8.3421222e-09  -3.6229377e-08   9.9999999e-01
   2.4924925e-01  -8.0791641e+01   8.3336629e-09  -3.6192638e-08   9.9999999e-01
   2.4974975e-01  -8.0800766e+01   8.3161716e-09  -3.6116675e-08   9.9999999e-01
   2.5025025e-01  -8.0815420e+01   8.2881582e-09  -3.5995014e-08   9.9999999e-01
   2.5075075e-01  -8.0835558e+01   8.2498152e-09  -3.5828492e-08   9.9999999e-01
   2.5125125e-01  -8.0860281e+01   8.2029843e-09  -3.5625108e-08   9.9999999e-01
   2.5175175e-01  -8.0887966e+01   8.1508587e-09  -3.5398730e-08   9.9999999e-01
   2.5225225e-01  -8.0916509e+01   8.0974655e-09  -3.5166846e-08   9.9999999e-01
   2.5275275e-01  -8.0943648e+01   8.0470220e-09  -3.4947773e-08   9.9999999e-01
   2.5325325e-01  -8.0967329e+01   8.0032639e-09  -3.4757734e-08   9.9999999e-01
   2.5375375e-01  -8.0986043e+01   7.9688515e-09  -3.4608282e-08   9.9999999e-01
   2.5425425e-01  -8.0999083e+01   7.9449597e-09  -3.4504522e-08   9.9999999e-01
   2.5475475e-01  -8.1006663e+01   7.9311044e-09  -3.4444349e-08   9.9999999e-01
   2.5525526e-01  -8.1009878e+01   7.9252366e-09  -3.4418865e-08   9.9999999e-01
   2.5575576e-01  -8.1010505e+01   7.9240914e-09  -3.4413892e-08   9.9999999e-01
   2.5625626e-01  -8.1010707e+01   7.9237237e-09  -3.4412295e-08   9.9999999e-01
   2.5675676e-01  -8.1012664e+01   7.9201540e-09  -3.4396792e-08   9.9999999e-01
   2.5725726e-01  -8.1018231e+01   7.9100082e-09  -3.4352729e-08   9.9999999e-01
   2.5775776e-01  -8.1028648e+01   7.8910576e-09  -3.4270428e-08   9.9999999e-01
   2.5825826e-01  -8.1044357e+01   7.8625666e-09  -3.4146693e-08   9.9999999e-01
   2.5875876e-01  -8.1064938e+01   7.8253947e-09  -3.3985257e-08   9.9999999e-01
   2.5925926e-01  -8.1089177e+01   7.7818401e-09  -3.3796102e-08   9.9999999e-01
   2.5975976e-01  -8.1115258e+01   7.7352477e-09  -3.3593754e-08   9.9999999e-01
   2.6026026e-01  -8.1141045e+01   7.6894537e-09  -3.3394873e-08   9.9999999e-01
   2.6076076e-01  -8.1164435e+01   7.6481512e-09  -3.3215499e-08   9.9999999e-01
   2.6126126e-01  -8.1183710e+01   7.6142826e-09  -3.3068410e-08   9.9999999e-01
   2.6176176e-01  -8.1197834e+01   7.5895601e-09  -3.2961041e-08   9.9999999e-01
   2.6226226e-01  -8.1206639e+01   7.5741885e-09  -3.2894283e-08   9.9999999e-01
   2.6276276e-01  -8.1210859e+01   7.5668327e-09  -3.2862337e-08   9.9999999e-01
   2.6326326e-01  -8.1212002e+01   7.5648415e-09  -3.2853689e-08   9.9999999e-01
   2.6376376e-01  -8.1212096e+01   7.5646769e-09  -3.2852974e-08   9.9999999e-01
   2.6426426e-01  -8.1213349e+01   7.5624959e-09  -3.2843502e-08   9.9999999e-01
   2.6476476e-01  -8.1217788e+01   7.5547698e-09  -3.2809949e-08   9.9999999e-01
   2.6526527e-01  -8.1226943e+01   7.5388610e-09  -3.2740857e-08   9.9999999e-01
   2.6576577e-01  -8.1241608e+01   7.5134463e-09  -3.2630483e-08   9.9999999e-01
   2.6626627e-01  -8.1261722e+01   7.4787284e-09  -3.2479705e-08   9.9999999e-01
   2.6676677e-01  -8.1286370e+01   7.4364042e-09  -3.2295893e-08   9.9999999e-01
   2.6726727e-01  -8.1313917e+01   7.3893849e-09  -3.2091691e-08   9.9999999e-01
   2.6776777e-01  -8.1342253e+01   7.3413292e-09  -3.1882988e-08   9.9999999e-01
   2.6826827e-01  -8.1369120e+01   7.2960538e-09  -3.1686359e-08   9.9999999e-01
   2.6876877e-01  -8.1392477e+01   7.2569196e-09  -3.1516402e-08   9.9999999e-01
   2.6926927e-01  -8.1410840e+01   7.2263010e-09  -3.1383427e-08   9.9999999e-01
   2.6976977e-01  -8.1423534e+01   7.2052091e-09  -3.1291826e-08   9.9999999e-01
   2.7027027e-01  -8.1430813e+01   7.1931427e-09  -3.1239422e-08   9.9999999e-01
   2.7077077e-01  -8.1433810e+01   7.1881803e-09  -3.1217870e-08   9.9999999e-01
   2.7127127e-01  -8.1434343e+01   7.1872991e-09  -3.1214043e-08   9.9999999e-01
   2.7177177e-01  -8.1434600e+01   7.1868733e-09  -3.1212194e-08   9.9999999e-01
   2.7227227e-01  -8.1436784e+01   7.1832610e-09  -3.1196506e-08   9.9999999e-01
   2.7277277e-01  -8.1442754e+01   7.1733930e-09  -3.1153650e-08   9.9999999e-01
   2.7327327e-01  -8.1453744e+01   7.1552623e-09  -3.1074909e-08   9.9999999e-01
   2.7377377e-01  -8.1470176e+01   7.1282412e-09  -3.0957558e-08   9.9999999e-01
   2.7427427e-01  -8.1491597e+01   7.0931683e-09  -3.0805239e-08   9.9999999e-01
   2.7477477e-01  -8.1516753e+01   7.0522020e-09  -3.0627324e-08   9.9999999e-01
   2.7527528e-01  -8.1543774e+01   7.0084599e-09  -3.0437355e-08   9.9999999e-01
   2.7577578e-01  -8.1570475e+01   6.9655025e-09  -3.0250793e-08   9.9999999e-01
   2.7627628e-01  -8.1594704e+01   6.9267522e-09  -3.0082503e-08   9.9999999e-01
   2.7677678e-01  -8.1614698e+01   6.8949357e-09  -2.9944326e-08   9.9999999e-01
   2.7727728e-01  -8.1629394e+01   6.8716429e-09  -2.9843166e-08   9.9999999e-01
   2.7777778e-01  -8.1638611e+01   6.8570746e-09  -2.9779897e-08   9.9999999e-01
   2.7827828e-01  -8.1643086e+01   6.8500137e-09  -2.9749231e-08   9.9999999e-01
   2.7877878e-01  -8.1644343e+01   6.8480301e-09  -2.9740617e-08   9.9999999e-01
   2.7927928e-01  -8.1644439e+01   6.8478797e-09  -2.9739964e-08   9.9999999e-01
   2.7977978e-01  -8.1645610e+01   6.8460336e-09  -2.9731946e-08   9.9999999e-01
   2.8028028e-01  -8.1649914e+01   6.8392519e-09  -2.9702494e-08   9.9999999e-01
   2.8078078e-01  -8.1658905e+01   6.8251077e-09  -2.9641066e-08   9.9999999e-01
   2.8128128e-01  -8.1673393e+01   6.8023772e-09  -2.9542349e-08   9.9999999e-01
   2.8178178e-01  -8.1693321e+01   6.7712346e-09  -2.9407098e-08   9.9999999e-01
   2.8228228e-01  -8.1717774e+01   6.7332173e-09  -2.9241991e-08   9.9999999e-01
   2.8278278e-01  -8.1745108e+01   6.6909723e-09  -2.9058524e-08   9.9999999e-01
   2.8328328e-01  -8.1773204e+01   6.6478260e-09  -2.8871141e-08   9.9999999e-01
   2.8378378e-01  -8.1799799e+01   6.6072404e-09  -2.8694881e-08   9.9999999e-01
   2.8428428e-01  -8.1822853e+01   6.5722597e-09  -2.8542961e-08   9.9999999e-01
   2.8478478e-01  -8.1840893e+01   6.5450153e-09  -2.8424640e-08   9.9999999e-01
   2.8528529e-01  -8.1853270e+01   6.5263897e-09  -2.8343750e-08   9.9999999e-01
   2.8578579e-01  -8.1860268e+01   6.5158815e-09  -2.8298114e-08   9.9999999e-01
   2.8628629e-01  -8.1863063e+01   6.5116900e-09  -2.8279910e-08   9.9999999e-01
   2.8678679e-01  -8.1863510e+01   6.5110199e-09  -2.8277000e-08   9.9999999e-01
   2.8728729e-01  -8.1863836e+01   6.5105309e-09  -2.8274876e-08   9.9999999e-01
   2.8778779e-01  -8.1866267e+01   6.5068870e-09  -2.8259051e-08   9.9999999e-01
   2.8828829e-01  -8.1872676e+01   6.4972924e-09  -2.8217382e-08   9.9999999e-01
   2.8878879e-01  -8.1884290e+01   6.4799403e-09  -2.8142023e-08   9.9999999e-01
   2.8928929e-01  -8.1901507e+01   6.4543030e-09  -2.8030682e-08   9.9999999e-01
   2.8978979e-01  -8.1923835e+01   6.4212047e-09  -2.7886938e-08   9.9999999e-01
   2.9029029e-01  -8.1949966e+01   6.3826853e-09  -2.7719650e-08   9.9999999e-01
   2.9079079e-01  -8.1977970e+01   6.3416610e-09  -2.7541484e-08   9.9999999e-01
   2.9129129e-01  -8.2005598e+01   6.3014461e-09  -2.7366833e-08   9.9999999e-01
   2.9179179e-01  -8.2030639e+01   6.2652172e-09  -2.7209493e-08   9.9999999e-01
   2.9229229e-01  -8.2051290e+01   6.2354955e-09  -2.7080413e-08   9.9999999e-01
   2.9279279e-01  -8.2066466e+01   6.2137453e-09  -2.6985953e-08   9.9999999e-01
   2.9329329e-01  -8.2075987e+01   6.2001372e-09  -2.6926854e-08   9.9999999e-01
   2.9379379e-01  -8.2080617e+01   6.1935308e-09  -2.6898163e-08   9.9999999e-01
   2.9429429e-01  -8.2081926e+01   6.1916642e-09  -2.6890056e-08   9.9999999e-01
   2.9479479e-01  -8.2082025e+01   6.1915237e-09  -2.6889446e-08   9.9999999e-01
   2.9529530e-01  -8.2083206e+01   6.1898393e-09  -2.6882131e-08   9.9999999e-01
   2.9579580e-01  -8.2087577e+01   6.1836124e-09  -2.6855088e-08   9.9999999e-01
   2.9629630e-01  -8.2096726e+01   6.1705995e-09  -2.6798573e-08   9.9999999e-01
   2.9679680e-01  -8.2111477e+01   6.1496762e-09  -2.6707705e-08   9.9999999e-01
   2.9729730e-01  -8.2131769e+01   6.1210099e-09  -2.6583208e-08   9.9999999e-01
   2.9779780e-01  -8.2156660e+01   6.0860291e-09  -2.6431289e-08   9.9999999e-01
   2.9829830e-01  -8.2184467e+01   6.0471861e-09  -2.6262596e-08   9.9999999e-01
   2.9879880e-01  -8.2213024e+01   6.0075522e-09  -2.6090468e-08   9.9999999e-01
   2.9929930e-01  -8.2240021e+01   5.9703242e-09  -2.5928789e-08   9.9999999e-01
   2.9979980e-01  -8.2263379e+01   5.9382992e-09  -2.5789706e-08   9.9999999e-01
   3.0030030e-01  -8.2281607e+01   5.9134275e-09  -2.5681690e-08   9.9999999e-01
   3.0080080e-01  -8.2294057e+01   5.8964998e-09  -2.5608174e-08   9.9999999e-01
   3.0130130e-01  -8.2301042e+01   5.8870236e-09  -2.5567019e-08   9.9999999e-01
   3.0180180e-01  -8.2303783e+01   5.8833096e-09  -2.5550889e-08   9.9999999e-01
   3.0230230e-01  -8.2304197e+01   5.8827494e-09  -2.5548456e-08   9.9999999e-01
   3.0280280e-01  -8.2304571e+01   5.8822428e-09  -2.5546256e-08   9.9999999e-01
   3.0330330e-01  -8.2307187e+01   5.8787006e-09  -2.5530873e-08   9.9999999e-01
   3.0380380e-01  -8.2313956e+01   5.8695450e-09  -2.5491110e-08   9.9999999e-01
   3.0430430e-01  -8.2326121e+01   5.8531260e-09  -2.5419803e-08   9.9999999e-01
   3.0480480e-01  -8.2344073e+01   5.8289821e-09  -2.5314948e-08   9.9999999e-01
   3.0530531e-01  -8.2367285e+01   5.7979109e-09  -2.5180007e-08   9.9999999e-01
   3.0580581e-01  -8.2394392e+01   5.7618351e-09  -2.5023332e-08   9.9999999e-01
   3.0630631e-01  -8.2423395e+01   5.7234840e-09  -2.4856775e-08   9.9999999e-01
   3.0680681e-01  -8.2451968e+01   5.6859520e-09  -2.4693776e-08   9.9999999e-01
   3.0730731e-01  -8.2477831e+01   5.6521917e-09  -2.4547157e-08   9.9999999e-01
   3.0780781e-01  -8.2499128e+01   5.6245419e-09  -2.4427075e-08   9.9999999e-01
   3.0830831e-01  -8.2514750e+01   5.6043472e-09  -2.4339371e-08   9.9999999e-01
   3.0880881e-01  -8.2524525e+01   5.5917463e-09  -2.4284646e-08   9.9999999e-01
   3.0930931e-01  -8.2529256e+01   5.5856582e-09  -2.4258205e-08   9.9999999e-01
   3.0980981e-01  -8.2530579e+01   5.5839576e-09  -2.4250820e-08   9.9999999e-01
   3.1031031e-01  -8.2530680e+01   5.5838282e-09  -2.4250258e-08   9.9999999e-01
   3.1081081e-01  -8.2531932e+01   5.5822176e-09  -2.4243263e-08   9.9999999e-01
   3.1131131e-01  -8.2536510e+01   5.5763366e-09  -2.4217722e-08   9.9999999e-01
   3.1181181e-01  -8.2546046e+01   5.5641060e-09  -2.4164605e-08   9.9999999e-01
   3.1231231e-01  -8.2561381e+01   5.5444938e-09  -2.4079430e-08   9.9999999e-01
   3.1281281e-01  -8.2582440e+01   5.5176737e-09  -2.3962952e-08   9.9999999e-01
   3.1331331e-01  -8.2608238e+01   5.4849943e-09  -2.3821028e-08   9.9999999e-01
   3.1381381e-01  -8.2637028e+01   5.4487539e-09  -2.3663638e-08   9.9999999e-01
   3.1431431e-01  -8.2666562e+01   5.4118259e-09  -2.3503261e-08   9.9999999e-01
   3.1481481e-01  -8.2694448e+01   5.3771879e-09  -2.3352830e-08   9.9999999e-01
   3.1531532e-01  -8.2718539e+01   5.3474419e-09  -2.3223645e-08   9.9999999e-01
   3.1581582e-01  -8.2737301e+01   5.3243910e-09  -2.3123537e-08   9.9999999e-01
   3.1631632e-01  -8.2750076e+01   5.3087514e-09  -2.3055615e-08   9.9999999e-01
   3.1681682e-01  -8.2757205e+01   5.3000437e-09  -2.3017798e-08   9.9999999e-01
   3.1731732e-01  -8.2759971e+01   5.2966699e-09  -2.3003145e-08   9.9999999e-01
   3.1781782e-01  -8.2760372e+01   5.2961805e-09  -2.3001020e-08   9.9999999e-01
   3.1831832e-01  -8.2760788e+01   5.2956731e-09  -2.2998816e-08   9.9999999e-01
   3.1881882e-01  -8.2763585e+01   5.2922638e-09  -2.2984010e-08   9.9999999e-01
   3.1931932e-01  -8.2770737e+01   5.2835554e-09  -2.2946189e-08   9.9999999e-01
   3.1981982e-01  -8.2783523e+01   5.2680235e-09  -2.2878735e-08   9.9999999e-01
   3.2032032e-01  -8.2802332e+01   5.2452577e-09  -2.2779865e-08   9.9999999e-01
   3.2082082e-01  -8.2826602e+01   5.2160265e-09  -2.2652915e-08   9.9999999e-01
   3.2132132e-01  -8.2854902e+01   5.1821482e-09  -2.2505784e-08   9.9999999e-01
   3.2182182e-01  -8.2885141e+01   5.1461910e-09  -2.2349624e-08   9.9999999e-01
   3.2232232e-01  -8.2914894e+01   5.1110555e-09  -2.2197032e-08   9.9999999e-01
   3.2282282e-01  -8.2941786e+01   5.0795047e-09  -2.2060009e-08   9.9999999e-01
   3.2332332e-01  -8.2963895e+01   5.0537119e-09  -2.1947992e-08   9.9999999e-01
   3.2382382e-01  -8.2980073e+01   5.0349220e-09  -2.1866389e-08   9.9999999e-01
   3.2432432e-01  -8.2990158e+01   5.0232433e-09  -2.1815668e-08   9.9999999e-01
   3.2482482e-01  -8.2995005e+01   5.0176405e-09  -2.1791336e-08   9.9999999e-01
   3.2532533e-01  -8.2996334e+01   5.0161046e-09  -2.1784666e-08   9.9999999e-01
   3.2582583e-01  -8.2996440e+01   5.0159827e-09  -2.1784136e-08   9.9999999e-01
   3.2632633e-01  -8.2997801e+01   5.0144107e-09  -2.1777309e-08   9.9999999e-01
   3.2682683e-01  -8.3002682e+01   5.0087778e-09  -2.1752846e-08   9.9999999e-01
   3.2732733e-01  -8.3012778e+01   4.9971484e-09  -2.1702340e-08   1.0000000e+00
   3.2782783e-01  -8.3028955e+01   4.9785689e-09  -2.1621650e-08   1.0000000e+00
   3.2832833e-01  -8.3051119e+01   4.9532253e-09  -2.1511584e-08   1.0000000e+00
   3.2882883e-01  -8.3078228e+01   4.9224034e-09  -2.1377726e-08   1.0000000e+00
   3.2932933e-01  -8.3108442e+01   4.8882773e-09  -2.1229519e-08   1.0000000e+00
   3.2982983e-01  -8.3139401e+01   4.8535546e-09  -2.1078720e-08   1.0000000e+00
   3.3033033e-01  -8.3168600e+01   4.8210322e-09  -2.0937477e-08   1.0000000e+00
   3.3083083e-01  -8.3193792e+01   4.7931481e-09  -2.0816378e-08   1.0000000e+00
   3.3133133e-01  -8.3213375e+01   4.7715829e-09  -2.0722721e-08   1.0000000e+00
   3.3183183e-01  -8.3226674e+01   4.7569935e-09  -2.0659360e-08   1.0000000e+00
   3.3233233e-01  -8.3234063e+01   4.7489070e-09  -2.0624241e-08   1.0000000e+00
   3.3283283e-01  -8.3236901e+01   4.7458046e-09  -2.0610768e-08   1.0000000e+00
   3.3333333e-01  -8.3237300e+01   4.7453697e-09  -2.0608879e-08   1.0000000e+00
   3.3383383e-01  -8.3237762e+01   4.7448643e-09  -2.0606684e-08   1.0000000e+00
   3.3433433e-01  -8.3240769e+01   4.7415798e-09  -2.0592419e-08   1.0000000e+00
   3.3483483e-01  -8.3248389e+01   4.7332686e-09  -2.0556324e-08   1.0000000e+00
   3.3533534e-01  -8.3261950e+01   4.7185108e-09  -2.0492232e-08   1.0000000e+00
   3.3583584e-01  -8.3281849e+01   4.6969406e-09  -2.0398554e-08   1.0000000e+00
   3.3633634e-01  -8.3307482e+01   4.6693007e-09  -2.0278515e-08   1.0000000e+00
   3.3683684e-01  -8.3337329e+01   4.6373207e-09  -2.0139628e-08   1.0000000e+00
   3.3733734e-01  -8.3369184e+01   4.6034305e-09  -1.9992445e-08   1.0000000e+00
   3.3783784e-01  -8.3400491e+01   4.5703653e-09  -1.9848844e-08   1.0000000e+00
   3.3833834e-01  -8.3428751e+01   4.5407217e-09  -1.9720104e-08   1.0000000e+00
   3.3883884e-01  -8.3451942e+01   4.5165395e-09  -1.9615082e-08   1.0000000e+00
   3.3933934e-01  -8.3468867e+01   4.4989724e-09  -1.9538789e-08   1.0000000e+00
   3.3983984e-01  -8.3479375e+01   4.4881002e-09  -1.9491572e-08   1.0000000e+00
   3.4034034e-01  -8.3484384e+01   4.4829261e-09  -1.9469101e-08   1.0000000e+00
   3.4084084e-01  -8.3485729e+01   4.4815379e-09  -1.9463072e-08   1.0000000e+00
   3.4134134e-01  -8.3485842e+01   4.4814212e-09  -1.9462565e-08   1.0000000e+00
   3.4184184e-01  -8.3487344e+01   4.4798719e-09  -1.9455837e-08   1.0000000e+00
   3.4234234e-01  -8.3492623e+01   4.4744299e-09  -1.9432202e-08   1.0000000e+00
   3.4284284e-01  -8.3503457e+01   4.4632815e-09  -1.9383785e-08   1.0000000e+00
   3.4334334e-01  -8.3520749e+01   4.4455455e-09  -1.9306759e-08   1.0000000e+00
   3.4384384e-01  -8.3544382e+01   4.4214201e-09  -1.9201984e-08   1.0000000e+00
   3.4434434e-01  -8.3573239e+01   4.3921397e-09  -1.9074820e-08   1.0000000e+00
   3.4484484e-01  -8.3605359e+01   4.3597755e-09  -1.8934265e-08   1.0000000e+00
   3.4534535e-01  -8.3638236e+01   4.3268958e-09  -1.8791470e-08   1.0000000e+00
   3.4584585e-01  -8.3669208e+01   4.2961473e-09  -1.8657931e-08   1.0000000e+00
   3.4634635e-01  -8.3695895e+01   4.2698287e-09  -1.8543631e-08   1.0000000e+00
   3.4684685e-01  -8.3716605e+01   4.2495167e-09  -1.8455417e-08   1.0000000e+00
   3.4734735e-01  -8.3730631e+01   4.2358139e-09  -1.8395906e-08   1.0000000e+00
   3.4784785e-01  -8.3738389e+01   4.2282546e-09  -1.8363077e-08   1.0000000e+00
   3.4834835e-01  -8.3741338e+01   4.2253838e-09  -1.8350609e-08   1.0000000e+00
   3.4884885e-01  -8.3741739e+01   4.2249937e-09  -1.8348914e-08   1.0000000e+00
   3.4934935e-01  -8.3742258e+01   4.2244888e-09  -1.8346722e-08   1.0000000e+00
   3.4984985e-01  -8.3745534e+01   4.2213036e-09  -1.8332889e-08   1.0000000e+00
   3.5035035e-01  -8.3753757e+01   4.2133181e-09  -1.8298208e-08   1.0000000e+00
   3.5085085e-01  -8.3768331e+01   4.1992032e-09  -1.8236908e-08   1.0000000e+00
   3.5135135e-01  -8.3789662e+01   4.1786288e-09  -1.8147554e-08   1.0000000e+00
   3.5185185e-01  -8.3817092e+01   4.1523195e-09  -1.8033294e-08   1.0000000e+00
   3.5235235e-01  -8.3848995e+01   4.1219287e-09  -1.7901309e-08   1.0000000e+00
   3.5285285e-01  -8.3883010e+01   4.0897709e-09  -1.7761649e-08   1.0000000e+00
   3.5335335e-01  -8.3916405e+01   4.0584434e-09  -1.7625596e-08   1.0000000e+00
   3.5385385e-01  -8.3946513e+01   4.0304049e-09  -1.7503826e-08   1.0000000e+00
   3.5435435e-01  -8.3971180e+01   4.0075779e-09  -1.7404690e-08   1.0000000e+00
   3.5485485e-01  -8.3989140e+01   3.9910389e-09  -1.7332862e-08   1.0000000e+00
   3.5535536e-01  -8.4000246e+01   3.9808462e-09  -1.7288595e-08   1.0000000e+00
   3.5585586e-01  -8.4005501e+01   3.9760321e-09  -1.7267688e-08   1.0000000e+00
   3.5635636e-01  -8.4006884e+01   3.9747662e-09  -1.7262190e-08   1.0000000e+00
   3.5685686e-01  -8.4007007e+01   3.9746537e-09  -1.7261702e-08   1.0000000e+00
   3.5735736e-01  -8.4008681e+01   3.9731217e-09  -1.7255048e-08   1.0000000e+00
   3.5785786e-01  -8.4014457e+01   3.9678409e-09  -1.7232114e-08   1.0000000e+00
   3.5835836e-01  -8.4026229e+01   3.9571008e-09  -1.7185470e-08   1.0000000e+00
   3.5885886e-01  -8.4044948e+01   3.9400818e-09  -1.7111558e-08   1.0000000e+00
   3.5935936e-01  -8.4070473e+01   3.9169925e-09  -1.7011282e-08   1.0000000e+00
   3.5985986e-01  -8.4101591e+01   3.8890262e-09  -1.6889826e-08   1.0000000e+00
   3.6036036e-01  -8.4136192e+01   3.8581648e-09  -1.6755797e-08   1.0000000e+00
   3.6086086e-01  -8.4171573e+01   3.8268607e-09  -1.6619845e-08   1.0000000e+00
   3.6136136e-01  -8.4204871e+01   3.7976323e-09  -1.6492908e-08   1.0000000e+00
   3.6186186e-01  -8.4233524e+01   3.7726591e-09  -1.6384450e-08   1.0000000e+00
   3.6236236e-01  -8.4255720e+01   3.7534273e-09  -1.6300928e-08   1.0000000e+00
   3.6286286e-01  -8.4270711e+01   3.7404937e-09  -1.6244758e-08   1.0000000e+00
   3.6336336e-01  -8.4278960e+01   3.7333951e-09  -1.6213929e-08   1.0000000e+00
   3.6386386e-01  -8.4282064e+01   3.7307278e-09  -1.6202345e-08   1.0000000e+00
   3.6436436e-01  -8.4282470e+01   3.7303792e-09  -1.6200831e-08   1.0000000e+00
   3.6486486e-01  -8.4283064e+01   3.7298694e-09  -1.6198617e-08   1.0000000e+00
   3.6536537e-01  -8.4286690e+01   3.7267563e-09  -1.6185097e-08   1.0000000e+00
   3.6586587e-01  -8.4295704e+01   3.7190290e-09  -1.6151538e-08   1.0000000e+00
   3.6636637e-01  -8.4311608e+01   3.7054351e-09  -1.6092500e-08   1.0000000e+00
   3.6686687e-01  -8.4334824e+01   3.6856798e-09  -1.6006704e-08   1.0000000e+00
   3.6736737e-01  -8.4364631e+01   3.6604707e-09  -1.5897222e-08   1.0000000e+00
   3.6786787e-01  -8.4399258e+01   3.6314010e-09  -1.5770974e-08   1.0000000e+00
   3.6836837e-01  -8.4436144e+01   3.6006892e-09  -1.5637594e-08   1.0000000e+00
   3.6886887e-01  -8.4472325e+01   3.5708161e-09  -1.5507857e-08   1.0000000e+00
   3.6936937e-01  -8.4504911e+01   3.5441239e-09  -1.5391934e-08   1.0000000e+00
   3.6986987e-01  -8.4531568e+01   3.5224363e-09  -1.5297747e-08   1.0000000e+00
   3.7037037e-01  -8.4550933e+01   3.5067651e-09  -1.5229687e-08   1.0000000e+00
   3.7087087e-01  -8.4562864e+01   3.4971450e-09  -1.5187908e-08   1.0000000e+00
   3.7137137e-01  -8.4568466e+01   3.4926365e-09  -1.5168328e-08   1.0000000e+00
   3.7187187e-01  -8.4569910e+01   3.4914754e-09  -1.5163285e-08   1.0000000e+00
   3.7237237e-01  -8.4570049e+01   3.4913639e-09  -1.5162801e-08   1.0000000e+00
   3.7287287e-01  -8.4571940e+01   3.4898439e-09  -1.5156199e-08   1.0000000e+00
   3.7337337e-01  -8.4578353e+01   3.4846942e-09  -1.5133835e-08   1.0000000e+00
   3.7387387e-01  -8.4591336e+01   3.4742926e-09  -1.5088661e-08   1.0000000e+00
   3.7437437e-01  -8.4611908e+01   3.4578743e-09  -1.5017357e-08   1.0000000e+00
   3.7487487e-01  -8.4639903e+01   3.4356560e-09  -1.4920864e-08   1.0000000e+00
   3.7537538e-01  -8.4673990e+01   3.4087961e-09  -1.4804214e-08   1.0000000e+00
   3.7587588e-01  -8.4711853e+01   3.3792060e-09  -1.4675705e-08   1.0000000e+00
   3.7637638e-01  -8.4750540e+01   3.3492378e-09  -1.4545555e-08   1.0000000e+00
   3.7687688e-01  -8.4786917e+01   3.3213011e-09  -1.4424228e-08   1.0000000e+00
   3.7737738e-01  -8.4818185e+01   3.2974748e-09  -1.4320751e-08   1.0000000e+00
   3.7787788e-01  -8.4842363e+01   3.2791682e-09  -1.4241246e-08   1.0000000e+00
   3.7837838e-01  -8.4858647e+01   3.2668958e-09  -1.4187948e-08   1.0000000e+00
   3.7887888e-01  -8.4867563e+01   3.2601956e-09  -1.4158849e-08   1.0000000e+00
   3.7937938e-01  -8.4870879e+01   3.2577073e-09  -1.4148043e-08   1.0000000e+00
   3.7987988e-01  -8.4871296e+01   3.2573946e-09  -1.4146685e-08   1.0000000e+00
   3.8038038e-01  -8.4871987e+01   3.2568769e-09  -1.4144437e-08   1.0000000e+00
   3.8088088e-01  -8.4876072e+01   3.2538143e-09  -1.4131136e-08   1.0000000e+00
   3.8138138e-01  -8.4886126e+01   3.2462910e-09  -1.4098463e-08   1.0000000e+00
   3.8188188e-01  -8.4903782e+01   3.2331200e-09  -1.4041262e-08   1.0000000e+00
   3.8238238e-01  -8.4929492e+01   3.2140364e-09  -1.3958383e-08   1.0000000e+00
   3.8288288e-01  -8.4962451e+01   3.1897373e-09  -1.3852853e-08   1.0000000e+00
   3.8338338e-01  -8.5000703e+01   3.1617656e-09  -1.3731374e-08   1.0000000e+00
   3.8388388e-01  -8.5041419e+01   3.1322620e-09  -1.3603241e-08   1.0000000e+00
   3.8438438e-01  -8.5081332e+01   3.1036078e-09  -1.3478798e-08   1.0000000e+00
   3.8488488e-01  -8.5117245e+01   3.0780488e-09  -1.3367796e-08   1.0000000e+00
   3.8538539e-01  -8.5146587e+01   3.0573231e-09  -1.3277785e-08   1.0000000e+00
   3.8588589e-01  -8.5167857e+01   3.0423861e-09  -1.3212915e-08   1.0000000e+00
   3.8638639e-01  -8.5180910e+01   3.0332552e-09  -1.3173260e-08   1.0000000e+00
   3.8688689e-01  -8.5186997e+01   3.0290075e-09  -1.3154812e-08   1.0000000e+00
   3.8738739e-01  -8.5188532e+01   3.0279367e-09  -1.3150162e-08   1.0000000e+00
   3.8788789e-01  -8.5188692e+01   3.0278253e-09  -1.3149678e-08   1.0000000e+00
   3.8838839e-01  -8.5190867e+01   3.0263092e-09  -1.3143094e-08   1.0000000e+00
   3.8888889e-01  -8.5198116e+01   3.0212622e-09  -1.3121175e-08   1.0000000e+00
   3.8938939e-01  -8.5212698e+01   3.0111346e-09  -1.3077191e-08   1.0000000e+00
   3.8988989e-01  -8.5235729e+01   2.9952086e-09  -1.3008026e-08   1.0000000e+00
   3.9039039e-01  -8.5267013e+01   2.9737107e-09  -1.2914662e-08   1.0000000e+00
   3.9089089e-01  -8.5305061e+01   2.9477724e-09  -1.2802013e-08   1.0000000e+00
   3.9139139e-01  -8.5347294e+01   2.9192456e-09  -1.2678123e-08   1.0000000e+00
   3.9189189e-01  -8.5390423e+01   2.8903985e-09  -1.2552841e-08   1.0000000e+00
   3.9239239e-01  -8.5430951e+01   2.8635510e-09  -1.2436244e-08   1.0000000e+00
   3.9289289e-01  -8.5465754e+01   2.8406950e-09  -1.2336982e-08   1.0000000e+00
   3.9339339e-01  -8.5492623e+01   2.8231741e-09  -1.2260890e-08   1.0000000e+00
   3.9389389e-01  -8.5510669e+01   2.8114674e-09  -1.2210048e-08   1.0000000e+00
   3.9439439e-01  -8.5520500e+01   2.8051106e-09  -1.2182441e-08   1.0000000e+00
   3.9489489e-01  -8.5524113e+01   2.8027779e-09  -1.2172310e-08   1.0000000e+00
   3.9539540e-01  -8.5524549e+01   2.8024963e-09  -1.2171087e-08   1.0000000e+00
   3.9589590e-01  -8.5525369e+01   2.8019673e-09  -1.2168789e-08   1.0000000e+00
   3.9639640e-01  -8.5530065e+01   2.7989392e-09  -1.2155638e-08   1.0000000e+00
   3.9689690e-01  -8.5541511e+01   2.7915725e-09  -1.2123645e-08   1.0000000e+00
   3.9739740e-01  -8.5561521e+01   2.7787397e-09  -1.2067913e-08   1.0000000e+00
   3.9789790e-01  -8.5590592e+01   2.7602017e-09  -1.1987404e-08   1.0000000e+00
   3.9839840e-01  -8.5627808e+01   2.7366496e-09  -1.1885118e-08   1.0000000e+00
   3.9889890e-01  -8.5670970e+01   2.7095864e-09  -1.1767584e-08   1.0000000e+00
   3.9939940e-01  -8.5716894e+01   2.6810849e-09  -1.1643804e-08   1.0000000e+00
   3.9989990e-01  -8.5761894e+01   2.6534482e-09  -1.1523779e-08   1.0000000e+00
   4.0040040e-01  -8.5802361e+01   2.6288385e-09  -1.1416900e-08   1.0000000e+00
   4.0090090e-01  -8.5835387e+01   2.6089234e-09  -1.1330410e-08   1.0000000e+00
   4.0140140e-01  -8.5859281e+01   2.5946088e-09  -1.1268243e-08   1.0000000e+00
   4.0190190e-01  -8.5873892e+01   2.5858947e-09  -1.1230398e-08   1.0000000e+00
   4.0240240e-01  -8.5880653e+01   2.5818720e-09  -1.1212928e-08   1.0000000e+00
   4.0290290e-01  -8.5882323e+01   2.5808792e-09  -1.1208616e-08   1.0000000e+00
   4.0340340e-01  -8.5882513e+01   2.5807664e-09  -1.1208126e-08   1.0000000e+00
   4.0390390e-01  -8.5885069e+01   2.5792483e-09  -1.1201533e-08   1.0000000e+00
   4.0440440e-01  -8.5893452e+01   2.5742743e-09  -1.1179931e-08   1.0000000e+00
   4.0490490e-01  -8.5910207e+01   2.5643616e-09  -1.1136881e-08   1.0000000e+00
   4.0540541e-01  -8.5936589e+01   2.5488311e-09  -1.1069433e-08   1.0000000e+00
   4.0590591e-01  -8.5972368e+01   2.5279190e-09  -1.0978613e-08   1.0000000e+00
   4.0640641e-01  -8.6015848e+01   2.5027367e-09  -1.0869247e-08   1.0000000e+00
   4.0690691e-01  -8.6064097e+01   2.4750861e-09  -1.0749163e-08   1.0000000e+00
   4.0740741e-01  -8.6113358e+01   2.4471704e-09  -1.0627926e-08   1.0000000e+00
   4.0790791e-01  -8.6159636e+01   2.4212319e-09  -1.0515276e-08   1.0000000e+00
   4.0840841e-01  -8.6199353e+01   2.3991901e-09  -1.0419550e-08   1.0000000e+00
   4.0890891e-01  -8.6229977e+01   2.3823323e-09  -1.0346338e-08   1.0000000e+00
   4.0940941e-01  -8.6250491e+01   2.3711059e-09  -1.0297582e-08   1.0000000e+00
   4.0990991e-01  -8.6261608e+01   2.3650440e-09  -1.0271256e-08   1.0000000e+00
   4.1041041e-01  -8.6265643e+01   2.3628474e-09  -1.0261716e-08   1.0000000e+00
   4.1091091e-01  -8.6266110e+01   2.3625932e-09  -1.0260612e-08   1.0000000e+00
   4.1141141e-01  -8.6267109e+01   2.3620501e-09  -1.0258253e-08   1.0000000e+00
   4.1191191e-01  -8.6272647e+01   2.3590402e-09  -1.0245181e-08   1.0000000e+00
   4.1241241e-01  -8.6286015e+01   2.3517899e-09  -1.0213694e-08   1.0000000e+00
   4.1291291e-01  -8.6309289e+01   2.3392199e-09  -1.0159103e-08   1.0000000e+00
   4.1341341e-01  -8.6343030e+01   2.3211166e-09  -1.0080481e-08   1.0000000e+00
   4.1391391e-01  -8.6386184e+01   2.2981673e-09  -9.9808139e-09   1.0000000e+00
   4.1441441e-01  -8.6436215e+01   2.2718438e-09  -9.8664924e-09   1.0000000e+00
   4.1491491e-01  -8.6489450e+01   2.2441662e-09  -9.7462899e-09   1.0000000e+00
   4.1541542e-01  -8.6541616e+01   2.2173711e-09  -9.6299202e-09   1.0000000e+00
   4.1591592e-01  -8.6588522e+01   2.1935515e-09  -9.5264729e-09   1.0000000e+00
   4.1641642e-01  -8.6626776e+01   2.1743148e-09  -9.4429294e-09   1.0000000e+00
   4.1691692e-01  -8.6654404e+01   2.1605263e-09  -9.3830466e-09   1.0000000e+00
   4.1741742e-01  -8.6671241e+01   2.1521667e-09  -9.3467411e-09   1.0000000e+00
   4.1791792e-01  -8.6678972e+01   2.1483391e-09  -9.3301180e-09   1.0000000e+00
   4.1841842e-01  -8.6680841e+01   2.1474144e-09  -9.3261021e-09   1.0000000e+00
   4.1891892e-01  -8.6681076e+01   2.1472982e-09  -9.3255977e-09   1.0000000e+00
   4.1941942e-01  -8.6684167e+01   2.1457708e-09  -9.3189641e-09   1.0000000e+00
   4.1991992e-01  -8.6694149e+01   2.1408442e-09  -9.2975681e-09   1.0000000e+00
   4.2042042e-01  -8.6713981e+01   2.1310903e-09  -9.2552076e-09   1.0000000e+00
   4.2092092e-01  -8.6745118e+01   2.1158660e-09  -9.1890895e-09   1.0000000e+00
   4.2142142e-01  -8.6787297e+01   2.0954163e-09  -9.1002773e-09   1.0000000e+00
   4.2192192e-01  -8.6838536e+01   2.0708395e-09  -8.9935417e-09   1.0000000e+00
   4.2242242e-01  -8.6895406e+01   2.0438991e-09  -8.8765408e-09   1.0000000e+00
   4.2292292e-01  -8.6953496e+01   2.0167421e-09  -8.7585997e-09   1.0000000e+00
   4.2342342e-01  -8.7008087e+01   1.9915503e-09  -8.6491929e-09   1.0000000e+00
   4.2392392e-01  -8.7054933e+01   1.9701837e-09  -8.5563990e-09   1.0000000e+00
   4.2442442e-01  -8.7091019e+01   1.9538808e-09  -8.4855967e-09   1.0000000e+00
   4.2492492e-01  -8.7115139e+01   1.9430596e-09  -8.4386006e-09   1.0000000e+00
   4.2542543e-01  -8.7128145e+01   1.9372491e-09  -8.4133661e-09   1.0000000e+00
   4.2592593e-01  -8.7132808e+01   1.9351704e-09  -8.4043381e-09   1.0000000e+00
   4.2642643e-01  -8.7133327e+01   1.9349392e-09  -8.4033342e-09   1.0000000e+00
   4.2692693e-01  -8.7134582e+01   1.9343801e-09  -8.4009060e-09   1.0000000e+00
   4.2742743e-01  -8.7141337e+01   1.9313735e-09  -8.3878486e-09   1.0000000e+00
   4.2792793e-01  -8.7157494e+01   1.9242017e-09  -8.3567018e-09   1.0000000e+00
   4.2842843e-01  -8.7185513e+01   1.9118274e-09  -8.3029607e-09   1.0000000e+00
   4.2892893e-01  -8.7226065e+01   1.8940590e-09  -8.2257938e-09   1.0000000e+00
   4.2942943e-01  -8.7277911e+01   1.8715821e-09  -8.1281778e-09   1.0000000e+00
   4.2992993e-01  -8.7338042e+01   1.8458475e-09  -8.0164137e-09   1.0000000e+00
   4.3043043e-01  -8.7402074e+01   1.8188319e-09  -7.8990864e-09   1.0000000e+00
   4.3093093e-01  -8.7464875e+01   1.7927201e-09  -7.7856844e-09   1.0000000e+00
   4.3143143e-01  -8.7521377e+01   1.7695476e-09  -7.6850477e-09   1.0000000e+00
   4.3193193e-01  -8.7567453e+01   1.7508732e-09  -7.6039458e-09   1.0000000e+00
   4.3243243e-01  -8.7600693e+01   1.7375237e-09  -7.5459695e-09   1.0000000e+00
   4.3293293e-01  -8.7620882e+01   1.7294650e-09  -7.5109711e-09   1.0000000e+00
   4.3343343e-01  -8.7630085e+01   1.7258043e-09  -7.4950728e-09   1.0000000e+00
   4.3393393e-01  -8.7632258e+01   1.7249410e-09  -7.4913234e-09   1.0000000e+00
   4.3443443e-01  -8.7632560e+01   1.7248208e-09  -7.4908017e-09   1.0000000e+00
   4.3493493e-01  -8.7636453e+01   1.7232756e-09  -7.4840910e-09   1.0000000e+00
   4.3543544e-01  -8.7648829e+01   1.7183716e-09  -7.4627929e-09   1.0000000e+00
   4.3593594e-01  -8.7673275e+01   1.7087262e-09  -7.4209034e-09   1.0000000e+00
   4.3643644e-01  -8.7711571e+01   1.6937250e-09  -7.3557544e-09   1.0000000e+00
   4.3693694e-01  -8.7763414e+01   1.6736268e-09  -7.2684688e-09   1.0000000e+00
   4.3743744e-01  -8.7826429e+01   1.6495183e-09  -7.1637670e-09   1.0000000e+00
   4.3793794e-01  -8.7896452e+01   1.6231357e-09  -7.0491889e-09   1.0000000e+00
   4.3843844e-01  -8.7968083e+01   1.5965838e-09  -6.9338751e-09   1.0000000e+00
   4.3893894e-01  -8.8035492e+01   1.5719938e-09  -6.8270821e-09   1.0000000e+00
   4.3943944e-01  -8.8093388e+01   1.5511764e-09  -6.7366736e-09   1.0000000e+00
   4.3993994e-01  -8.8137982e+01   1.5353301e-09  -6.6678538e-09   1.0000000e+00
   4.4044044e-01  -8.8167736e+01   1.5248474e-09  -6.6223279e-09   1.0000000e+00
   4.4094094e-01  -8.8183704e+01   1.5192513e-09  -6.5980245e-09   1.0000000e+00
   4.4144144e-01  -8.8189359e+01   1.5172742e-09  -6.5894381e-09   1.0000000e+00
   4.4194194e-01  -8.8189959e+01   1.5170648e-09  -6.5885287e-09   1.0000000e+00
   4.4244244e-01  -8.8191614e+01   1.5164866e-09  -6.5860176e-09   1.0000000e+00
   4.4294294e-01  -8.8200266e+01   1.5134686e-09  -6.5729105e-09   1.0000000e+00
   4.4344344e-01  -8.8220773e+01   1.5063389e-09  -6.5419469e-09   1.0000000e+00
   4.4394394e-01  -8.8256212e+01   1.4940970e-09  -6.4887806e-09   1.0000000e+00
   4.4444444e-01  -8.8307462e+01   1.4765691e-09  -6.4126581e-09   1.0000000e+00
   4.4494494e-01  -8.8373024e+01   1.4544460e-09  -6.3165788e-09   1.0000000e+00
   4.4544545e-01  -8.8449190e+01   1.4291603e-09  -6.2067645e-09   1.0000000e+00
   4.4594595e-01  -8.8530474e+01   1.4026605e-09  -6.0916773e-09   1.0000000e+00
   4.4644645e-01  -8.8610386e+01   1.3770872e-09  -5.9806138e-09   1.0000000e+00
   4.4694695e-01  -8.8682427e+01   1.3544322e-09  -5.8822245e-09   1.0000000e+00
   4.4744745e-01  -8.8741245e+01   1.3362125e-09  -5.8030970e-09   1.0000000e+00
   4.4794795e-01  -8.8783661e+01   1.3232256e-09  -5.7466959e-09   1.0000000e+00
   4.4844845e-01  -8.8809360e+01   1.3154188e-09  -5.7127912e-09   1.0000000e+00
   4.4894895e-01  -8.8820984e+01   1.3119026e-09  -5.6975205e-09   1.0000000e+00
   4.4944945e-01  -8.8823669e+01   1.3110918e-09  -5.6939993e-09   1.0000000e+00
   4.4994995e-01  -8.8824087e+01   1.3109656e-09  -5.6934511e-09   1.0000000e+00
   4.5045045e-01  -8.8829289e+01   1.3093961e-09  -5.6866352e-09   1.0000000e+00
   4.5095095e-01  -8.8845588e+01   1.3044914e-09  -5.6653342e-09   1.0000000e+00
   4.5145145e-01  -8.8877619e+01   1.2949055e-09  -5.6237032e-09   1.0000000e+00
   4.5195195e-01  -8.8927726e+01   1.2800513e-09  -5.5591921e-09   1.0000000e+00
   4.5245245e-01  -8.8995605e+01   1.2602002e-09  -5.4729798e-09   1.0000000e+00
   4.5295295e-01  -8.9078292e+01   1.2364336e-09  -5.3697630e-09   1.0000000e+00
   4.5345345e-01  -8.9170459e+01   1.2104702e-09  -5.2570052e-09   1.0000000e+00
   4.5395395e-01  -8.9265084e+01   1.1843815e-09  -5.1437034e-09   1.0000000e+00
   4.5445445e-01  -8.9354449e+01   1.1602593e-09  -5.0389423e-09   1.0000000e+00
   4.5495495e-01  -8.9431420e+01   1.1398770e-09  -4.9504228e-09   1.0000000e+00
   4.5545546e-01  -8.9490792e+01   1.1243998e-09  -4.8832063e-09   1.0000000e+00
   4.5595596e-01  -8.9530385e+01   1.1141957e-09  -4.8388906e-09   1.0000000e+00
   4.5645646e-01  -8.9551545e+01   1.1087802e-09  -4.8153711e-09   1.0000000e+00
   4.5695696e-01  -8.9558950e+01   1.1068914e-09  -4.8071681e-09   1.0000000e+00
   4.5745746e-01  -8.9559703e+01   1.1066994e-09  -4.8063344e-09   1.0000000e+00
   4.5795796e-01  -8.9562058e+01   1.1060995e-09  -4.8037293e-09   1.0000000e+00
   4.5845846e-01  -8.9574021e+01   1.1030568e-09  -4.7905146e-09   1.0000000e+00
   4.5895896e-01  -8.9602148e+01   1.0959361e-09  -4.7595901e-09   1.0000000e+00
   4.5945946e-01  -8.9650653e+01   1.0837640e-09  -4.7067271e-09   1.0000000e+00
   4.5995996e-01  -8.9720842e+01   1.0663893e-09  -4.6312699e-09   1.0000000e+00
   4.6046046e-01  -8.9810884e+01   1.0445075e-09  -4.5362384e-09   1.0000000e+00
   4.6096096e-01  -8.9915950e+01   1.0195417e-09  -4.4278132e-09   1.0000000e+00
   4.6146146e-01  -9.0028673e+01   9.9341946e-10  -4.3143659e-09   1.0000000e+00
   4.6196196e-01  -9.0140122e+01   9.6825070e-10  -4.2050594e-09   1.0000000e+00
   4.6246246e-01  -9.0241118e+01   9.4599362e-10  -4.1083981e-09   1.0000000e+00
   4.6296296e-01  -9.0323904e+01   9.2813168e-10  -4.0308247e-09   1.0000000e+00
   4.6346346e-01  -9.0383721e+01   9.1543573e-10  -3.9756869e-09   1.0000000e+00
   4.6396396e-01  -9.0419919e+01   9.0783736e-10  -3.9426876e-09   1.0000000e+00
   4.6446446e-01  -9.0436190e+01   9.0444263e-10  -3.9279444e-09   1.0000000e+00
   4.6496496e-01  -9.0439858e+01   9.0367902e-10  -3.9246281e-09   1.0000000e+00
   4.6546547e-01  -9.0440496e+01   9.0354635e-10  -3.9240519e-09   1.0000000e+00
   4.6596597e-01  -9.0448203e+01   9.0194430e-10  -3.9170943e-09   1.0000000e+00
   4.6646647e-01  -9.0471998e+01   8.9701602e-10  -3.8956911e-09   1.0000000e+00
   4.6696697e-01  -9.0518598e+01   8.8744245e-10  -3.8541136e-09   1.0000000e+00
   4.6746747e-01  -9.0591532e+01   8.7266339e-10  -3.7899289e-09   1.0000000e+00
   4.6796797e-01  -9.0690713e+01   8.5296015e-10  -3.7043589e-09   1.0000000e+00
   4.6846847e-01  -9.0812268e+01   8.2941753e-10  -3.6021146e-09   1.0000000e+00
   4.6896897e-01  -9.0948837e+01   8.0374141e-10  -3.4906046e-09   1.0000000e+00
   4.6946947e-01  -9.1090304e+01   7.7798201e-10  -3.3787330e-09   1.0000000e+00
   4.6996997e-01  -9.1225107e+01   7.5420481e-10  -3.2754699e-09   1.0000000e+00
   4.7047047e-01  -9.1342137e+01   7.3415252e-10  -3.1883839e-09   1.0000000e+00
   4.7097097e-01  -9.1432945e+01   7.1896122e-10  -3.1224089e-09   1.0000000e+00
   4.7147147e-01  -9.1493650e+01   7.0898165e-10  -3.0790682e-09   1.0000000e+00
   4.7197197e-01  -9.1526029e+01   7.0371553e-10  -3.0561977e-09   1.0000000e+00
   4.7247247e-01  -9.1537226e+01   7.0190354e-10  -3.0483283e-09   1.0000000e+00
   4.7297297e-01  -9.1538316e+01   7.0172734e-10  -3.0475631e-09   1.0000000e+00
   4.7347347e-01  -9.1542187e+01   7.0110218e-10  -3.0448481e-09   1.0000000e+00
   4.7397397e-01  -9.1561315e+01   6.9802097e-10  -3.0314666e-09   1.0000000e+00
   4.7447447e-01  -9.1606015e+01   6.9087347e-10  -3.0004254e-09   1.0000000e+00
   4.7497497e-01  -9.1683133e+01   6.7871386e-10  -2.9476169e-09   1.0000000e+00
   4.7547548e-01  -9.1795304e+01   6.6140826e-10  -2.8724596e-09   1.0000000e+00
   4.7597598e-01  -9.1940511e+01   6.3965955e-10  -2.7780061e-09   1.0000000e+00
   4.7647648e-01  -9.2112016e+01   6.1489136e-10  -2.6704392e-09   1.0000000e+00
   4.7697698e-01  -9.2298728e+01   5.8901617e-10  -2.5580647e-09   1.0000000e+00
   4.7747748e-01  -9.2486237e+01   5.6412630e-10  -2.4499694e-09   1.0000000e+00
   4.7797798e-01  -9.2658767e+01   5.4215477e-10  -2.3545482e-09   1.0000000e+00
   4.7847848e-01  -9.2802056e+01   5.2455906e-10  -2.2781311e-09   1.0000000e+00
   4.7897898e-01  -9.2906555e+01   5.1208793e-10  -2.2239696e-09   1.0000000e+00
   4.7947948e-01  -9.2970035e+01   5.0465720e-10  -2.1916984e-09   1.0000000e+00
   4.7997998e-01  -9.2998445e+01   5.0136673e-10  -2.1774080e-09   1.0000000e+00
   4.8048048e-01  -9.3004710e+01   5.0064397e-10  -2.1742691e-09   1.0000000e+00
   4.8098098e-01  -9.3005937e+01   5.0050253e-10  -2.1736549e-09   1.0000000e+00
   4.8148148e-01  -9.3020199e+01   4.9886162e-10  -2.1665285e-09   1.0000000e+00
   4.8198198e-01  -9.3063745e+01   4.9388460e-10  -2.1449136e-09   1.0000000e+00
   4.8248248e-01  -9.3149036e+01   4.8427984e-10  -2.1032006e-09   1.0000000e+00
   4.8298298e-01  -9.3283609e+01   4.6950377e-10  -2.0390290e-09   1.0000000e+00
   4.8348348e-01  -9.3469285e+01   4.4985393e-10  -1.9536908e-09   1.0000000e+00
   4.8398398e-01  -9.3701612e+01   4.2642123e-10  -1.8519239e-09   1.0000000e+00
   4.8448448e-01  -9.3969567e+01   4.0090664e-10  -1.7411154e-09   1.0000000e+00
   4.8498498e-01  -9.4255625e+01   3.7535097e-10  -1.6301286e-09   1.0000000e+00
   4.8548549e-01  -9.4537026e+01   3.5180125e-10  -1.5278534e-09   1.0000000e+00
   4.8598599e-01  -9.4788910e+01   3.3197778e-10  -1.4417612e-09   1.0000000e+00
   4.8648649e-01  -9.4989437e+01   3.1699787e-10  -1.3767043e-09   1.0000000e+00
   4.8698699e-01  -9.5125930e+01   3.0718994e-10  -1.3341090e-09   1.0000000e+00
   4.8748749e-01  -9.5199256e+01   3.0204694e-10  -1.3117732e-09   1.0000000e+00
   4.8798799e-01  -9.5224429e+01   3.0030123e-10  -1.3041917e-09   1.0000000e+00
   4.8848849e-01  -9.5226788e+01   3.0013814e-10  -1.3034834e-09   1.0000000e+00
   4.8898899e-01  -9.5236254e+01   2.9948466e-10  -1.3006453e-09   1.0000000e+00
   4.8948949e-01  -9.5281974e+01   2.9634839e-10  -1.2870247e-09   1.0000000e+00
   4.8998999e-01  -9.5388888e+01   2.8914204e-10  -1.2557279e-09   1.0000000e+00
   4.9049049e-01  -9.5576186e+01   2.7693725e-10  -1.2027232e-09   1.0000000e+00
   4.9099099e-01  -9.5856660e+01   2.5961755e-10  -1.1275047e-09   1.0000000e+00
   4.9149149e-01  -9.6236093e+01   2.3789792e-10  -1.0331776e-09   1.0000000e+00
   4.9199199e-01  -9.6711978e+01   2.1320734e-10  -9.2594772e-10   1.0000000e+00
   4.9249249e-01  -9.7271041e+01   1.8745450e-10  -8.1410453e-10   1.0000000e+00
   4.9299299e-01  -9.7885509e+01   1.6272306e-10  -7.0669726e-10   1.0000000e+00
   4.9349349e-01  -9.8509985e+01   1.4092938e-10  -6.1204852e-10   1.0000000e+00
   4.9399399e-01  -9.9082851e+01   1.2351364e-10  -5.3641294e-10   1.0000000e+00
   4.9449449e-01  -9.9538742e+01   1.1120538e-10  -4.8295882e-10   1.0000000e+00
   4.9499499e-01  -9.9833654e+01   1.0390455e-10  -4.5125173e-10   1.0000000e+00
   4.9549550e-01  -9.9969719e+01   1.0069967e-10  -4.3733311e-10   1.0000000e+00
   4.9599600e-01  -9.9999392e+01   1.0001400e-10  -4.3435527e-10   1.0000000e+00
   4.9649650e-01  -1.0000599e+02   9.9862119e-11  -4.3369567e-10   1.0000000e+00
   4.9699700e-01  -1.0008004e+02   9.8173802e-11  -4.2636341e-10   1.0000000e+00
   4.9749750e-01  -1.0030928e+02   9.3126284e-11  -4.0444231e-10   1.0000000e+00
   4.9799800e-01  -1.0078612e+02   8.3442697e-11  -3.6238703e-10   1.0000000e+00
   4.9849850e-01  -1.0163676e+02   6.8599904e-11  -2.9792560e-10   1.0000000e+00
   4.9899900e-01  -1.0310600e+02   4.8910209e-11  -2.1241434e-10   1.0000000e+00
   4.9949950e-01  -1.0593892e+02   2.5474622e-11  -1.1063488e-10   1.0000000e+00
   5.0000000e-01            -Inf   0.0000000e+00   0.0000000e+00   1.0000000e+00


==> fbmc_oob_martin_K=4_M=32.dat <==
   2.2204460e-16  -6.1716958e-14   1.0000000e+00  -1.3847380e+02   1.4210854e-14
   5.0050050e-04  -1.4138920e-01   9.6796818e-01  -1.4944184e+01   3.2031822e-02
   1.0010010e-03  -2.8753032e-01   9.3593776e-01  -1.1933979e+01   6.4062242e-02
   1.5015015e-03  -4.3874381e-01   9.0391089e-01  -1.0173258e+01   9.6089109e-02
   2.0020020e-03  -5.9537703e-01   8.7189120e-01  -8.9242105e+00   1.2810880e-01
   2.5025025e-03  -7.5780424e-01   8.3988452e-01  -7.9556668e+00   1.6011548e-01
   3.0030030e-03  -9.2642645e-01   8.0789953e-01  -7.1647157e+00   1.9210047e-01
   3.5035035e-03  -1.1016714e+00   7.7594843e-01  -6.4965201e+00   2.2405157e-01
   4.0040040e-03  -1.2839934e+00   7.4404750e-01  -5.9184063e+00   2.5595250e-01
   4.5045045e-03  -1.4738729e+00   7.1221761e-01  -5.4093578e+00   2.8778239e-01
   5.0050050e-03  -1.6718169e+00   6.8048462e-01  -4.9550823e+00   3.1951538e-01
   5.5055055e-03  -1.8783578e+00   6.4887974e-01  -4.5454411e+00   3.5112026e-01
   6.0060060e-03  -2.0940544e+00   6.1743971e-01  -4.1730012e+00   3.8256029e-01
   6.5065065e-03  -2.3194907e+00   5.8620691e-01  -3.8321677e+00   4.1379309e-01
   7.0070070e-03  -2.5552762e+00   5.5522930e-01  -3.5186383e+00   4.4477070e-01
   7.5075075e-03  -2.8020463e+00   5.2456024e-01  -3.2290450e+00   4.7543976e-01
   8.0080080e-03  -3.0604616e+00   4.9425815e-01  -2.9607111e+00   5.0574185e-01
   8.5085085e-03  -3.3312085e+00   4.6438604e-01  -2.7114811e+00   5.3561396e-01
   9.0090090e-03  -3.6149994e+00   4.3501082e-01  -2.4795987e+00   5.6498918e-01
   9.5095095e-03  -3.9125735e+00   4.0620256e-01  -2.2636168e+00   5.9379744e-01
   1.0010010e-02  -4.2246969e+00   3.7803352e-01  -2.0623302e+00   6.2196648e-01
   1.0510511e-02  -4.5521642e+00   3.5057713e-01  -1.8747242e+00   6.4942287e-01
   1.1011011e-02  -4.8957992e+00   3.2390681e-01  -1.6999344e+00   6.7609319e-01
   1.1511512e-02  -5.2564570e+00   2.9809473e-01  -1.5372150e+00   7.0190527e-01
   1.2012012e-02  -5.6350252e+00   2.7321056e-01  -1.3859139e+00   7.2678944e-01
   1.2512513e-02  -6.0324273e+00   2.4932009e-01  -1.2454521e+00   7.5067991e-01
   1.3013013e-02  -6.4496244e+00   2.2648402e-01  -1.1153071e+00   7.7351598e-01
   1.3513514e-02  -6.8876197e+00   2.0475666e-01  -9.9499959e-01   7.9524334e-01
   1.4014014e-02  -7.3474618e+00   1.8418482e-01  -8.8408216e-01   8.1581518e-01
   1.4514515e-02  -7.8302500e+00   1.6480675e-01  -7.8213025e-01   8.3519325e-01
   1.5015015e-02  -8.3371400e+00   1.4665133e-01  -6.8873484e-01   8.5334867e-01
   1.5515516e-02  -8.8693502e+00   1.2973734e-01  -6.0349648e-01   8.7026266e-01
   1.6016016e-02  -9.4281703e+00   1.1407303e-01  -5.2602076e-01   8.8592697e-01
   1.6516517e-02  -1.0014970e+01   9.9655902e-02  -4.5591478e-01   9.0034410e-01
   1.7017017e-02  -1.0631209e+01   8.6472707e-02  -3.9278473e-01   9.1352729e-01
   1.7517518e-02  -1.1278454e+01   7.4499711e-02  -3.3623441e-01   9.2550029e-01
   1.8018018e-02  -1.1958388e+01   6.3703196e-02  -2.8586459e-01   9.3629680e-01
   1.8518519e-02  -1.2672832e+01   5.4040186e-02  -2.4127313e-01   9.4595981e-01
   1.9019019e-02  -1.3423766e+01   4.5459371e-02  -2.0205582e-01   9.5454063e-01
   1.9519520e-02  -1.4213354e+01   3.7902213e-02  -1.6780784e-01   9.6209779e-01
   2.0020020e-02  -1.5043977e+01   3.1304180e-02  -1.3812574e-01   9.6869582e-01
   2.0520521e-02  -1.5918265e+01   2.5596084e-02  -1.1260979e-01   9.7440392e-01
   2.1021021e-02  -1.6839147e+01   2.0705480e-02  -9.0866756e-02   9.7929452e-01
   2.1521522e-02  -1.7809904e+01   1.6558067e-02  -7.2512776e-02   9.8344193e-01
   2.2022022e-02  -1.8834233e+01   1.3079065e-02  -5.7176384e-02   9.8692094e-01
   2.2522523e-02  -1.9916332e+01   1.0194520e-02  -4.4501463e-02   9.8980548e-01
   2.3023023e-02  -2.1060994e+01   7.8325028e-03  -3.4150043e-02   9.9216750e-01
   2.3523524e-02  -2.2273729e+01   5.9241638e-03  -2.5804828e-02   9.9407584e-01
   2.4024024e-02  -2.3560900e+01   4.4046356e-03  -1.9171342e-02   9.9559536e-01
   2.4524525e-02  -2.4929879e+01   3.2137503e-03  -1.3979616e-02   9.9678625e-01
   2.5025025e-02  -2.6389201e+01   2.2965713e-03  -9.9853530e-03   9.9770343e-01
   2.5525526e-02  -2.7948667e+01   1.6037376e-03  -6.9705349e-03   9.9839626e-01
   2.6026026e-02  -2.9619267e+01   1.0916246e-03  -4.7434550e-03   9.9890838e-01
   2.6526527e-02  -3.1412604e+01   7.2233649e-04  -3.1382011e-03   9.9927766e-01
   2.7027027e-02  -3.3339066e+01   4.6354660e-04  -2.0136240e-03   9.9953645e-01
   2.7527528e-02  -3.5402914e+01   2.8820971e-04  -1.2518593e-03   9.9971179e-01
   2.8028028e-02  -3.7590246e+01   1.7417080e-04  -7.5648007e-04   9.9982583e-01
   2.8528529e-02  -3.9842316e+01   1.0369752e-04  -4.5037596e-04   9.9989630e-01
   2.9029029e-02  -4.2009127e+01   6.2963278e-05  -2.7345465e-04   9.9993704e-01
   2.9529530e-02  -4.3818815e+01   4.1506731e-05  -1.8026518e-04   9.9995849e-01
   3.0030030e-02  -4.4990635e+01   3.1691039e-05  -1.3763461e-04   9.9996831e-01
   3.0530531e-02  -4.5500096e+01   2.8183205e-05  -1.2239983e-04   9.9997182e-01
   3.1031031e-02  -4.5611420e+01   2.7469956e-05  -1.1930214e-04   9.9997253e-01
   3.1531532e-02  -4.5618932e+01   2.7422485e-05  -1.1909597e-04   9.9997258e-01
   3.2032032e-02  -4.5699540e+01   2.6918202e-05  -1.1690584e-04   9.9997308e-01
   3.2532533e-02  -4.5930587e+01   2.5523564e-05  -1.1084885e-04   9.9997448e-01
   3.3033033e-02  -4.6337930e+01   2.3238444e-05  -1.0092445e-04   9.9997676e-01
   3.3533534e-02  -4.6925182e+01   2.0299333e-05  -8.8159776e-05   9.9997970e-01
   3.4034034e-02  -4.7686257e+01   1.7036260e-05  -7.3988169e-05   9.9998296e-01
   3.4534535e-02  -4.8608602e+01   1.3776530e-05  -5.9831122e-05   9.9998622e-01
   3.5035035e-02  -4.9670865e+01   1.0787319e-05  -4.6848986e-05   9.9998921e-01
   3.5535536e-02  -5.0836076e+01   8.2488313e-06  -3.5824367e-05   9.9999175e-01
   3.6036036e-02  -5.2041299e+01   6.2498569e-06  -2.7142868e-05   9.9999375e-01
   3.6536537e-02  -5.3189134e+01   4.7982910e-06  -2.0838763e-05   9.9999520e-01
   3.7037037e-02  -5.4156522e+01   3.8401466e-06  -1.6677577e-05   9.9999616e-01
   3.7537538e-02  -5.4838829e+01   3.2818380e-06  -1.4252865e-05   9.9999672e-01
   3.8038038e-02  -5.5211717e+01   3.0118151e-06  -1.3080166e-05   9.9999699e-01
   3.8538539e-02  -5.5347792e+01   2.9189107e-06  -1.2676687e-05   9.9999708e-01
   3.9039039e-02  -5.5367139e+01   2.9059363e-06  -1.2620339e-05   9.9999709e-01
   3.9539540e-02  -5.5378951e+01   2.8980433e-06  -1.2586060e-05   9.9999710e-01
   4.0040040e-02  -5.5457443e+01   2.8461362e-06  -1.2360630e-05   9.9999715e-01
   4.0540541e-02  -5.5644505e+01   2.7261482e-06  -1.1839527e-05   9.9999727e-01
   4.1041041e-02  -5.5959722e+01   2.5352909e-06  -1.1010642e-05   9.9999746e-01
   4.1541542e-02  -5.6408310e+01   2.2864886e-06  -9.9301050e-06   9.9999771e-01
   4.2042042e-02  -5.6985062e+01   2.0021368e-06  -8.6951784e-06   9.9999800e-01
   4.2542543e-02  -5.7674755e+01   1.7081440e-06  -7.4183814e-06   9.9999829e-01
   4.3043043e-02  -5.8449812e+01   1.4289558e-06  -6.2058807e-06   9.9999857e-01
   4.3543544e-02  -5.9266544e+01   1.1839833e-06  -5.1419773e-06   9.9999882e-01
   4.4044044e-02  -6.0063069e+01   9.8558270e-07  -4.2803334e-06   9.9999901e-01
   4.4544545e-02  -6.0764931e+01   8.3850745e-07  -3.6415931e-06   9.9999916e-01
   4.5045045e-02  -6.1304274e+01   7.4058114e-07  -3.2163042e-06   9.9999926e-01
   4.5545546e-02  -6.1647944e+01   6.8423548e-07  -2.9715979e-06   9.9999932e-01
   4.6046046e-02  -6.1814310e+01   6.5852007e-07  -2.8599173e-06   9.9999934e-01
   4.6546547e-02  -6.1862795e+01   6.5120911e-07  -2.8281662e-06   9.9999935e-01
   4.7047047e-02  -6.1866238e+01   6.5069316e-07  -2.8259254e-06   9.9999935e-01
   4.7547548e-02  -6.1888042e+01   6.4743452e-07  -2.8117733e-06   9.9999935e-01
   4.8048048e-02  -6.1973177e+01   6.3486628e-07  -2.7571901e-06   9.9999937e-01
   4.8548549e-02  -6.2148744e+01   6.0971323e-07  -2.6479517e-06   9.9999939e-01
   4.9049049e-02  -6.2427596e+01   5.7179501e-07  -2.4832749e-06   9.9999943e-01
   4.9549550e-02  -6.2811399e+01   5.2343185e-07  -2.2732362e-06   9.9999948e-01
   5.0050050e-02  -6.3291924e+01   4.6860569e-07  -2.0351291e-06   9.9999953e-01
   5.0550551e-02  -6.3850644e+01   4.1203640e-07  -1.7894517e-06   9.9999959e-01
   5.1051051e-02  -6.4457328e+01   3.5831680e-07  -1.5561504e-06   9.9999964e-01
   5.1551552e-02  -6.5069356e+01   3.1121776e-07  -1.3516018e-06   9.9999969e-01
   5.2052052e-02  -6.5634678e+01   2.7323238e-07  -1.1866333e-06   9.9999973e-01
   5.2552553e-02  -6.6101538e+01   2.4538395e-07  -1.0656891e-06   9.9999975e-01
   5.3053053e-02  -6.6434359e+01   2.2728153e-07  -9.8707124e-07   9.9999977e-01
   5.3553554e-02  -6.6627901e+01   2.1737514e-07  -9.4404834e-07   9.9999978e-01
   5.4054054e-02  -6.6709229e+01   2.1334237e-07  -9.2653422e-07   9.9999979e-01
   5.4554555e-02  -6.6725796e+01   2.1253009e-07  -9.2300657e-07   9.9999979e-01
   5.5055055e-02  -6.6728875e+01   2.1237946e-07  -9.2235236e-07   9.9999979e-01
   5.5555556e-02  -6.6761807e+01   2.1077510e-07  -9.1538474e-07   9.9999979e-01
   5.6056056e-02  -6.6855438e+01   2.0627956e-07  -8.9586085e-07   9.9999979e-01
   5.6556557e-02  -6.7028184e+01   1.9823558e-07  -8.6092627e-07   9.9999980e-01
   5.7057057e-02  -6.7287614e+01   1.8674055e-07  -8.1100399e-07   9.9999981e-01
   5.7557558e-02  -6.7631734e+01   1.7251491e-07  -7.4922281e-07   9.9999983e-01
   5.8058058e-02  -6.8049355e+01   1.5669836e-07  -6.8053239e-07   9.9999984e-01
   5.8558559e-02  -6.8519731e+01   1.4061347e-07  -6.1067659e-07   9.9999986e-01
   5.9059059e-02  -6.9012336e+01   1.2553545e-07  -5.4519357e-07   9.9999987e-01
   5.9559560e-02  -6.9488449e+01   1.1250068e-07  -4.8858425e-07   9.9999989e-01
   6.0060060e-02  -6.9906481e+01   1.0217670e-07  -4.4374779e-07   9.9999990e-01
   6.0560561e-02  -7.0231710e+01   9.4804518e-08  -4.1173081e-07   9.9999991e-01
   6.1061061e-02  -7.0447355e+01   9.0212045e-08  -3.9178595e-07   9.9999991e-01
   6.1561562e-02  -7.0560723e+01   8.7887613e-08  -3.8169107e-07   9.9999991e-01
   6.2062062e-02  -7.0600069e+01   8.7094973e-08  -3.7824868e-07   9.9999991e-01
   6.2562563e-02  -7.0604425e+01   8.7007654e-08  -3.7786945e-07   9.9999991e-01
   6.3063063e-02  -7.0612779e+01   8.6840450e-08  -3.7714330e-07   9.9999991e-01
   6.3563564e-02  -7.0657087e+01   8.5958988e-08  -3.7331516e-07   9.9999991e-01
   6.4064064e-02  -7.0759594e+01   8.3953848e-08  -3.6460694e-07   9.9999992e-01
   6.4564565e-02  -7.0932743e+01   8.0672528e-08  -3.5035635e-07   9.9999992e-01
   6.5065065e-02  -7.1179908e+01   7.6209519e-08  -3.3097375e-07   9.9999992e-01
   6.5565566e-02  -7.1495936e+01   7.0860856e-08  -3.0774480e-07   9.9999993e-01
   6.6066066e-02  -7.1867260e+01   6.5053996e-08  -2.8252592e-07   9.9999993e-01
   6.6566567e-02  -7.2271926e+01   5.9266247e-08  -2.5739005e-07   9.9999994e-01
   6.7067067e-02  -7.2680477e+01   5.3945132e-08  -2.3428074e-07   9.9999995e-01
   6.7567568e-02  -7.3059013e+01   4.9442305e-08  -2.1472521e-07   9.9999995e-01
   6.8068068e-02  -7.3375320e+01   4.5969314e-08  -1.9964220e-07   9.9999995e-01
   6.8568569e-02  -7.3607190e+01   4.3579379e-08  -1.8926284e-07   9.9999996e-01
   6.9069069e-02  -7.3749444e+01   4.2175049e-08  -1.8316391e-07   9.9999996e-01
   6.9569570e-02  -7.3815567e+01   4.1537786e-08  -1.8039632e-07   9.9999996e-01
   7.0070070e-02  -7.3832860e+01   4.1372714e-08  -1.7967942e-07   9.9999996e-01
   7.0570571e-02  -7.3834172e+01   4.1360217e-08  -1.7962514e-07   9.9999996e-01
   7.1071071e-02  -7.3850400e+01   4.1205959e-08  -1.7895521e-07   9.9999996e-01
   7.1571572e-02  -7.3905978e+01   4.0681993e-08  -1.7667965e-07   9.9999996e-01
   7.2072072e-02  -7.4017162e+01   3.9653707e-08  -1.7221386e-07   9.9999996e-01
   7.2572573e-02  -7.4191888e+01   3.8090019e-08  -1.6542285e-07   9.9999996e-01
   7.3073073e-02  -7.4430108e+01   3.6056966e-08  -1.5659341e-07   9.9999996e-01
   7.3573574e-02  -7.4724047e+01   3.3697312e-08  -1.4634557e-07   9.9999997e-01
   7.4074074e-02  -7.5058368e+01   3.1200620e-08  -1.3550257e-07   9.9999997e-01
   7.4574575e-02  -7.5410720e+01   2.8769213e-08  -1.2494311e-07   9.9999997e-01
   7.5075075e-02  -7.5753543e+01   2.6585552e-08  -1.1545959e-07   9.9999997e-01
   7.5575576e-02  -7.6057973e+01   2.4785787e-08  -1.0764331e-07   9.9999998e-01
   7.6076076e-02  -7.6299889e+01   2.3442886e-08  -1.0181116e-07   9.9999998e-01
   7.6576577e-02  -7.6466423e+01   2.2560965e-08  -9.7981027e-08   9.9999998e-01
   7.7077077e-02  -7.6559886e+01   2.2080625e-08  -9.5894938e-08   9.9999998e-01
   7.7577578e-02  -7.6596856e+01   2.1893462e-08  -9.5082098e-08   9.9999998e-01
   7.8078078e-02  -7.6602961e+01   2.1862706e-08  -9.4948528e-08   9.9999998e-01
   7.8578579e-02  -7.6606217e+01   2.1846318e-08  -9.4877356e-08   9.9999998e-01
   7.9079079e-02  -7.6631638e+01   2.1718819e-08  -9.4323633e-08   9.9999998e-01
   7.9579580e-02  -7.6698164e+01   2.1388662e-08  -9.2889780e-08   9.9999998e-01
   8.0080080e-02  -7.6817504e+01   2.0808924e-08  -9.0372011e-08   9.9999998e-01
   8.0580581e-02  -7.6993985e+01   1.9980277e-08  -8.6773243e-08   9.9999998e-01
   8.1081081e-02  -7.7224717e+01   1.8946468e-08  -8.2283465e-08   9.9999998e-01
   8.1581582e-02  -7.7499791e+01   1.7783650e-08  -7.7233412e-08   9.9999998e-01
   8.2082082e-02  -7.7802660e+01   1.6585707e-08  -7.2030813e-08   9.9999998e-01
   8.2582583e-02  -7.8111237e+01   1.5448142e-08  -6.7090430e-08   9.9999998e-01
   8.3083083e-02  -7.8400391e+01   1.4453096e-08  -6.2769000e-08   9.9999999e-01
   8.3583584e-02  -7.8646230e+01   1.3657682e-08  -5.9314561e-08   9.9999999e-01
   8.4084084e-02  -7.8831559e+01   1.3087120e-08  -5.6836639e-08   9.9999999e-01
   8.4584585e-02  -7.8950582e+01   1.2733324e-08  -5.5300124e-08   9.9999999e-01
   8.5085085e-02  -7.9010552e+01   1.2558703e-08  -5.4541755e-08   9.9999999e-01
   8.5585586e-02  -7.9029452e+01   1.2504169e-08  -5.4304917e-08   9.9999999e-01
   8.6086086e-02  -7.9030971e+01   1.2499794e-08  -5.4285916e-08   9.9999999e-01
   8.6586587e-02  -7.9039151e+01   1.2476273e-08  -5.4183767e-08   9.9999999e-01
   8.7087087e-02  -7.9074411e+01   1.2375390e-08  -5.3745638e-08   9.9999999e-01
   8.7587588e-02  -7.9151392e+01   1.2157961e-08  -5.2801355e-08   9.9999999e-01
   8.8088088e-02  -7.9278146e+01   1.1808246e-08  -5.1282560e-08   9.9999999e-01
   8.8588589e-02  -7.9456002e+01   1.1334434e-08  -4.9224822e-08   9.9999999e-01
   8.9089089e-02  -7.9679685e+01   1.0765432e-08  -4.6753678e-08   9.9999999e-01
   8.9589590e-02  -7.9937597e+01   1.0144725e-08  -4.4057983e-08   9.9999999e-01
   9.0090090e-02  -8.0212497e+01   9.5224847e-09  -4.1355626e-08   9.9999999e-01
   9.0590591e-02  -8.0483106e+01   8.9472473e-09  -3.8857401e-08   9.9999999e-01
   9.1091091e-02  -8.0727075e+01   8.4584829e-09  -3.6734725e-08   9.9999999e-01
   9.1591592e-02  -8.0925290e+01   8.0811106e-09  -3.5095817e-08   9.9999999e-01
   9.2092092e-02  -8.1066454e+01   7.8226621e-09  -3.3973390e-08   9.9999999e-01
   9.2592593e-02  -8.1150163e+01   7.6733266e-09  -3.3324834e-08   9.9999999e-01
   9.3093093e-02  -8.1186917e+01   7.6086623e-09  -3.3044000e-08   9.9999999e-01
   9.3593594e-02  -8.1195089e+01   7.5943580e-09  -3.2981878e-08   9.9999999e-01
   9.4094094e-02  -8.1196338e+01   7.5921742e-09  -3.2972394e-08   9.9999999e-01
   9.4594595e-02  -8.1211302e+01   7.5660602e-09  -3.2858982e-08   9.9999999e-01
   9.5095095e-02  -8.1256630e+01   7.4875031e-09  -3.2517813e-08   9.9999999e-01
   9.5595596e-02  -8.1343430e+01   7.3393397e-09  -3.1874347e-08   9.9999999e-01
   9.6096096e-02  -8.1476691e+01   7.1175553e-09  -3.0911150e-08   9.9999999e-01
   9.6596597e-02  -8.1655198e+01   6.8309364e-09  -2.9666380e-08   9.9999999e-01
   9.7097097e-02  -8.1871682e+01   6.4987795e-09  -2.8223841e-08   9.9999999e-01
   9.7597598e-02  -8.2113268e+01   6.1471415e-09  -2.6696696e-08   9.9999999e-01
   9.8098098e-02  -8.2362494e+01   5.8043095e-09  -2.5207796e-08   9.9999999e-01
   9.8598599e-02  -8.2599344e+01   5.4962384e-09  -2.3869860e-08   9.9999999e-01
   9.9099099e-02  -8.2804483e+01   5.2426599e-09  -2.2768583e-08   9.9999999e-01
   9.9599600e-02  -8.2963291e+01   5.0544154e-09  -2.1951047e-08   9.9999999e-01
   1.0010010e-01  -8.3069472e+01   4.9323381e-09  -2.1420872e-08   1.0000000e+00
   1.0060060e-01  -8.3126711e+01   4.8677576e-09  -2.1140403e-08   1.0000000e+00
   1.0110110e-01  -8.3147567e+01   4.8444365e-09  -2.1039121e-08   1.0000000e+00
   1.0160160e-01  -8.3150157e+01   4.8415484e-09  -2.1026578e-08   1.0000000e+00
   1.0210210e-01  -8.3154086e+01   4.8371703e-09  -2.1007564e-08   1.0000000e+00
   1.0260260e-01  -8.3176998e+01   4.8117189e-09  -2.0897030e-08   1.0000000e+00
   1.0310310e-01  -8.3232329e+01   4.7508041e-09  -2.0632480e-08   1.0000000e+00
   1.0360360e-01  -8.3328182e+01   4.6470973e-09  -2.0182087e-08   1.0000000e+00
   1.0410410e-01  -8.3466918e+01   4.5009914e-09  -1.9547557e-08   1.0000000e+00
   1.0460460e-01  -8.3645134e+01   4.3200279e-09  -1.8761643e-08   1.0000000e+00
   1.0510511e-01  -8.3853923e+01   4.1172544e-09  -1.7881009e-08   1.0000000e+00
   1.0560561e-01  -8.4079524e+01   3.9088375e-09  -1.6975865e-08   1.0000000e+00
   1.0610611e-01  -8.4304690e+01   3.7113423e-09  -1.6118155e-08   1.0000000e+00
   1.0660661e-01  -8.4511043e+01   3.5391230e-09  -1.5370216e-08   1.0000000e+00
   1.0710711e-01  -8.4682385e+01   3.4022127e-09  -1.4775622e-08   1.0000000e+00
   1.0760761e-01  -8.4808261e+01   3.3050184e-09  -1.4353512e-08   1.0000000e+00
   1.0810811e-01  -8.4886567e+01   3.2459613e-09  -1.4097031e-08   1.0000000e+00
   1.0860861e-01  -8.4924045e+01   3.2180698e-09  -1.3975900e-08   1.0000000e+00
   1.0910911e-01  -8.4934450e+01   3.2103696e-09  -1.3942458e-08   1.0000000e+00
   1.0960961e-01  -8.4935203e+01   3.2098125e-09  -1.3940039e-08   1.0000000e+00
   1.1011011e-01  -8.4943877e+01   3.2034082e-09  -1.3912225e-08   1.0000000e+00
   1.1061061e-01  -8.4975423e+01   3.1802242e-09  -1.3811538e-08   1.0000000e+00
   1.1111111e-01  -8.5040469e+01   3.1329477e-09  -1.3606219e-08   1.0000000e+00
   1.1161161e-01  -8.5144497e+01   3.0587946e-09  -1.3284176e-08   1.0000000e+00
   1.1211211e-01  -8.5287574e+01   2.9596650e-09  -1.2853662e-08   1.0000000e+00
   1.1261261e-01  -8.5464426e+01   2.8415638e-09  -1.2340755e-08   1.0000000e+00
   1.1311311e-01  -8.5664829e+01   2.7134203e-09  -1.1784235e-08   1.0000000e+00
   1.1361361e-01  -8.5874520e+01   2.5855206e-09  -1.1228773e-08   1.0000000e+00
   1.1411411e-01  -8.6076860e+01   2.4678227e-09  -1.0717618e-08   1.0000000e+00
   1.1461461e-01  -8.6255416e+01   2.3684184e-09  -1.0285910e-08   1.0000000e+00
   1.1511512e-01  -8.6397152e+01   2.2923702e-09  -9.9556372e-09   1.0000000e+00
   1.1561562e-01  -8.6495412e+01   2.2410876e-09  -9.7329200e-09   1.0000000e+00
   1.1611612e-01  -8.6551551e+01   2.2123043e-09  -9.6079157e-09   1.0000000e+00
   1.1661662e-01  -8.6574538e+01   2.2006257e-09  -9.5571959e-09   1.0000000e+00
   1.1711712e-01  -8.6578668e+01   2.1985342e-09  -9.5481129e-09   1.0000000e+00
   1.1761762e-01  -8.6580380e+01   2.1976675e-09  -9.5443487e-09   1.0000000e+00
   1.1811812e-01  -8.6595246e+01   2.1901577e-09  -9.5117341e-09   1.0000000e+00
   1.1861862e-01  -8.6635761e+01   2.1698208e-09  -9.4234119e-09   1.0000000e+00
   1.1911912e-01  -8.6710051e+01   2.1330196e-09  -9.2635866e-09   1.0000000e+00
   1.1961962e-01  -8.6821277e+01   2.0790851e-09  -9.0293520e-09   1.0000000e+00
   1.2012012e-01  -8.6967492e+01   2.0102533e-09  -8.7304192e-09   1.0000000e+00
   1.2062062e-01  -8.7141827e+01   1.9311557e-09  -8.3869026e-09   1.0000000e+00
   1.2112112e-01  -8.7333068e+01   1.8479628e-09  -8.0256004e-09   1.0000000e+00
   1.2162162e-01  -8.7526804e+01   1.7673378e-09  -7.6754507e-09   1.0000000e+00
   1.2212212e-01  -8.7707366e+01   1.6953656e-09  -7.3628794e-09   1.0000000e+00
   1.2262262e-01  -8.7860489e+01   1.6366323e-09  -7.1078037e-09   1.0000000e+00
   1.2312312e-01  -8.7976256e+01   1.5935819e-09  -6.9208384e-09   1.0000000e+00
   1.2362362e-01  -8.8051402e+01   1.5662452e-09  -6.8021167e-09   1.0000000e+00
   1.2412412e-01  -8.8090094e+01   1.5523536e-09  -6.7417859e-09   1.0000000e+00
   1.2462462e-01  -8.8102830e+01   1.5478075e-09  -6.7220428e-09   1.0000000e+00
   1.2512513e-01  -8.8103961e+01   1.5474045e-09  -6.7202925e-09   1.0000000e+00
   1.2562563e-01  -8.8108741e+01   1.5457026e-09  -6.7129010e-09   1.0000000e+00
   1.2612613e-01  -8.8130789e+01   1.5378753e-09  -6.6789074e-09   1.0000000e+00
   1.2662663e-01  -8.8180337e+01   1.5204294e-09  -6.6031412e-09   1.0000000e+00
   1.2712713e-01  -8.8263249e+01   1.4916779e-09  -6.4782748e-09   1.0000000e+00
   1.2762763e-01  -8.8380612e+01   1.4519072e-09  -6.3055526e-09   1.0000000e+00
   1.2812813e-01  -8.8528708e+01   1.4032311e-09  -6.0941552e-09   1.0000000e+00
   1.2862863e-01  -8.8699348e+01   1.3491656e-09  -5.8593516e-09   1.0000000e+00
   1.2912913e-01  -8.8880633e+01   1.2940073e-09  -5.6198025e-09   1.0000000e+00
   1.2962963e-01  -8.9058354e+01   1.2421231e-09  -5.3944720e-09   1.0000000e+00
   1.3013013e-01  -8.9218117e+01   1.1972596e-09  -5.1996325e-09   1.0000000e+00
   1.3063063e-01  -8.9347983e+01   1.1619882e-09  -5.0464505e-09   1.0000000e+00
   1.3113113e-01  -8.9441030e+01   1.1373574e-09  -4.9394806e-09   1.0000000e+00
   1.3163163e-01  -8.9496975e+01   1.1228003e-09  -4.8762597e-09   1.0000000e+00
   1.3213213e-01  -8.9522192e+01   1.1162996e-09  -4.8480276e-09   1.0000000e+00
   1.3263263e-01  -8.9528156e+01   1.1147678e-09  -4.8413752e-09   1.0000000e+00
   1.3313313e-01  -8.9528888e+01   1.1145800e-09  -4.8405594e-09   1.0000000e+00
   1.3363363e-01  -8.9538325e+01   1.1121607e-09  -4.8300525e-09   1.0000000e+00
   1.3413413e-01  -8.9568190e+01   1.1045388e-09  -4.7969510e-09   1.0000000e+00
   1.3463463e-01  -8.9626615e+01   1.0897793e-09  -4.7328512e-09   1.0000000e+00
   1.3513514e-01  -8.9717400e+01   1.0672347e-09  -4.6349416e-09   1.0000000e+00
   1.3563564e-01  -8.9839769e+01   1.0375836e-09  -4.5061682e-09   1.0000000e+00
   1.3613614e-01  -8.9988468e+01   1.0026590e-09  -4.3544925e-09   1.0000000e+00
   1.3663664e-01  -9.0154241e+01   9.6510799e-10  -4.1914108e-09   1.0000000e+00
   1.3713714e-01  -9.0324815e+01   9.2793695e-10  -4.0299790e-09   1.0000000e+00
   1.3763764e-01  -9.0486509e+01   8.9402374e-10  -3.8826958e-09   1.0000000e+00
   1.3813814e-01  -9.0626460e+01   8.6567320e-10  -3.7595709e-09   1.0000000e+00
   1.3863864e-01  -9.0735142e+01   8.4427865e-10  -3.6666556e-09   1.0000000e+00
   1.3913914e-01  -9.0808442e+01   8.3014862e-10  -3.6052896e-09   1.0000000e+00
   1.3963964e-01  -9.0848636e+01   8.2250096e-10  -3.5720763e-09   1.0000000e+00
   1.4014014e-01  -9.0863778e+01   8.1963825e-10  -3.5596437e-09   1.0000000e+00
   1.4064064e-01  -9.0865847e+01   8.1924789e-10  -3.5579484e-09   1.0000000e+00
   1.4114114e-01  -9.0868257e+01   8.1879337e-10  -3.5559744e-09   1.0000000e+00
   1.4164164e-01  -9.0883534e+01   8.1591822e-10  -3.5434878e-09   1.0000000e+00
   1.4214214e-01  -9.0921568e+01   8.0880391e-10  -3.5125908e-09   1.0000000e+00
   1.4264264e-01  -9.0988527e+01   7.9642937e-10  -3.4588488e-09   1.0000000e+00
   1.4314314e-01  -9.1086329e+01   7.7869455e-10  -3.3818275e-09   1.0000000e+00
   1.4364364e-01  -9.1212523e+01   7.5639328e-10  -3.2849743e-09   1.0000000e+00
   1.4414414e-01  -9.1360537e+01   7.3104867e-10  -3.1749040e-09   1.0000000e+00
   1.4464464e-01  -9.1520317e+01   7.0464157e-10  -3.0602194e-09   1.0000000e+00
   1.4514515e-01  -9.1679511e+01   6.7928019e-10  -2.9500764e-09   1.0000000e+00
   1.4564565e-01  -9.1825259e+01   6.5686190e-10  -2.8527150e-09   1.0000000e+00
   1.4614615e-01  -9.1946443e+01   6.3878647e-10  -2.7742144e-09   1.0000000e+00
   1.4664665e-01  -9.2035947e+01   6.2575634e-10  -2.7176252e-09   1.0000000e+00
   1.4714715e-01  -9.2092256e+01   6.1769545e-10  -2.6826173e-09   1.0000000e+00
   1.4764765e-01  -9.2119781e+01   6.1379302e-10  -2.6656692e-09   1.0000000e+00
   1.4814815e-01  -9.2127779e+01   6.1266359e-10  -2.6607641e-09   1.0000000e+00
   1.4864865e-01  -9.2128352e+01   6.1258276e-10  -2.6604131e-09   1.0000000e+00
   1.4914915e-01  -9.2134090e+01   6.1177396e-10  -2.6569006e-09   1.0000000e+00
   1.4964965e-01  -9.2156059e+01   6.0868710e-10  -2.6434945e-09   1.0000000e+00
   1.5015015e-01  -9.2202377e+01   6.0222993e-10  -2.6154514e-09   1.0000000e+00
   1.5065065e-01  -9.2277375e+01   5.9191929e-10  -2.5706728e-09   1.0000000e+00
   1.5115115e-01  -9.2381245e+01   5.7793037e-10  -2.5099197e-09   1.0000000e+00
   1.5165165e-01  -9.2510050e+01   5.6104155e-10  -2.4365725e-09   1.0000000e+00
   1.5215215e-01  -9.2656111e+01   5.4248650e-10  -2.3559889e-09   1.0000000e+00
   1.5265265e-01  -9.2808841e+01   5.2374016e-10  -2.2745746e-09   1.0000000e+00
   1.5315315e-01  -9.2956098e+01   5.0627935e-10  -2.1987433e-09   1.0000000e+00
   1.5365365e-01  -9.3086107e+01   4.9134807e-10  -2.1338976e-09   1.0000000e+00
   1.5415415e-01  -9.3189639e+01   4.7977333e-10  -2.0836291e-09   1.0000000e+00
   1.5465465e-01  -9.3261950e+01   4.7185111e-10  -2.0492234e-09   1.0000000e+00
   1.5515516e-01  -9.3303844e+01   4.6732129e-10  -2.0295506e-09   1.0000000e+00
   1.5565566e-01  -9.3321459e+01   4.6542969e-10  -2.0213355e-09   1.0000000e+00
   1.5615616e-01  -9.3324858e+01   4.6506554e-10  -2.0197540e-09   1.0000000e+00
   1.5665666e-01  -9.3325939e+01   4.6494986e-10  -2.0192516e-09   1.0000000e+00
   1.5715716e-01  -9.3336304e+01   4.6384152e-10  -2.0144381e-09   1.0000000e+00
   1.5765766e-01  -9.3365539e+01   4.6072957e-10  -2.0009231e-09   1.0000000e+00
   1.5815816e-01  -9.3420053e+01   4.5498250e-10  -1.9759639e-09   1.0000000e+00
   1.5865866e-01  -9.3502467e+01   4.4642989e-10  -1.9388204e-09   1.0000000e+00
   1.5915916e-01  -9.3611382e+01   4.3537329e-10  -1.8908022e-09   1.0000000e+00
   1.5965966e-01  -9.3741560e+01   4.2251680e-10  -1.8349671e-09   1.0000000e+00
   1.6016016e-01  -9.3884443e+01   4.0884218e-10  -1.7755790e-09   1.0000000e+00
   1.6066066e-01  -9.4029162e+01   3.9544290e-10  -1.7173867e-09   1.0000000e+00
   1.6116116e-01  -9.4164068e+01   3.8334802e-10  -1.6648593e-09   1.0000000e+00
   1.6166166e-01  -9.4278688e+01   3.7336290e-10  -1.6214945e-09   1.0000000e+00
   1.6216216e-01  -9.4365771e+01   3.6595094e-10  -1.5893047e-09   1.0000000e+00
   1.6266266e-01  -9.4422842e+01   3.6117342e-10  -1.5685563e-09   1.0000000e+00
   1.6316316e-01  -9.4452735e+01   3.5869596e-10  -1.5577968e-09   1.0000000e+00
   1.6366366e-01  -9.4462935e+01   3.5785452e-10  -1.5541425e-09   1.0000000e+00
   1.6416416e-01  -9.4463935e+01   3.5777215e-10  -1.5537847e-09   1.0000000e+00
   1.6466466e-01  -9.4467183e+01   3.5750469e-10  -1.5526232e-09   1.0000000e+00
   1.6516517e-01  -9.4483183e+01   3.5618997e-10  -1.5469134e-09   1.0000000e+00
   1.6566567e-01  -9.4520022e+01   3.5318137e-10  -1.5338472e-09   1.0000000e+00
   1.6616617e-01  -9.4582483e+01   3.4813818e-10  -1.5119449e-09   1.0000000e+00
   1.6666667e-01  -9.4671568e+01   3.4106973e-10  -1.4812470e-09   1.0000000e+00
   1.6716717e-01  -9.4784456e+01   3.3231840e-10  -1.4432405e-09   1.0000000e+00
   1.6766767e-01  -9.4914771e+01   3.2249492e-10  -1.4005776e-09   1.0000000e+00
   1.6816817e-01  -9.5053307e+01   3.1237002e-10  -1.3566058e-09   1.0000000e+00
   1.6866867e-01  -9.5189174e+01   3.0274894e-10  -1.3148219e-09   1.0000000e+00
   1.6916917e-01  -9.5311463e+01   2.9434299e-10  -1.2783154e-09   1.0000000e+00
   1.6966967e-01  -9.5411192e+01   2.8766090e-10  -1.2492954e-09   1.0000000e+00
   1.7017017e-01  -9.5483116e+01   2.8293612e-10  -1.2287760e-09   1.0000000e+00
   1.7067067e-01  -9.5526878e+01   2.8009939e-10  -1.2164562e-09   1.0000000e+00
   1.7117117e-01  -9.5547033e+01   2.7880254e-10  -1.2108240e-09   1.0000000e+00
   1.7167167e-01  -9.5552063e+01   2.7847979e-10  -1.2094224e-09   1.0000000e+00
   1.7217217e-01  -9.5552569e+01   2.7844738e-10  -1.2092816e-09   1.0000000e+00
   1.7267267e-01  -9.5559355e+01   2.7801261e-10  -1.2073934e-09   1.0000000e+00
   1.7317317e-01  -9.5581733e+01   2.7658376e-10  -1.2011880e-09   1.0000000e+00
   1.7367367e-01  -9.5626317e+01   2.7375890e-10  -1.1889198e-09   1.0000000e+00
   1.7417417e-01  -9.5696313e+01   2.6938207e-10  -1.1699115e-09   1.0000000e+00
   1.7467467e-01  -9.5791237e+01   2.6355806e-10  -1.1446181e-09   1.0000000e+00
   1.7517518e-01  -9.5906974e+01   2.5662716e-10  -1.1145176e-09   1.0000000e+00
   1.7567568e-01  -9.6036221e+01   2.4910241e-10  -1.0818380e-09   1.0000000e+00
   1.7617618e-01  -9.6169325e+01   2.4158364e-10  -1.0491844e-09   1.0000000e+00
   1.7667668e-01  -9.6295631e+01   2.3465885e-10  -1.0191104e-09   1.0000000e+00
   1.7717718e-01  -9.6405202e+01   2.2881252e-10  -9.9372017e-10   1.0000000e+00
   1.7767768e-01  -9.6490688e+01   2.2435265e-10  -9.7435117e-10   1.0000000e+00
   1.7817818e-01  -9.6548827e+01   2.2136926e-10  -9.6139446e-10   1.0000000e+00
   1.7867868e-01  -9.6581172e+01   2.1972668e-10  -9.5426085e-10   1.0000000e+00
   1.7917918e-01  -9.6593709e+01   2.1909330e-10  -9.5151011e-10   1.0000000e+00
   1.7967968e-01  -9.6595573e+01   2.1899926e-10  -9.5110172e-10   1.0000000e+00
   1.8018018e-01  -9.6597229e+01   2.1891577e-10  -9.5073913e-10   1.0000000e+00
   1.8068068e-01  -9.6608667e+01   2.1834001e-10  -9.4823863e-10   1.0000000e+00
   1.8118118e-01  -9.6637948e+01   2.1687285e-10  -9.4186683e-10   1.0000000e+00
   1.8168168e-01  -9.6690237e+01   2.1427737e-10  -9.3059481e-10   1.0000000e+00
   1.8218218e-01  -9.6767242e+01   2.1051150e-10  -9.1423982e-10   1.0000000e+00
   1.8268268e-01  -9.6867094e+01   2.0572666e-10  -8.9345952e-10   1.0000000e+00
   1.8318318e-01  -9.6984546e+01   2.0023749e-10  -8.6962038e-10   1.0000000e+00
   1.8368368e-01  -9.7111526e+01   1.9446766e-10  -8.4456233e-10   1.0000000e+00
   1.8418418e-01  -9.7238221e+01   1.8887647e-10  -8.2028009e-10   1.0000000e+00
   1.8468468e-01  -9.7354405e+01   1.8389057e-10  -7.9862660e-10   1.0000000e+00
   1.8518519e-01  -9.7451335e+01   1.7983182e-10  -7.8099965e-10   1.0000000e+00
   1.8568569e-01  -9.7523356e+01   1.7687418e-10  -7.6815481e-10   1.0000000e+00
   1.8618619e-01  -9.7569143e+01   1.7501922e-10  -7.6009882e-10   1.0000000e+00
   1.8668669e-01  -9.7591916e+01   1.7410384e-10  -7.5612338e-10   1.0000000e+00
   1.8718719e-01  -9.7598812e+01   1.7382762e-10  -7.5492376e-10   1.0000000e+00
   1.8768769e-01  -9.7599325e+01   1.7380708e-10  -7.5483456e-10   1.0000000e+00
   1.8818819e-01  -9.7603541e+01   1.7363844e-10  -7.5410215e-10   1.0000000e+00
   1.8868869e-01  -9.7620502e+01   1.7296165e-10  -7.5116288e-10   1.0000000e+00
   1.8918919e-01  -9.7657020e+01   1.7151336e-10  -7.4487305e-10   1.0000000e+00
   1.8968969e-01  -9.7716800e+01   1.6916868e-10  -7.3469024e-10   1.0000000e+00
   1.9019019e-01  -9.7800174e+01   1.6595203e-10  -7.2072051e-10   1.0000000e+00
   1.9069069e-01  -9.7903991e+01   1.6203205e-10  -7.0369627e-10   1.0000000e+00
   1.9119119e-01  -9.8021993e+01   1.5768875e-10  -6.8483354e-10   1.0000000e+00
   1.9169169e-01  -9.8145600e+01   1.5326396e-10  -6.6561691e-10   1.0000000e+00
   1.9219219e-01  -9.8264995e+01   1.4910784e-10  -6.4756711e-10   1.0000000e+00
   1.9269269e-01  -9.8370669e+01   1.4552348e-10  -6.3200045e-10   1.0000000e+00
   1.9319319e-01  -9.8455204e+01   1.4271828e-10  -6.1981762e-10   1.0000000e+00
   1.9369369e-01  -9.8514681e+01   1.4077706e-10  -6.1138699e-10   1.0000000e+00
   1.9419419e-01  -9.8549571e+01   1.3965062e-10  -6.0649496e-10   1.0000000e+00
   1.9469469e-01  -9.8564585e+01   1.3916868e-10  -6.0440188e-10   1.0000000e+00
   1.9519520e-01  -9.8567683e+01   1.3906942e-10  -6.0397083e-10   1.0000000e+00
   1.9569570e-01  -9.8568432e+01   1.3904544e-10  -6.0386668e-10   1.0000000e+00
   1.9619620e-01  -9.8576363e+01   1.3879176e-10  -6.0276494e-10   1.0000000e+00
   1.9669670e-01  -9.8599555e+01   1.3805257e-10  -5.9955469e-10   1.0000000e+00
   1.9719720e-01  -9.8643441e+01   1.3666457e-10  -5.9352668e-10   1.0000000e+00
   1.9769770e-01  -9.8710402e+01   1.3457357e-10  -5.8444561e-10   1.0000000e+00
   1.9819820e-01  -9.8799412e+01   1.3184354e-10  -5.7258920e-10   1.0000000e+00
   1.9869870e-01  -9.8906143e+01   1.2864287e-10  -5.5868890e-10   1.0000000e+00
   1.9919920e-01  -9.9023585e+01   1.2521073e-10  -5.4378329e-10   1.0000000e+00
   1.9969970e-01  -9.9142763e+01   1.2182144e-10  -5.2906380e-10   1.0000000e+00
   2.0020020e-01  -9.9254106e+01   1.1873791e-10  -5.1567218e-10   1.0000000e+00
   2.0070070e-01  -9.9349057e+01   1.1617007e-10  -5.0452022e-10   1.0000000e+00
   2.0120120e-01  -9.9421571e+01   1.1424650e-10  -4.9616625e-10   1.0000000e+00
   2.0170170e-01  -9.9469529e+01   1.1299184e-10  -4.9071732e-10   1.0000000e+00
   2.0220220e-01  -9.9495041e+01   1.1233003e-10  -4.8784314e-10   1.0000000e+00
   2.0270270e-01  -9.9504043e+01   1.1209744e-10  -4.8683301e-10   1.0000000e+00
   2.0320320e-01  -9.9505011e+01   1.1207246e-10  -4.8672452e-10   1.0000000e+00
   2.0370370e-01  -9.9507408e+01   1.1201062e-10  -4.8645595e-10   1.0000000e+00
   2.0420420e-01  -9.9520086e+01   1.1168411e-10  -4.8503791e-10   1.0000000e+00
   2.0470470e-01  -9.9549947e+01   1.1091883e-10  -4.8171436e-10   1.0000000e+00
   2.0520521e-01  -9.9601217e+01   1.0961709e-10  -4.7606099e-10   1.0000000e+00
   2.0570571e-01  -9.9674886e+01   1.0777335e-10  -4.6805369e-10   1.0000000e+00
   2.0620621e-01  -9.9768685e+01   1.0547063e-10  -4.5805314e-10   1.0000000e+00
   2.0670671e-01  -9.9877326e+01   1.0286494e-10  -4.4673675e-10   1.0000000e+00
   2.0720721e-01  -9.9993076e+01   1.0015955e-10  -4.3498739e-10   1.0000000e+00
   2.0770771e-01  -1.0010689e+02   9.7568731e-11  -4.2373561e-10   1.0000000e+00
   2.0820821e-01  -1.0020959e+02   9.5288555e-11  -4.1383294e-10   1.0000000e+00
   2.0870871e-01  -1.0029371e+02   9.3460684e-11  -4.0589459e-10   1.0000000e+00
   2.0920921e-01  -1.0035478e+02   9.2155616e-11  -4.0022676e-10   1.0000000e+00
   2.0970971e-01  -1.0039235e+02   9.1361807e-11  -3.9677929e-10   1.0000000e+00
   2.1021021e-01  -1.0041001e+02   9.0991104e-11  -3.9516934e-10   1.0000000e+00
   2.1071071e-01  -1.0041463e+02   9.0894292e-11  -3.9474889e-10   1.0000000e+00
   2.1121121e-01  -1.0041501e+02   9.0886521e-11  -3.9471514e-10   1.0000000e+00
   2.1171171e-01  -1.0042030e+02   9.0775720e-11  -3.9423394e-10   1.0000000e+00
   2.1221221e-01  -1.0043851e+02   9.0395913e-11  -3.9258446e-10   1.0000000e+00
   2.1271271e-01  -1.0047538e+02   8.9631746e-11  -3.8926573e-10   1.0000000e+00
   2.1321321e-01  -1.0053390e+02   8.8432150e-11  -3.8405595e-10   1.0000000e+00
   2.1371371e-01  -1.0061369e+02   8.6822216e-11  -3.7706409e-10   1.0000000e+00
   2.1421421e-01  -1.0071142e+02   8.4890206e-11  -3.6867348e-10   1.0000000e+00
   2.1471471e-01  -1.0082090e+02   8.2777007e-11  -3.5949598e-10   1.0000000e+00
   2.1521522e-01  -1.0093391e+02   8.0650930e-11  -3.5026254e-10   1.0000000e+00
   2.1571572e-01  -1.0104144e+02   7.8678508e-11  -3.4169642e-10   1.0000000e+00
   2.1621622e-01  -1.0113504e+02   7.7000961e-11  -3.3441093e-10   1.0000000e+00
   2.1671672e-01  -1.0120847e+02   7.5709994e-11  -3.2880433e-10   1.0000000e+00
   2.1721722e-01  -1.0125879e+02   7.4837803e-11  -3.2501645e-10   1.0000000e+00
   2.1771772e-01  -1.0128717e+02   7.4350415e-11  -3.2289975e-10   1.0000000e+00
   2.1821822e-01  -1.0129848e+02   7.4157014e-11  -3.2205982e-10   1.0000000e+00
   2.1871872e-01  -1.0130027e+02   7.4126372e-11  -3.2192674e-10   1.0000000e+00
   2.1921922e-01  -1.0130153e+02   7.4104833e-11  -3.2183320e-10   1.0000000e+00
   2.1971972e-01  -1.0131076e+02   7.3947626e-11  -3.2115046e-10   1.0000000e+00
   2.2022022e-01  -1.0133513e+02   7.3533846e-11  -3.1935343e-10   1.0000000e+00
   2.2072072e-01  -1.0137918e+02   7.2791662e-11  -3.1613017e-10   1.0000000e+00
   2.2122122e-01  -1.0144463e+02   7.1702977e-11  -3.1140207e-10   1.0000000e+00
   2.2172172e-01  -1.0152992e+02   7.0308537e-11  -3.0534610e-10   1.0000000e+00
   2.2222222e-01  -1.0163067e+02   6.8696271e-11  -2.9834411e-10   1.0000000e+00
   2.2272272e-01  -1.0173987e+02   6.6990524e-11  -2.9093615e-10   1.0000000e+00
   2.2322322e-01  -1.0184913e+02   6.5326078e-11  -2.8370755e-10   1.0000000e+00
   2.2372372e-01  -1.0194966e+02   6.3831385e-11  -2.7721618e-10   1.0000000e+00
   2.2422422e-01  -1.0203389e+02   6.2605254e-11  -2.7189116e-10   1.0000000e+00
   2.2472472e-01  -1.0209685e+02   6.1704197e-11  -2.6797792e-10   1.0000000e+00
   2.2522523e-01  -1.0213728e+02   6.1132543e-11  -2.6549526e-10   1.0000000e+00
   2.2572573e-01  -1.0215772e+02   6.0845440e-11  -2.6424839e-10   1.0000000e+00
   2.2622623e-01  -1.0216413e+02   6.0755734e-11  -2.6385880e-10   1.0000000e+00
   2.2672673e-01  -1.0216464e+02   6.0748517e-11  -2.6382746e-10   1.0000000e+00
   2.2722723e-01  -1.0216797e+02   6.0701999e-11  -2.6362543e-10   1.0000000e+00
   2.2772773e-01  -1.0218207e+02   6.0505267e-11  -2.6277104e-10   1.0000000e+00
   2.2822823e-01  -1.0221304e+02   6.0075278e-11  -2.6090362e-10   1.0000000e+00
   2.2872873e-01  -1.0226432e+02   5.9370064e-11  -2.5784091e-10   1.0000000e+00
   2.2922923e-01  -1.0233632e+02   5.8393956e-11  -2.5360173e-10   1.0000000e+00
   2.2972973e-01  -1.0242636e+02   5.7195804e-11  -2.4839822e-10   1.0000000e+00
   2.3023023e-01  -1.0252910e+02   5.5858540e-11  -2.4259056e-10   1.0000000e+00
   2.3073073e-01  -1.0263706e+02   5.4487082e-11  -2.3663439e-10   1.0000000e+00
   2.3123123e-01  -1.0274164e+02   5.3190785e-11  -2.3100464e-10   1.0000000e+00
   2.3173173e-01  -1.0283453e+02   5.2065130e-11  -2.2611599e-10   1.0000000e+00
   2.3223223e-01  -1.0290921e+02   5.1177507e-11  -2.2226109e-10   1.0000000e+00
   2.3273273e-01  -1.0296216e+02   5.0557336e-11  -2.1956772e-10   1.0000000e+00
   2.3323323e-01  -1.0299360e+02   5.0192628e-11  -2.1798381e-10   1.0000000e+00
   2.3373373e-01  -1.0300739e+02   5.0033533e-11  -2.1729287e-10   1.0000000e+00
   2.3423423e-01  -1.0301042e+02   4.9998561e-11  -2.1714099e-10   1.0000000e+00
   2.3473473e-01  -1.0301098e+02   4.9992122e-11  -2.1711303e-10   1.0000000e+00
   2.3523524e-01  -1.0301753e+02   4.9916848e-11  -2.1678612e-10   1.0000000e+00
   2.3573574e-01  -1.0303727e+02   4.9690474e-11  -2.1580299e-10   1.0000000e+00
   2.3623624e-01  -1.0307517e+02   4.9258708e-11  -2.1392785e-10   1.0000000e+00
   2.3673674e-01  -1.0313355e+02   4.8601012e-11  -2.1107151e-10   1.0000000e+00
   2.3723724e-01  -1.0321159e+02   4.7735482e-11  -2.0731257e-10   1.0000000e+00
   2.3773774e-01  -1.0330558e+02   4.6713411e-11  -2.0287377e-10   1.0000000e+00
   2.3823824e-01  -1.0340937e+02   4.5610293e-11  -1.9808299e-10   1.0000000e+00
   2.3873874e-01  -1.0351504e+02   4.4513948e-11  -1.9332162e-10   1.0000000e+00
   2.3923924e-01  -1.0361408e+02   4.3510306e-11  -1.8896286e-10   1.0000000e+00
   2.3973974e-01  -1.0369888e+02   4.2668979e-11  -1.8530902e-10   1.0000000e+00
   2.4024024e-01  -1.0376407e+02   4.2033266e-11  -1.8254815e-10   1.0000000e+00
   2.4074074e-01  -1.0380752e+02   4.1614823e-11  -1.8073088e-10   1.0000000e+00
   2.4124124e-01  -1.0383099e+02   4.1390558e-11  -1.7975691e-10   1.0000000e+00
   2.4174174e-01  -1.0383950e+02   4.1309511e-11  -1.7940493e-10   1.0000000e+00
   2.4224224e-01  -1.0384053e+02   4.1299741e-11  -1.7936250e-10   1.0000000e+00
   2.4274274e-01  -1.0384242e+02   4.1281756e-11  -1.7928439e-10   1.0000000e+00
   2.4324324e-01  -1.0385318e+02   4.1179615e-11  -1.7884080e-10   1.0000000e+00
   2.4374374e-01  -1.0387912e+02   4.0934367e-11  -1.7777570e-10   1.0000000e+00
   2.4424424e-01  -1.0392416e+02   4.0512038e-11  -1.7594155e-10   1.0000000e+00
   2.4474474e-01  -1.0398942e+02   3.9907855e-11  -1.7331761e-10   1.0000000e+00
   2.4524525e-01  -1.0407291e+02   3.9147907e-11  -1.7001720e-10   1.0000000e+00
   2.4574575e-01  -1.0417001e+02   3.8282377e-11  -1.6625825e-10   1.0000000e+00
   2.4624625e-01  -1.0427381e+02   3.7378212e-11  -1.6233151e-10   1.0000000e+00
   2.4674675e-01  -1.0437624e+02   3.6507020e-11  -1.5854797e-10   1.0000000e+00
   2.4724725e-01  -1.0446898e+02   3.5735637e-11  -1.5519790e-10   1.0000000e+00
   2.4774775e-01  -1.0454537e+02   3.5112580e-11  -1.5249200e-10   1.0000000e+00
   2.4824825e-01  -1.0460122e+02   3.4663938e-11  -1.5054357e-10   1.0000000e+00
   2.4874875e-01  -1.0463588e+02   3.4388381e-11  -1.4934684e-10   1.0000000e+00
   2.4924925e-01  -1.0465252e+02   3.4256931e-11  -1.4877596e-10   1.0000000e+00
   2.4974975e-01  -1.0465705e+02   3.4221181e-11  -1.4862070e-10   1.0000000e+00
   2.5025025e-01  -1.0465742e+02   3.4218295e-11  -1.4860817e-10   1.0000000e+00
   2.5075075e-01  -1.0466181e+02   3.4183656e-11  -1.4845773e-10   1.0000000e+00
   2.5125125e-01  -1.0467764e+02   3.4059311e-11  -1.4791771e-10   1.0000000e+00
   2.5175175e-01  -1.0471027e+02   3.3804404e-11  -1.4681066e-10   1.0000000e+00
   2.5225225e-01  -1.0476251e+02   3.3400172e-11  -1.4505510e-10   1.0000000e+00
   2.5275275e-01  -1.0483436e+02   3.2852165e-11  -1.4267514e-10   1.0000000e+00
   2.5325325e-01  -1.0492258e+02   3.2191583e-11  -1.3980627e-10   1.0000000e+00
   2.5375375e-01  -1.0502188e+02   3.1463832e-11  -1.3664568e-10   1.0000000e+00
   2.5425425e-01  -1.0512475e+02   3.0727310e-11  -1.3344701e-10   1.0000000e+00
   2.5475475e-01  -1.0522294e+02   3.0040415e-11  -1.3046386e-10   1.0000000e+00
   2.5525526e-01  -1.0530889e+02   2.9451774e-11  -1.2790743e-10   1.0000000e+00
   2.5575576e-01  -1.0537660e+02   2.8996139e-11  -1.2592863e-10   1.0000000e+00
   2.5625626e-01  -1.0542344e+02   2.8685054e-11  -1.2457761e-10   1.0000000e+00
   2.5675676e-01  -1.0545017e+02   2.8509084e-11  -1.2381338e-10   1.0000000e+00
   2.5725726e-01  -1.0546106e+02   2.8437697e-11  -1.2350335e-10   1.0000000e+00
   2.5775776e-01  -1.0546301e+02   2.8424929e-11  -1.2344790e-10   1.0000000e+00
   2.5825826e-01  -1.0546396e+02   2.8418712e-11  -1.2342090e-10   1.0000000e+00
   2.5875876e-01  -1.0547194e+02   2.8366531e-11  -1.2319428e-10   1.0000000e+00
   2.5925926e-01  -1.0549354e+02   2.8225755e-11  -1.2258290e-10   1.0000000e+00
   2.5975976e-01  -1.0553320e+02   2.7969183e-11  -1.2146862e-10   1.0000000e+00
   2.6026026e-01  -1.0559263e+02   2.7589042e-11  -1.1981769e-10   1.0000000e+00
   2.6076076e-01  -1.0567049e+02   2.7098879e-11  -1.1768893e-10   1.0000000e+00
   2.6126126e-01  -1.0576281e+02   2.6528890e-11  -1.1521351e-10   1.0000000e+00
   2.6176176e-01  -1.0586335e+02   2.5921820e-11  -1.1257703e-10   1.0000000e+00
   2.6226226e-01  -1.0596428e+02   2.5326297e-11  -1.0999071e-10   1.0000000e+00
   2.6276276e-01  -1.0605759e+02   2.4787949e-11  -1.0765270e-10   1.0000000e+00
   2.6326326e-01  -1.0613603e+02   2.4344304e-11  -1.0572597e-10   1.0000000e+00
   2.6376376e-01  -1.0619513e+02   2.4015234e-11  -1.0429684e-10   1.0000000e+00
   2.6426426e-01  -1.0623333e+02   2.3804958e-11  -1.0338362e-10   1.0000000e+00
   2.6476476e-01  -1.0625308e+02   2.3696933e-11  -1.0291447e-10   1.0000000e+00
   2.6526527e-01  -1.0625951e+02   2.3661850e-11  -1.0276211e-10   1.0000000e+00
   2.6576577e-01  -1.0626000e+02   2.3659186e-11  -1.0275054e-10   1.0000000e+00
   2.6626627e-01  -1.0626284e+02   2.3643754e-11  -1.0268352e-10   1.0000000e+00
   2.6676677e-01  -1.0627533e+02   2.3575808e-11  -1.0238843e-10   1.0000000e+00
   2.6726727e-01  -1.0630340e+02   2.3423929e-11  -1.0172883e-10   1.0000000e+00
   2.6776777e-01  -1.0635036e+02   2.3172020e-11  -1.0063480e-10   1.0000000e+00
   2.6826827e-01  -1.0641664e+02   2.2821078e-11  -9.9110684e-11   1.0000000e+00
   2.6876877e-01  -1.0650013e+02   2.2386537e-11  -9.7223495e-11   1.0000000e+00
   2.6926927e-01  -1.0659566e+02   2.1899482e-11  -9.5108243e-11   1.0000000e+00
   2.6976977e-01  -1.0669656e+02   2.1396551e-11  -9.2924041e-11   1.0000000e+00
   2.7027027e-01  -1.0679470e+02   2.0918489e-11  -9.0847844e-11   1.0000000e+00
   2.7077077e-01  -1.0688217e+02   2.0501378e-11  -8.9036355e-11   1.0000000e+00
   2.7127127e-01  -1.0695295e+02   2.0169977e-11  -8.7597096e-11   1.0000000e+00
   2.7177177e-01  -1.0700341e+02   1.9936941e-11  -8.6585035e-11   1.0000000e+00
   2.7227227e-01  -1.0703375e+02   1.9798163e-11  -8.5982330e-11   1.0000000e+00
   2.7277277e-01  -1.0704734e+02   1.9736324e-11  -8.5713765e-11   1.0000000e+00
   2.7327327e-01  -1.0705051e+02   1.9721891e-11  -8.5651083e-11   1.0000000e+00
   2.7377377e-01  -1.0705095e+02   1.9719892e-11  -8.5642404e-11   1.0000000e+00
   2.7427427e-01  -1.0705668e+02   1.9693913e-11  -8.5529578e-11   1.0000000e+00
   2.7477477e-01  -1.0707461e+02   1.9612756e-11  -8.5177116e-11   1.0000000e+00
   2.7527528e-01  -1.0710954e+02   1.9455659e-11  -8.4494855e-11   1.0000000e+00
   2.7577578e-01  -1.0716386e+02   1.9213853e-11  -8.3444702e-11   1.0000000e+00
   2.7627628e-01  -1.0723689e+02   1.8893442e-11  -8.2053178e-11   1.0000000e+00
   2.7677678e-01  -1.0732529e+02   1.8512747e-11  -8.0399838e-11   1.0000000e+00
   2.7727728e-01  -1.0742336e+02   1.8099411e-11  -7.8604743e-11   1.0000000e+00
   2.7777778e-01  -1.0752349e+02   1.7686852e-11  -7.6813022e-11   1.0000000e+00
   2.7827828e-01  -1.0761788e+02   1.7306601e-11  -7.5161611e-11   1.0000000e+00
   2.7877878e-01  -1.0769904e+02   1.6986190e-11  -7.3770087e-11   1.0000000e+00
   2.7927928e-01  -1.0776180e+02   1.6742496e-11  -7.2711737e-11   1.0000000e+00
   2.7977978e-01  -1.0780399e+02   1.6580626e-11  -7.2008743e-11   1.0000000e+00
   2.8028028e-01  -1.0782708e+02   1.6492696e-11  -7.1626869e-11   1.0000000e+00
   2.8078078e-01  -1.0783569e+02   1.6460056e-11  -7.1485113e-11   1.0000000e+00
   2.8128128e-01  -1.0783692e+02   1.6455393e-11  -7.1464862e-11   1.0000000e+00
   2.8178178e-01  -1.0783850e+02   1.6449397e-11  -7.1438825e-11   1.0000000e+00
   2.8228228e-01  -1.0784815e+02   1.6412871e-11  -7.1280193e-11   1.0000000e+00
   2.8278278e-01  -1.0787219e+02   1.6322277e-11  -7.0886748e-11   1.0000000e+00
   2.8328328e-01  -1.0791437e+02   1.6164514e-11  -7.0201593e-11   1.0000000e+00
   2.8378378e-01  -1.0797614e+02   1.5936252e-11  -6.9210264e-11   1.0000000e+00
   2.8428428e-01  -1.0805549e+02   1.5647705e-11  -6.7957121e-11   1.0000000e+00
   2.8478478e-01  -1.0814818e+02   1.5317303e-11  -6.6522202e-11   1.0000000e+00
   2.8528529e-01  -1.0824774e+02   1.4970136e-11  -6.5014476e-11   1.0000000e+00
   2.8578579e-01  -1.0834615e+02   1.4634738e-11  -6.3557859e-11   1.0000000e+00
   2.8628629e-01  -1.0843616e+02   1.4334534e-11  -6.2254088e-11   1.0000000e+00
   2.8678679e-01  -1.0851025e+02   1.4092061e-11  -6.1201043e-11   1.0000000e+00
   2.8728729e-01  -1.0856500e+02   1.3915535e-11  -6.0434402e-11   1.0000000e+00
   2.8778779e-01  -1.0859930e+02   1.3806067e-11  -5.9958989e-11   1.0000000e+00
   2.8828829e-01  -1.0861596e+02   1.3753221e-11  -5.9729479e-11   1.0000000e+00
   2.8878879e-01  -1.0862097e+02   1.3737345e-11  -5.9660530e-11   1.0000000e+00
   2.8928929e-01  -1.0862118e+02   1.3736678e-11  -5.9657637e-11   1.0000000e+00
   2.8978979e-01  -1.0862522e+02   1.3723911e-11  -5.9602188e-11   1.0000000e+00
   2.9029029e-01  -1.0863986e+02   1.3677726e-11  -5.9401608e-11   1.0000000e+00
   2.9079079e-01  -1.0867050e+02   1.3581580e-11  -5.8984054e-11   1.0000000e+00
   2.9129129e-01  -1.0872041e+02   1.3426371e-11  -5.8309989e-11   1.0000000e+00
   2.9179179e-01  -1.0878926e+02   1.3215207e-11  -5.7392913e-11   1.0000000e+00
   2.9229229e-01  -1.0887456e+02   1.2958190e-11  -5.6276704e-11   1.0000000e+00
   2.9279279e-01  -1.0897068e+02   1.2674528e-11  -5.5044776e-11   1.0000000e+00
   2.9329329e-01  -1.0907089e+02   1.2385426e-11  -5.3789222e-11   1.0000000e+00
   2.9379379e-01  -1.0916709e+02   1.2114088e-11  -5.2610814e-11   1.0000000e+00
   2.9429429e-01  -1.0925145e+02   1.1881052e-11  -5.1598752e-11   1.0000000e+00
   2.9479479e-01  -1.0931856e+02   1.1698864e-11  -5.0807521e-11   1.0000000e+00
   2.9529530e-01  -1.0936522e+02   1.1573853e-11  -5.0264605e-11   1.0000000e+00
   2.9579580e-01  -1.0939201e+02   1.1502688e-11  -4.9955538e-11   1.0000000e+00
   2.9629630e-01  -1.0940342e+02   1.1472490e-11  -4.9824389e-11   1.0000000e+00
   2.9679680e-01  -1.0940557e+02   1.1466827e-11  -4.9799799e-11   1.0000000e+00
   2.9729730e-01  -1.0940645e+02   1.1464496e-11  -4.9789674e-11   1.0000000e+00
   2.9779780e-01  -1.0941373e+02   1.1445289e-11  -4.9706259e-11   1.0000000e+00
   2.9829830e-01  -1.0943400e+02   1.1391998e-11  -4.9474821e-11   1.0000000e+00
   2.9879880e-01  -1.0947230e+02   1.1291967e-11  -4.9040391e-11   1.0000000e+00
   2.9929930e-01  -1.0952977e+02   1.1143531e-11  -4.8395738e-11   1.0000000e+00
   2.9979980e-01  -1.0960585e+02   1.0950019e-11  -4.7555327e-11   1.0000000e+00
   3.0030030e-01  -1.0969622e+02   1.0724532e-11  -4.6576052e-11   1.0000000e+00
   3.0080080e-01  -1.0979535e+02   1.0482504e-11  -4.5524935e-11   1.0000000e+00
   3.0130130e-01  -1.0989529e+02   1.0244028e-11  -4.4489248e-11   1.0000000e+00
   3.0180180e-01  -1.0998791e+02   1.0027867e-11  -4.3550475e-11   1.0000000e+00
   3.0230230e-01  -1.1006637e+02   9.8483444e-12  -4.2770816e-11   1.0000000e+00
   3.0280280e-01  -1.1012577e+02   9.7145625e-12  -4.2189809e-11   1.0000000e+00
   3.0330330e-01  -1.1016455e+02   9.6281871e-12  -4.1814685e-11   1.0000000e+00
   3.0380380e-01  -1.1018498e+02   9.5830011e-12  -4.1618445e-11   1.0000000e+00
   3.0430430e-01  -1.1019178e+02   9.5680130e-12  -4.1553353e-11   1.0000000e+00
   3.0480480e-01  -1.1019234e+02   9.5667918e-12  -4.1548049e-11   1.0000000e+00
   3.0530531e-01  -1.1019496e+02   9.5610186e-12  -4.1522976e-11   1.0000000e+00
   3.0580581e-01  -1.1020657e+02   9.5354835e-12  -4.1412079e-11   1.0000000e+00
   3.0630631e-01  -1.1023391e+02   9.4756425e-12  -4.1152192e-11   1.0000000e+00
   3.0680681e-01  -1.1027980e+02   9.3760555e-12  -4.0719692e-11   1.0000000e+00
   3.0730731e-01  -1.1034534e+02   9.2356123e-12  -4.0109754e-11   1.0000000e+00
   3.0780781e-01  -1.1042804e+02   9.0614183e-12  -3.9353240e-11   1.0000000e+00
   3.0830831e-01  -1.1052299e+02   8.8654639e-12  -3.8502221e-11   1.0000000e+00
   3.0880881e-01  -1.1062412e+02   8.6614049e-12  -3.7616004e-11   1.0000000e+00
   3.0930931e-01  -1.1072259e+02   8.4672269e-12  -3.6772699e-11   1.0000000e+00
   3.0980981e-01  -1.1081118e+02   8.2962526e-12  -3.6030167e-11   1.0000000e+00
   3.1031031e-01  -1.1088302e+02   8.1601392e-12  -3.5439034e-11   1.0000000e+00
   3.1081081e-01  -1.1093486e+02   8.0633278e-12  -3.5018588e-11   1.0000000e+00
   3.1131131e-01  -1.1096618e+02   8.0053741e-12  -3.4766898e-11   1.0000000e+00
   3.1181181e-01  -1.1098078e+02   7.9785067e-12  -3.4650215e-11   1.0000000e+00
   3.1231231e-01  -1.1098417e+02   7.9722895e-12  -3.4623213e-11   1.0000000e+00
   3.1281281e-01  -1.1098447e+02   7.9717344e-12  -3.4620803e-11   1.0000000e+00
   3.1331331e-01  -1.1098986e+02   7.9618534e-12  -3.4577890e-11   1.0000000e+00
   3.1381381e-01  -1.1100733e+02   7.9298790e-12  -3.4439027e-11   1.0000000e+00
   3.1431431e-01  -1.1104189e+02   7.8670404e-12  -3.4166122e-11   1.0000000e+00
   3.1481481e-01  -1.1109597e+02   7.7696738e-12  -3.3743265e-11   1.0000000e+00
   3.1531532e-01  -1.1116894e+02   7.6402218e-12  -3.3181062e-11   1.0000000e+00
   3.1581582e-01  -1.1125788e+02   7.4853457e-12  -3.2508443e-11   1.0000000e+00
   3.1631632e-01  -1.1135744e+02   7.3157036e-12  -3.1771697e-11   1.0000000e+00
   3.1681682e-01  -1.1145933e+02   7.1460615e-12  -3.1034951e-11   1.0000000e+00
   3.1731732e-01  -1.1155587e+02   6.9889650e-12  -3.0352689e-11   1.0000000e+00
   3.1781782e-01  -1.1163939e+02   6.8558492e-12  -2.9774575e-11   1.0000000e+00
   3.1831832e-01  -1.1170422e+02   6.7542638e-12  -2.9333395e-11   1.0000000e+00
   3.1881882e-01  -1.1174820e+02   6.6862071e-12  -2.9037829e-11   1.0000000e+00
   3.1931932e-01  -1.1177286e+02   6.6483485e-12  -2.8873411e-11   1.0000000e+00
   3.1981982e-01  -1.1178201e+02   6.6343597e-12  -2.8812658e-11   1.0000000e+00
   3.2032032e-01  -1.1178310e+02   6.6326944e-12  -2.8805426e-11   1.0000000e+00
   3.2082082e-01  -1.1178485e+02   6.6300299e-12  -2.8793854e-11   1.0000000e+00
   3.2132132e-01  -1.1179438e+02   6.6154859e-12  -2.8730690e-11   1.0000000e+00
   3.2182182e-01  -1.1181843e+02   6.5789596e-12  -2.8572059e-11   1.0000000e+00
   3.2232232e-01  -1.1186092e+02   6.5148997e-12  -2.8293850e-11   1.0000000e+00
   3.2282282e-01  -1.1192256e+02   6.4230843e-12  -2.7895101e-11   1.0000000e+00
   3.2332332e-01  -1.1200410e+02   6.3036243e-12  -2.7376292e-11   1.0000000e+00
   3.2382382e-01  -1.1209882e+02   6.1676220e-12  -2.6785642e-11   1.0000000e+00
   3.2432432e-01  -1.1220142e+02   6.0236260e-12  -2.6160276e-11   1.0000000e+00
   3.2482482e-01  -1.1230347e+02   5.8837379e-12  -2.5552749e-11   1.0000000e+00
   3.2532533e-01  -1.1239690e+02   5.7585048e-12  -2.5008869e-11   1.0000000e+00
   3.2582583e-01  -1.1247480e+02   5.6561422e-12  -2.4564314e-11   1.0000000e+00
   3.2632633e-01  -1.1253298e+02   5.5808691e-12  -2.4237407e-11   1.0000000e+00
   3.2682683e-01  -1.1256959e+02   5.5340177e-12  -2.4033933e-11   1.0000000e+00
   3.2732733e-01  -1.1258706e+02   5.5118132e-12  -2.3937501e-11   1.0000000e+00
   3.2782783e-01  -1.1259239e+02   5.5050409e-12  -2.3908089e-11   1.0000000e+00
   3.2832833e-01  -1.1259318e+02   5.5040417e-12  -2.3903749e-11   1.0000000e+00
   3.2882883e-01  -1.1259669e+02   5.4996008e-12  -2.3884463e-11   1.0000000e+00
   3.2932933e-01  -1.1261144e+02   5.4809490e-12  -2.3803459e-11   1.0000000e+00
   3.2982983e-01  -1.1264216e+02   5.4423133e-12  -2.3635666e-11   1.0000000e+00
   3.3033033e-01  -1.1269332e+02   5.3785865e-12  -2.3358904e-11   1.0000000e+00
   3.3083083e-01  -1.1276436e+02   5.2913229e-12  -2.2979924e-11   1.0000000e+00
   3.3133133e-01  -1.1285319e+02   5.1841864e-12  -2.2514636e-11   1.0000000e+00
   3.3183183e-01  -1.1295330e+02   5.0660587e-12  -2.2001613e-11   1.0000000e+00
   3.3233233e-01  -1.1305859e+02   4.9447113e-12  -2.1474608e-11   1.0000000e+00
   3.3283283e-01  -1.1315961e+02   4.8310245e-12  -2.0980873e-11   1.0000000e+00
   3.3333333e-01  -1.1324874e+02   4.7328808e-12  -2.0554640e-11   1.0000000e+00
   3.3383383e-01  -1.1332096e+02   4.6548321e-12  -2.0215679e-11   1.0000000e+00
   3.3433433e-01  -1.1337086e+02   4.6016524e-12  -1.9984722e-11   1.0000000e+00
   3.3483483e-01  -1.1340009e+02   4.5707882e-12  -1.9850681e-11   1.0000000e+00
   3.3533534e-01  -1.1341255e+02   4.5576876e-12  -1.9793786e-11   1.0000000e+00
   3.3583584e-01  -1.1341509e+02   4.5550230e-12  -1.9782214e-11   1.0000000e+00
   3.3633634e-01  -1.1341615e+02   4.5539128e-12  -1.9777392e-11   1.0000000e+00
   3.3683684e-01  -1.1342346e+02   4.5462523e-12  -1.9744123e-11   1.0000000e+00
   3.3733734e-01  -1.1344366e+02   4.5251580e-12  -1.9652512e-11   1.0000000e+00
   3.3783784e-01  -1.1348273e+02   4.4846349e-12  -1.9476522e-11   1.0000000e+00
   3.3833834e-01  -1.1354358e+02   4.4222404e-12  -1.9205546e-11   1.0000000e+00
   3.3883884e-01  -1.1362391e+02   4.3411941e-12  -1.8853566e-11   1.0000000e+00
   3.3933934e-01  -1.1371913e+02   4.2470472e-12  -1.8444691e-11   1.0000000e+00
   3.3983984e-01  -1.1382415e+02   4.1455728e-12  -1.8003994e-11   1.0000000e+00
   3.4034034e-01  -1.1393083e+02   4.0449866e-12  -1.7567153e-11   1.0000000e+00
   3.4084084e-01  -1.1403018e+02   3.9535042e-12  -1.7169851e-11   1.0000000e+00
   3.4134134e-01  -1.1411565e+02   3.8764547e-12  -1.6835229e-11   1.0000000e+00
   3.4184184e-01  -1.1418019e+02   3.8192782e-12  -1.6586915e-11   1.0000000e+00
   3.4234234e-01  -1.1422294e+02   3.7818637e-12  -1.6424425e-11   1.0000000e+00
   3.4284284e-01  -1.1424467e+02   3.7629899e-12  -1.6342458e-11   1.0000000e+00
   3.4334334e-01  -1.1425339e+02   3.7554404e-12  -1.6309670e-11   1.0000000e+00
   3.4384384e-01  -1.1425442e+02   3.7545522e-12  -1.6305813e-11   1.0000000e+00
   3.4434434e-01  -1.1425699e+02   3.7523318e-12  -1.6296170e-11   1.0000000e+00
   3.4484484e-01  -1.1426870e+02   3.7422287e-12  -1.6252293e-11   1.0000000e+00
   3.4534535e-01  -1.1429636e+02   3.7184700e-12  -1.6149110e-11   1.0000000e+00
   3.4584585e-01  -1.1434513e+02   3.6769476e-12  -1.5968781e-11   1.0000000e+00
   3.4634635e-01  -1.1441492e+02   3.6183279e-12  -1.5714198e-11   1.0000000e+00
   3.4684685e-01  -1.1450336e+02   3.5453862e-12  -1.5397417e-11   1.0000000e+00
   3.4734735e-01  -1.1460602e+02   3.4625636e-12  -1.5037723e-11   1.0000000e+00
   3.4784785e-01  -1.1471545e+02   3.3764103e-12  -1.4663563e-11   1.0000000e+00
   3.4834835e-01  -1.1482243e+02   3.2942538e-12  -1.4306762e-11   1.0000000e+00
   3.4884885e-01  -1.1491952e+02   3.2214231e-12  -1.3990463e-11   1.0000000e+00
   3.4934935e-01  -1.1499928e+02   3.1628034e-12  -1.3735880e-11   1.0000000e+00
   3.4984985e-01  -1.1505605e+02   3.1217251e-12  -1.3557480e-11   1.0000000e+00
   3.5035035e-01  -1.1509157e+02   3.0963010e-12  -1.3447064e-11   1.0000000e+00
   3.5085085e-01  -1.1510779e+02   3.0847547e-12  -1.3396919e-11   1.0000000e+00
   3.5135135e-01  -1.1511264e+02   3.0813130e-12  -1.3381972e-11   1.0000000e+00
   3.5185185e-01  -1.1511311e+02   3.0809799e-12  -1.3380526e-11   1.0000000e+00
   3.5235235e-01  -1.1511844e+02   3.0772052e-12  -1.3364132e-11   1.0000000e+00
   3.5285285e-01  -1.1513649e+02   3.0644376e-12  -1.3308683e-11   1.0000000e+00
   3.5335335e-01  -1.1517283e+02   3.0389025e-12  -1.3197786e-11   1.0000000e+00
   3.5385385e-01  -1.1523146e+02   2.9981573e-12  -1.3020832e-11   1.0000000e+00
   3.5435435e-01  -1.1531115e+02   2.9436453e-12  -1.2784089e-11   1.0000000e+00
   3.5485485e-01  -1.1540838e+02   2.8784752e-12  -1.2501059e-11   1.0000000e+00
   3.5535536e-01  -1.1551675e+02   2.8075320e-12  -1.2192956e-11   1.0000000e+00
   3.5585586e-01  -1.1562967e+02   2.7354785e-12  -1.1880032e-11   1.0000000e+00
   3.5635636e-01  -1.1573782e+02   2.6681990e-12  -1.1587841e-11   1.0000000e+00
   3.5685686e-01  -1.1583060e+02   2.6117997e-12  -1.1342902e-11   1.0000000e+00
   3.5735736e-01  -1.1590377e+02   2.5681679e-12  -1.1153411e-11   1.0000000e+00
   3.5785786e-01  -1.1595400e+02   2.5386360e-12  -1.1025156e-11   1.0000000e+00
   3.5835836e-01  -1.1598124e+02   2.5227598e-12  -1.0956207e-11   1.0000000e+00
   3.5885886e-01  -1.1599368e+02   2.5155433e-12  -1.0924866e-11   1.0000000e+00
   3.5935936e-01  -1.1599522e+02   2.5146552e-12  -1.0921009e-11   1.0000000e+00
   3.5985986e-01  -1.1599560e+02   2.5144331e-12  -1.0920044e-11   1.0000000e+00
   3.6036036e-01  -1.1600635e+02   2.5082159e-12  -1.0893043e-11   1.0000000e+00
   3.6086086e-01  -1.1603180e+02   2.4935609e-12  -1.0829397e-11   1.0000000e+00
   3.6136136e-01  -1.1607846e+02   2.4669156e-12  -1.0713678e-11   1.0000000e+00
   3.6186186e-01  -1.1614721e+02   2.4281688e-12  -1.0545403e-11   1.0000000e+00
   3.6236236e-01  -1.1623689e+02   2.3785418e-12  -1.0329876e-11   1.0000000e+00
   3.6286286e-01  -1.1634257e+02   2.3213653e-12  -1.0081561e-11   1.0000000e+00
   3.6336336e-01  -1.1645641e+02   2.2613023e-12  -9.8207109e-12   1.0000000e+00
   3.6386386e-01  -1.1657311e+02   2.2013502e-12  -9.5603425e-12   1.0000000e+00
   3.6436436e-01  -1.1667864e+02   2.1485036e-12  -9.3308326e-12   1.0000000e+00
   3.6486486e-01  -1.1676797e+02   2.1047608e-12  -9.1408601e-12   1.0000000e+00
   3.6536537e-01  -1.1683445e+02   2.0727864e-12  -9.0019969e-12   1.0000000e+00
   3.6586587e-01  -1.1687700e+02   2.0525803e-12  -8.9142431e-12   1.0000000e+00
   3.6636637e-01  -1.1689914e+02   2.0421442e-12  -8.8689197e-12   1.0000000e+00
   3.6686687e-01  -1.1690528e+02   2.0392577e-12  -8.8563835e-12   1.0000000e+00
   3.6736737e-01  -1.1690575e+02   2.0390356e-12  -8.8554191e-12   1.0000000e+00
   3.6786787e-01  -1.1691001e+02   2.0370372e-12  -8.8467402e-12   1.0000000e+00
   3.6836837e-01  -1.1692471e+02   2.0301538e-12  -8.8168460e-12   1.0000000e+00
   3.6886887e-01  -1.1696024e+02   2.0136115e-12  -8.7450036e-12   1.0000000e+00
   3.6936937e-01  -1.1701664e+02   1.9876323e-12  -8.6321773e-12   1.0000000e+00
   3.6986987e-01  -1.1709769e+02   1.9508839e-12  -8.4725811e-12   1.0000000e+00
   3.7037037e-01  -1.1719617e+02   1.9071411e-12  -8.2826086e-12   1.0000000e+00
   3.7087087e-01  -1.1731172e+02   1.8570701e-12  -8.0651528e-12   1.0000000e+00
   3.7137137e-01  -1.1743176e+02   1.8064439e-12  -7.8452861e-12   1.0000000e+00
   3.7187187e-01  -1.1754889e+02   1.7583712e-12  -7.6365092e-12   1.0000000e+00
   3.7237237e-01  -1.1765296e+02   1.7167379e-12  -7.4556978e-12   1.0000000e+00
   3.7287287e-01  -1.1773690e+02   1.6838753e-12  -7.3129773e-12   1.0000000e+00
   3.7337337e-01  -1.1779687e+02   1.6607826e-12  -7.2126873e-12   1.0000000e+00
   3.7387387e-01  -1.1783156e+02   1.6475710e-12  -7.1553098e-12   1.0000000e+00
   3.7437437e-01  -1.1784739e+02   1.6415758e-12  -7.1292730e-12   1.0000000e+00
   3.7487487e-01  -1.1785033e+02   1.6404655e-12  -7.1244513e-12   1.0000000e+00
   3.7537538e-01  -1.1785092e+02   1.6402435e-12  -7.1234870e-12   1.0000000e+00
   3.7587588e-01  -1.1785886e+02   1.6372459e-12  -7.1104686e-12   1.0000000e+00
   3.7637638e-01  -1.1788219e+02   1.6284751e-12  -7.0723776e-12   1.0000000e+00
   3.7687688e-01  -1.1792743e+02   1.6115997e-12  -6.9990888e-12   1.0000000e+00
   3.7737738e-01  -1.1799588e+02   1.5863977e-12  -6.8896376e-12   1.0000000e+00
   3.7787788e-01  -1.1808710e+02   1.5534241e-12  -6.7464350e-12   1.0000000e+00
   3.7837838e-01  -1.1819807e+02   1.5142332e-12  -6.5762312e-12   1.0000000e+00
   3.7887888e-01  -1.1832046e+02   1.4721557e-12  -6.3934911e-12   1.0000000e+00
   3.7937938e-01  -1.1844606e+02   1.4301893e-12  -6.2112332e-12   1.0000000e+00
   3.7987988e-01  -1.1856500e+02   1.3915535e-12  -6.0434402e-12   1.0000000e+00
   3.8038038e-01  -1.1866525e+02   1.3598012e-12  -5.9055414e-12   1.0000000e+00
   3.8088088e-01  -1.1874432e+02   1.3352652e-12  -5.7989832e-12   1.0000000e+00
   3.8138138e-01  -1.1879518e+02   1.3197221e-12  -5.7314803e-12   1.0000000e+00
   3.8188188e-01  -1.1882377e+02   1.3110624e-12  -5.6938715e-12   1.0000000e+00
   3.8238238e-01  -1.1883260e+02   1.3083978e-12  -5.6822996e-12   1.0000000e+00
   3.8288288e-01  -1.1883444e+02   1.3078427e-12  -5.6798888e-12   1.0000000e+00
   3.8338338e-01  -1.1883887e+02   1.3065105e-12  -5.6741028e-12   1.0000000e+00
   3.8388388e-01  -1.1885070e+02   1.3029577e-12  -5.6586736e-12   1.0000000e+00
   3.8438438e-01  -1.1888413e+02   1.2929657e-12  -5.6152788e-12   1.0000000e+00
   3.8488488e-01  -1.1893930e+02   1.2766455e-12  -5.5444008e-12   1.0000000e+00
   3.8538539e-01  -1.1902204e+02   1.2525536e-12  -5.4397712e-12   1.0000000e+00
   3.8588589e-01  -1.1912724e+02   1.2225776e-12  -5.3095870e-12   1.0000000e+00
   3.8638639e-01  -1.1924719e+02   1.1892709e-12  -5.1649379e-12   1.0000000e+00
   3.8688689e-01  -1.1937974e+02   1.1535217e-12  -5.0096812e-12   1.0000000e+00
   3.8738739e-01  -1.1950785e+02   1.1199930e-12  -4.8640677e-12   1.0000000e+00
   3.8788789e-01  -1.1962567e+02   1.0900170e-12  -4.7338835e-12   1.0000000e+00
   3.8838839e-01  -1.1972590e+02   1.0651480e-12  -4.6258789e-12   1.0000000e+00
   3.8888889e-01  -1.1979342e+02   1.0487167e-12  -4.5545186e-12   1.0000000e+00
   3.8938939e-01  -1.1983964e+02   1.0376144e-12  -4.5063023e-12   1.0000000e+00
   3.8988989e-01  -1.1986013e+02   1.0327295e-12  -4.4850870e-12   1.0000000e+00
   3.9039039e-01  -1.1986714e+02   1.0310641e-12  -4.4778546e-12   1.0000000e+00
   3.9089089e-01  -1.1986761e+02   1.0309531e-12  -4.4773724e-12   1.0000000e+00
   3.9139139e-01  -1.1987229e+02   1.0298429e-12  -4.4725508e-12   1.0000000e+00
   3.9189189e-01  -1.1989388e+02   1.0247359e-12  -4.4503713e-12   1.0000000e+00
   3.9239239e-01  -1.1993739e+02   1.0145218e-12  -4.4060122e-12   1.0000000e+00
   3.9289289e-01  -1.2000733e+02   9.9831254e-13  -4.3356163e-12   1.0000000e+00
   3.9339339e-01  -1.2010403e+02   9.7633013e-13  -4.2401479e-12   1.0000000e+00
   3.9389389e-01  -1.2022015e+02   9.5057295e-13  -4.1282859e-12   1.0000000e+00
   3.9439439e-01  -1.2035302e+02   9.2192920e-13  -4.0038876e-12   1.0000000e+00
   3.9489489e-01  -1.2049496e+02   8.9228624e-13  -3.8751499e-12   1.0000000e+00
   3.9539540e-01  -1.2062829e+02   8.6530783e-13  -3.7579841e-12   1.0000000e+00
   3.9589590e-01  -1.2074462e+02   8.4243723e-13  -3.6586584e-12   1.0000000e+00
   3.9639640e-01  -1.2083601e+02   8.2489571e-13  -3.5824765e-12   1.0000000e+00
   3.9689690e-01  -1.2090257e+02   8.1235019e-13  -3.5279920e-12   1.0000000e+00
   3.9739740e-01  -1.2093773e+02   8.0579987e-13  -3.4995444e-12   1.0000000e+00
   3.9789790e-01  -1.2095331e+02   8.0291329e-13  -3.4870081e-12   1.0000000e+00
   3.9839840e-01  -1.2095451e+02   8.0269125e-13  -3.4860438e-12   1.0000000e+00
   3.9889890e-01  -1.2095391e+02   8.0280227e-13  -3.4865260e-12   1.0000000e+00
   3.9939940e-01  -1.2096655e+02   8.0047080e-13  -3.4764005e-12   1.0000000e+00
   3.9989990e-01  -1.2099980e+02   7.9436457e-13  -3.4498815e-12   1.0000000e+00
   4.0040040e-01  -1.2105539e+02   7.8426154e-13  -3.4060046e-12   1.0000000e+00
   4.0090090e-01  -1.2113982e+02   7.6916251e-13  -3.3404303e-12   1.0000000e+00
   4.0140140e-01  -1.2125415e+02   7.4917850e-13  -3.2536409e-12   1.0000000e+00
   4.0190190e-01  -1.2138083e+02   7.2764017e-13  -3.1601011e-12   1.0000000e+00
   4.0240240e-01  -1.2152912e+02   7.0321526e-13  -3.0540251e-12   1.0000000e+00
   4.0290290e-01  -1.2167413e+02   6.8012262e-13  -2.9537350e-12   1.0000000e+00
   4.0340340e-01  -1.2181096e+02   6.5902839e-13  -2.8621239e-12   1.0000000e+00
   4.0390390e-01  -1.2192662e+02   6.4170891e-13  -2.7869064e-12   1.0000000e+00
   4.0440440e-01  -1.2201543e+02   6.2871930e-13  -2.7304932e-12   1.0000000e+00
   4.0490490e-01  -1.2207100e+02   6.2072569e-13  -2.6957774e-12   1.0000000e+00
   4.0540541e-01  -1.2209671e+02   6.1706196e-13  -2.6798660e-12   1.0000000e+00
   4.0590591e-01  -1.2211080e+02   6.1506356e-13  -2.6711871e-12   1.0000000e+00
   4.0640641e-01  -1.2210767e+02   6.1550764e-13  -2.6731157e-12   1.0000000e+00
   4.0690691e-01  -1.2211472e+02   6.1450844e-13  -2.6687763e-12   1.0000000e+00
   4.0740741e-01  -1.2213281e+02   6.1195493e-13  -2.6576865e-12   1.0000000e+00
   4.0790791e-01  -1.2217238e+02   6.0640382e-13  -2.6335783e-12   1.0000000e+00
   4.0840841e-01  -1.2224615e+02   5.9618976e-13  -2.5892192e-12   1.0000000e+00
   4.0890891e-01  -1.2235341e+02   5.8164584e-13  -2.5260558e-12   1.0000000e+00
   4.0940941e-01  -1.2247787e+02   5.6521454e-13  -2.4546956e-12   1.0000000e+00
   4.0990991e-01  -1.2262625e+02   5.4622973e-13  -2.3722456e-12   1.0000000e+00
   4.1041041e-01  -1.2278262e+02   5.2691185e-13  -2.2883491e-12   1.0000000e+00
   4.1091091e-01  -1.2293535e+02   5.0870419e-13  -2.2092742e-12   1.0000000e+00
   4.1141141e-01  -1.2307696e+02   4.9238391e-13  -2.1383962e-12   1.0000000e+00
   4.1191191e-01  -1.2318503e+02   4.8028248e-13  -2.0858403e-12   1.0000000e+00
   4.1241241e-01  -1.2326917e+02   4.7106763e-13  -2.0458207e-12   1.0000000e+00
   4.1291291e-01  -1.2331961e+02   4.6562754e-13  -2.0221947e-12   1.0000000e+00
   4.1341341e-01  -1.2334350e+02   4.6307402e-13  -2.0111049e-12   1.0000000e+00
   4.1391391e-01  -1.2334662e+02   4.6274096e-13  -2.0096584e-12   1.0000000e+00
   4.1441441e-01  -1.2334662e+02   4.6274096e-13  -2.0096584e-12   1.0000000e+00
   4.1491491e-01  -1.2335392e+02   4.6196380e-13  -2.0062833e-12   1.0000000e+00
   4.1541542e-01  -1.2338640e+02   4.5852211e-13  -1.9913362e-12   1.0000000e+00
   4.1591592e-01  -1.2344143e+02   4.5274895e-13  -1.9662637e-12   1.0000000e+00
   4.1641642e-01  -1.2353399e+02   4.4320103e-13  -1.9247976e-12   1.0000000e+00
   4.1691692e-01  -1.2365087e+02   4.3143267e-13  -1.8736883e-12   1.0000000e+00
   4.1741742e-01  -1.2380327e+02   4.1655568e-13  -1.8090783e-12   1.0000000e+00
   4.1791792e-01  -1.2396361e+02   4.0145665e-13  -1.7435041e-12   1.0000000e+00
   4.1841842e-01  -1.2413385e+02   3.8602455e-13  -1.6764833e-12   1.0000000e+00
   4.1891892e-01  -1.2430064e+02   3.7148062e-13  -1.6133199e-12   1.0000000e+00
   4.1941942e-01  -1.2443777e+02   3.5993430e-13  -1.5631748e-12   1.0000000e+00
   4.1991992e-01  -1.2455040e+02   3.5071945e-13  -1.5231552e-12   1.0000000e+00
   4.2042042e-01  -1.2462808e+02   3.4450220e-13  -1.4961541e-12   1.0000000e+00
   4.2092092e-01  -1.2465757e+02   3.4217074e-13  -1.4860286e-12   1.0000000e+00
   4.2142142e-01  -1.2468301e+02   3.4017233e-13  -1.4773497e-12   1.0000000e+00
   4.2192192e-01  -1.2467734e+02   3.4061642e-13  -1.4792783e-12   1.0000000e+00
   4.2242242e-01  -1.2468159e+02   3.4028336e-13  -1.4778318e-12   1.0000000e+00
   4.2292292e-01  -1.2470005e+02   3.3884007e-13  -1.4715637e-12   1.0000000e+00
   4.2342342e-01  -1.2474583e+02   3.3528735e-13  -1.4561345e-12   1.0000000e+00
   4.2392392e-01  -1.2481980e+02   3.2962522e-13  -1.4315441e-12   1.0000000e+00
   4.2442442e-01  -1.2492941e+02   3.2140957e-13  -1.3958640e-12   1.0000000e+00
   4.2492492e-01  -1.2507432e+02   3.1086245e-13  -1.3500585e-12   1.0000000e+00
   4.2542543e-01  -1.2524515e+02   2.9887204e-13  -1.2979848e-12   1.0000000e+00
   4.2592593e-01  -1.2542297e+02   2.8688163e-13  -1.2459111e-12   1.0000000e+00
   4.2642643e-01  -1.2561541e+02   2.7444713e-13  -1.1919087e-12   1.0000000e+00
   4.2692693e-01  -1.2578378e+02   2.6401104e-13  -1.1465854e-12   1.0000000e+00
   4.2742743e-01  -1.2592107e+02   2.5579538e-13  -1.1109052e-12   1.0000000e+00
   4.2792793e-01  -1.2602987e+02   2.4946711e-13  -1.0834219e-12   1.0000000e+00
   4.2842843e-01  -1.2609412e+02   2.4580338e-13  -1.0675105e-12   1.0000000e+00
   4.2892893e-01  -1.2612365e+02   2.4413804e-13  -1.0602780e-12   1.0000000e+00
   4.2942943e-01  -1.2613749e+02   2.4336089e-13  -1.0569029e-12   1.0000000e+00
   4.2992993e-01  -1.2613749e+02   2.4336089e-13  -1.0569029e-12   1.0000000e+00
   4.3043043e-01  -1.2614542e+02   2.4291680e-13  -1.0549742e-12   1.0000000e+00
   4.3093093e-01  -1.2616931e+02   2.4158453e-13  -1.0491883e-12   1.0000000e+00
   4.3143143e-01  -1.2622960e+02   2.3825386e-13  -1.0347234e-12   1.0000000e+00
   4.3193193e-01  -1.2632370e+02   2.3314684e-13  -1.0125438e-12   1.0000000e+00
   4.3243243e-01  -1.2646666e+02   2.2559732e-13  -9.7975671e-13   1.0000000e+00
   4.3293293e-01  -1.2663443e+02   2.1704860e-13  -9.4263010e-13   1.0000000e+00
   4.3343343e-01  -1.2683678e+02   2.0716762e-13  -8.9971753e-13   1.0000000e+00
   4.3393393e-01  -1.2702952e+02   1.9817481e-13  -8.6066226e-13   1.0000000e+00
   4.3443443e-01  -1.2722356e+02   1.8951507e-13  -8.2305349e-13   1.0000000e+00
   4.3493493e-01  -1.2740276e+02   1.8185453e-13  -7.8978420e-13   1.0000000e+00
   4.3543544e-01  -1.2757034e+02   1.7497115e-13  -7.5989004e-13   1.0000000e+00
   4.3593594e-01  -1.2764819e+02   1.7186252e-13  -7.4638946e-13   1.0000000e+00
   4.3643644e-01  -1.2770466e+02   1.6964208e-13  -7.3674618e-13   1.0000000e+00
   4.3693694e-01  -1.2773318e+02   1.6853186e-13  -7.3192455e-13   1.0000000e+00
   4.3743744e-01  -1.2773604e+02   1.6842083e-13  -7.3144238e-13   1.0000000e+00
   4.3793794e-01  -1.2774464e+02   1.6808777e-13  -7.2999589e-13   1.0000000e+00
   4.3843844e-01  -1.2776765e+02   1.6719959e-13  -7.2613858e-13   1.0000000e+00
   4.3893894e-01  -1.2780239e+02   1.6586732e-13  -7.2035262e-13   1.0000000e+00
   4.3943944e-01  -1.2788752e+02   1.6264767e-13  -7.0636987e-13   1.0000000e+00
   4.3993994e-01  -1.2801385e+02   1.5798474e-13  -6.8611899e-13   1.0000000e+00
   4.4044044e-01  -1.2819457e+02   1.5154544e-13  -6.5815350e-13   1.0000000e+00
   4.4094094e-01  -1.2838647e+02   1.4499513e-13  -6.2970584e-13   1.0000000e+00
   4.4144144e-01  -1.2861869e+02   1.3744561e-13  -5.9691870e-13   1.0000000e+00
   4.4194194e-01  -1.2881972e+02   1.3122836e-13  -5.6991753e-13   1.0000000e+00
   4.4244244e-01  -1.2904210e+02   1.2467805e-13  -5.4146987e-13   1.0000000e+00
   4.4294294e-01  -1.2925206e+02   1.1879386e-13  -5.1591519e-13   1.0000000e+00
   4.4344344e-01  -1.2940910e+02   1.1457502e-13  -4.9759297e-13   1.0000000e+00
   4.4394394e-01  -1.2946842e+02   1.1302070e-13  -4.9084268e-13   1.0000000e+00
   4.4444444e-01  -1.2953722e+02   1.1124435e-13  -4.8312806e-13   1.0000000e+00
   4.4494494e-01  -1.2955024e+02   1.1091128e-13  -4.8168157e-13   1.0000000e+00
   4.4544545e-01  -1.2957203e+02   1.1035617e-13  -4.7927075e-13   1.0000000e+00
   4.4594595e-01  -1.2953289e+02   1.1135537e-13  -4.8361022e-13   1.0000000e+00
   4.4644645e-01  -1.2956767e+02   1.1046719e-13  -4.7975291e-13   1.0000000e+00
   4.4694695e-01  -1.2964695e+02   1.0846879e-13  -4.7107397e-13   1.0000000e+00
   4.4744745e-01  -1.2976866e+02   1.0547119e-13  -4.5805555e-13   1.0000000e+00
   4.4794795e-01  -1.2990802e+02   1.0214052e-13  -4.4359063e-13   1.0000000e+00
   4.4844845e-01  -1.3012582e+02   9.7144515e-14  -4.2189327e-13   1.0000000e+00
   4.4894895e-01  -1.3035512e+02   9.2148511e-14  -4.0019590e-13   1.0000000e+00
   4.4944945e-01  -1.3060828e+02   8.6930463e-14  -3.7753420e-13   1.0000000e+00
   4.4994995e-01  -1.3088894e+02   8.1490370e-14  -3.5390818e-13   1.0000000e+00
   4.5045045e-01  -1.3112605e+02   7.7160500e-14  -3.3510379e-13   1.0000000e+00
   4.5095095e-01  -1.3133732e+02   7.3496764e-14  -3.1919239e-13   1.0000000e+00
   4.5145145e-01  -1.3145704e+02   7.1498363e-14  -3.1051344e-13   1.0000000e+00
   4.5195195e-01  -1.3155249e+02   6.9944051e-14  -3.0376315e-13   1.0000000e+00
   4.5245245e-01  -1.3160102e+02   6.9166894e-14  -3.0038801e-13   1.0000000e+00
   4.5295295e-01  -1.3163601e+02   6.8611783e-14  -2.9797719e-13   1.0000000e+00
   4.5345345e-01  -1.3161498e+02   6.8944850e-14  -2.9942368e-13   1.0000000e+00
   4.5395395e-01  -1.3160102e+02   6.9166894e-14  -3.0038801e-13   1.0000000e+00
   4.5445445e-01  -1.3166421e+02   6.8167694e-14  -2.9604853e-13   1.0000000e+00
   4.5495495e-01  -1.3177163e+02   6.6502359e-14  -2.8881608e-13   1.0000000e+00
   4.5545546e-01  -1.3189667e+02   6.4614980e-14  -2.8061929e-13   1.0000000e+00
   4.5595596e-01  -1.3212651e+02   6.1284311e-14  -2.6615438e-13   1.0000000e+00
   4.5645646e-01  -1.3234430e+02   5.8286709e-14  -2.5313596e-13   1.0000000e+00
   4.5695696e-01  -1.3266170e+02   5.4178884e-14  -2.3529590e-13   1.0000000e+00
   4.5745746e-01  -1.3295625e+02   5.0626170e-14  -2.1986666e-13   1.0000000e+00
   4.5795796e-01  -1.3327224e+02   4.7073456e-14  -2.0443742e-13   1.0000000e+00
   4.5845846e-01  -1.3356895e+02   4.3964832e-14  -1.9093684e-13   1.0000000e+00
   4.5895896e-01  -1.3373665e+02   4.2299497e-14  -1.8370438e-13   1.0000000e+00
   4.5945946e-01  -1.3387563e+02   4.0967230e-14  -1.7791842e-13   1.0000000e+00
   4.5995996e-01  -1.3400707e+02   3.9745984e-14  -1.7261462e-13   1.0000000e+00
   4.6046046e-01  -1.3398287e+02   3.9968029e-14  -1.7357894e-13   1.0000000e+00
   4.6096096e-01  -1.3405587e+02   3.9301895e-14  -1.7068596e-13   1.0000000e+00
   4.6146146e-01  -1.3395881e+02   4.0190073e-14  -1.7454327e-13   1.0000000e+00
   4.6196196e-01  -1.3405587e+02   3.9301895e-14  -1.7068596e-13   1.0000000e+00
   4.6246246e-01  -1.3411764e+02   3.8746784e-14  -1.6827514e-13   1.0000000e+00
   4.6296296e-01  -1.3426960e+02   3.7414516e-14  -1.6248918e-13   1.0000000e+00
   4.6346346e-01  -1.3440042e+02   3.6304293e-14  -1.5766754e-13   1.0000000e+00
   4.6396396e-01  -1.3467451e+02   3.4083847e-14  -1.4802427e-13   1.0000000e+00
   4.6446446e-01  -1.3510545e+02   3.0864200e-14  -1.3404152e-13   1.0000000e+00
   4.6496496e-01  -1.3539616e+02   2.8865799e-14  -1.2536257e-13   1.0000000e+00
   4.6546547e-01  -1.3570774e+02   2.6867397e-14  -1.1668362e-13   1.0000000e+00
   4.6596597e-01  -1.3624176e+02   2.3758773e-14  -1.0318304e-13   1.0000000e+00
   4.6646647e-01  -1.3642836e+02   2.2759572e-14  -9.8843565e-14   1.0000000e+00
   4.6696697e-01  -1.3671289e+02   2.1316282e-14  -9.2575437e-14   1.0000000e+00
   4.6746747e-01  -1.3673556e+02   2.1205260e-14  -9.2093273e-14   1.0000000e+00
   4.6796797e-01  -1.3692139e+02   2.0317081e-14  -8.8235963e-14   1.0000000e+00
   4.6846847e-01  -1.3694518e+02   2.0206059e-14  -8.7753799e-14   1.0000000e+00
   4.6896897e-01  -1.3687418e+02   2.0539126e-14  -8.9200291e-14   1.0000000e+00
   4.6946947e-01  -1.3689772e+02   2.0428104e-14  -8.8718127e-14   1.0000000e+00
   4.6996997e-01  -1.3701737e+02   1.9872992e-14  -8.6307308e-14   1.0000000e+00
   4.7047047e-01  -1.3704170e+02   1.9761970e-14  -8.5825145e-14   1.0000000e+00
   4.7097097e-01  -1.3737106e+02   1.8318680e-14  -7.9557016e-14   1.0000000e+00
   4.7147147e-01  -1.3750470e+02   1.7763568e-14  -7.7146197e-14   1.0000000e+00
   4.7197197e-01  -1.3802301e+02   1.5765167e-14  -6.8467250e-14   1.0000000e+00
   4.7247247e-01  -1.3854219e+02   1.3988810e-14  -6.0752630e-14   1.0000000e+00
   4.7297297e-01  -1.3886404e+02   1.2989609e-14  -5.6413157e-14   1.0000000e+00
   4.7347347e-01  -1.3937556e+02   1.1546319e-14  -5.0145028e-14   1.0000000e+00
   4.7397397e-01  -1.3963364e+02   1.0880186e-14  -4.7252046e-14   1.0000000e+00
   4.7447447e-01  -1.4015071e+02   9.6589403e-15  -4.1948245e-14   1.0000000e+00
   4.7497497e-01  -1.4051500e+02   8.8817842e-15  -3.8573099e-14   1.0000000e+00
   4.7547548e-01  -1.4073776e+02   8.4376950e-15  -3.6644444e-14   1.0000000e+00
   4.7597598e-01  -1.4068099e+02   8.5487173e-15  -3.7126607e-14   1.0000000e+00
   4.7647648e-01  -1.4051500e+02   8.8817842e-15  -3.8573099e-14   1.0000000e+00
   4.7697698e-01  -1.4035512e+02   9.2148511e-15  -4.0019590e-14   1.0000000e+00
   4.7747748e-01  -1.4056963e+02   8.7707619e-15  -3.8090935e-14   1.0000000e+00
   4.7797798e-01  -1.4079529e+02   8.3266727e-15  -3.6162280e-14   1.0000000e+00
   4.7847848e-01  -1.4097257e+02   7.9936058e-15  -3.4715789e-14   1.0000000e+00
   4.7897898e-01  -1.4128515e+02   7.4384943e-15  -3.2304970e-14   1.0000000e+00
   4.7947948e-01  -1.4148410e+02   7.1054274e-15  -3.0858479e-14   1.0000000e+00
   4.7997998e-01  -1.4206402e+02   6.2172489e-15  -2.7001169e-14   1.0000000e+00
   4.8048048e-01  -1.4273349e+02   5.3290705e-15  -2.3143859e-14   1.0000000e+00
   4.8098098e-01  -1.4331340e+02   4.6629367e-15  -2.0250877e-14   1.0000000e+00
   4.8148148e-01  -1.4410522e+02   3.8857806e-15  -1.6875731e-14   1.0000000e+00
   4.8198198e-01  -1.4523226e+02   2.9976022e-15  -1.3018421e-14   1.0000000e+00
   4.8248248e-01  -1.4477469e+02   3.3306691e-15  -1.4464912e-14   1.0000000e+00
   4.8298298e-01  -1.4539616e+02   2.8865799e-15  -1.2536257e-14   1.0000000e+00
   4.8348348e-01  -1.4632370e+02   2.3314684e-15  -1.0125438e-14   1.0000000e+00
   4.8398398e-01  -1.4523226e+02   2.9976022e-15  -1.3018421e-14   1.0000000e+00
   4.8448448e-01  -1.4539616e+02   2.8865799e-15  -1.2536257e-14   1.0000000e+00
   4.8498498e-01  -1.4539616e+02   2.8865799e-15  -1.2536257e-14   1.0000000e+00
   4.8548549e-01  -1.4574379e+02   2.6645353e-15  -1.1571930e-14   1.0000000e+00
   4.8598599e-01  -1.4612167e+02   2.4424907e-15  -1.0607602e-14   1.0000000e+00
   4.8648649e-01  -1.4592862e+02   2.5535130e-15  -1.1089766e-14   1.0000000e+00
   4.8698699e-01  -1.4699317e+02   1.9984014e-15  -8.6789472e-15   1.0000000e+00
   4.8748749e-01  -1.4632370e+02   2.3314684e-15  -1.0125438e-14   1.0000000e+00
   4.8798799e-01  -1.4750470e+02   1.7763568e-15  -7.7146197e-15   1.0000000e+00
   4.8848849e-01  -1.4778499e+02   1.6653345e-15  -7.2324560e-15   1.0000000e+00
   4.8898899e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.8948949e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.8998999e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.9049049e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.9099099e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   4.9149149e-01  -1.5653560e+02   2.2204460e-16  -9.6432747e-16   1.0000000e+00
   4.9199199e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.9249249e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   4.9299299e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   4.9349349e-01  -1.5653560e+02   2.2204460e-16  -9.6432747e-16   1.0000000e+00
   4.9399399e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.9449449e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.9499499e-01  -1.5653560e+02   2.2204460e-16  -9.6432747e-16   1.0000000e+00
   4.9549550e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.9599600e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.9649650e-01  -1.5653560e+02   2.2204460e-16  -9.6432747e-16   1.0000000e+00
   4.9699700e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   4.9749750e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.9799800e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.9849850e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.9899900e-01            -Inf   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.9949950e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   5.0000000e-01            -Inf   0.0000000e+00   0.0000000e+00   1.0000000e+00


==> fbmc_oob_ofdp_K=4_M=32.dat <==
   2.2204460e-16  -6.1234794e-14   1.0000000e+00  -1.3849633e+02   1.4137308e-14
   5.0050050e-04  -1.4063227e-01   9.6813690e-01  -1.4967120e+01   3.1863100e-02
   1.0010010e-03  -2.8588317e-01   9.3629280e-01  -1.1958115e+01   6.3707201e-02
   1.5015015e-03  -4.3597625e-01   9.0448709e-01  -1.0199379e+01   9.5512905e-02
   2.0020020e-03  -5.9115135e-01   8.7273997e-01  -8.9530797e+00   1.2726003e-01
   2.5025025e-03  -7.5166436e-01   8.4107275e-01  -7.9880164e+00   1.5892725e-01
   3.0030030e-03  -9.1778702e-01   8.0950828e-01  -7.2012391e+00   1.9049172e-01
   3.5035035e-03  -1.0898066e+00   7.7807120e-01  -6.5378634e+00   2.2192880e-01
   4.0040040e-03  -1.2680254e+00   7.4678822e-01  -5.9651610e+00   2.5321178e-01
   4.5045045e-03  -1.4527605e+00   7.1568835e-01  -5.4620534e+00   2.8431165e-01
   5.0050050e-03  -1.6443433e+00   6.8480303e-01  -5.0141796e+00   3.1519697e-01
   5.5055055e-03  -1.8431186e+00   6.5416626e-01  -4.6113264e+00   3.4583374e-01
   6.0060060e-03  -2.0494447e+00   6.2381459e-01  -4.2459806e+00   3.7618541e-01
   6.5065065e-03  -2.2636923e+00   5.9378711e-01  -3.9124630e+00   4.0621289e-01
   7.0070070e-03  -2.4862444e+00   5.6412527e-01  -3.6063831e+00   4.3587473e-01
   7.5075075e-03  -2.7174953e+00   5.3487274e-01  -3.3242821e+00   4.6512726e-01
   8.0080080e-03  -2.9578505e+00   5.0607508e-01  -3.0633906e+00   4.9392492e-01
   8.5085085e-03  -3.2077258e+00   4.7777940e-01  -2.8214600e+00   5.2222060e-01
   9.0090090e-03  -3.4675472e+00   4.5003395e-01  -2.5966412e+00   5.4996605e-01
   9.5095095e-03  -3.7377504e+00   4.2288761e-01  -2.3873960e+00   5.7711239e-01
   1.0010010e-02  -4.0187803e+00   3.9638935e-01  -2.1924310e+00   6.0361065e-01
   1.0510511e-02  -4.3110909e+00   3.7058762e-01  -2.0106472e+00   6.2941238e-01
   1.1011011e-02  -4.6151453e+00   3.4552977e-01  -1.8411010e+00   6.5447023e-01
   1.1511512e-02  -4.9314153e+00   3.2126134e-01  -1.6829741e+00   6.7873866e-01
   1.2012012e-02  -5.2603819e+00   2.9782545e-01  -1.5355492e+00   7.0217455e-01
   1.2512513e-02  -5.6025354e+00   2.7526213e-01  -1.3981904e+00   7.2473787e-01
   1.3013013e-02  -5.9583754e+00   2.5360771e-01  -1.2703286e+00   7.4639229e-01
   1.3513514e-02  -6.3284123e+00   2.3289425e-01  -1.1514476e+00   7.6710575e-01
   1.4014014e-02  -6.7131672e+00   2.1314899e-01  -1.0410749e+00   7.8685101e-01
   1.4514515e-02  -7.1131735e+00   1.9439391e-01  -9.3877257e-01   8.0560609e-01
   1.5015015e-02  -7.5289779e+00   1.7664535e-01  -8.4413057e-01   8.2335465e-01
   1.5515516e-02  -7.9611421e+00   1.5991374e-01  -7.5676120e-01   8.4008626e-01
   1.6016016e-02  -8.4102447e+00   1.4420341e-01  -6.7629448e-01   8.5579659e-01
   1.6516517e-02  -8.8768833e+00   1.2951249e-01  -6.0237458e-01   8.7048751e-01
   1.7017017e-02  -9.3616775e+00   1.1583298e-01  -5.3465691e-01   8.8416702e-01
   1.7517518e-02  -9.8652716e+00   1.0315086e-01  -4.7280602e-01   8.9684914e-01
   1.8018018e-02  -1.0388339e+01   9.1446302e-02  -4.1649400e-01   9.0855370e-01
   1.8518519e-02  -1.0931584e+01   8.0694069e-02  -3.6539938e-01   9.1930593e-01
   1.9019019e-02  -1.1495751e+01   7.0863878e-02  -3.1920656e-01   9.2913612e-01
   1.9519520e-02  -1.2081626e+01   6.1920920e-02  -2.7760549e-01   9.3807908e-01
   2.0020020e-02  -1.2690046e+01   5.3826412e-02  -2.4029179e-01   9.4617359e-01
   2.0520521e-02  -1.3321904e+01   4.6538206e-02  -2.0696705e-01   9.5346179e-01
   2.1021021e-02  -1.3978159e+01   4.0011430e-02  -1.7733938e-01   9.5998857e-01
   2.1521522e-02  -1.4659848e+01   3.4199139e-02  -1.5112412e-01   9.6580086e-01
   2.2022022e-02  -1.5368093e+01   2.9052978e-02  -1.2804466e-01   9.7094702e-01
   2.2522523e-02  -1.6104119e+01   2.4523821e-02  -1.0783332e-01   9.7547618e-01
   2.3023023e-02  -1.6869262e+01   2.0562398e-02  -9.0232270e-02   9.7943760e-01
   2.3523524e-02  -1.7664996e+01   1.7119867e-02  -7.4994432e-02   9.8288013e-01
   2.4024024e-02  -1.8492943e+01   1.4148346e-02  -6.1884306e-02   9.8585165e-01
   2.4524525e-02  -1.9354899e+01   1.1601391e-02  -5.0678745e-02   9.8839861e-01
   2.5025025e-02  -2.0252856e+01   9.4344029e-03  -4.1167594e-02   9.9056560e-01
   2.5525526e-02  -2.1189023e+01   7.6049726e-03  -3.3154205e-02   9.9239503e-01
   2.6026026e-02  -2.2165855e+01   6.0731571e-03  -2.6455803e-02   9.9392684e-01
   2.6526527e-02  -2.3186062e+01   4.8016866e-03  -2.0903687e-02   9.9519831e-01
   2.7027027e-02  -2.4252622e+01   3.7561060e-03  -1.6343274e-02   9.9624389e-01
   2.7527528e-02  -2.5368756e+01   2.9048547e-03  -1.2633982e-02   9.9709515e-01
   2.8028028e-02  -2.6537864e+01   2.2192879e-03  -9.6489556e-03   9.9778071e-01
   2.8528529e-02  -2.7763359e+01   1.6736481e-03  -7.2746505e-03   9.9832635e-01
   2.9029029e-02  -2.9048338e+01   1.2449909e-03  -5.4102955e-03   9.9875501e-01
   2.9529530e-02  -3.0394940e+01   9.1307412e-04  -3.9672420e-03   9.9908693e-01
   3.0030030e-02  -3.1803143e+01   6.6021548e-04  -2.8682263e-03   9.9933978e-01
   3.0530531e-02  -3.3268610e+01   4.7112806e-04  -2.0465653e-03   9.9952887e-01
   3.1031031e-02  -3.4778970e+01   3.3273843e-04  -1.4453051e-03   9.9966726e-01
   3.1531532e-02  -3.6307944e+01   2.3399446e-04  -1.0163439e-03   9.9976601e-01
   3.2032032e-02  -3.7807604e+01   1.6566838e-04  -7.1954825e-04   9.9983433e-01
   3.2532533e-02  -3.9202411e+01   1.2015971e-04  -5.2187834e-04   9.9987984e-01
   3.3033033e-02  -4.0395181e+01   9.1302336e-05  -3.9653911e-04   9.9990870e-01
   3.3533534e-02  -4.1297183e+01   7.4179128e-05  -3.2216781e-04   9.9992582e-01
   3.4034034e-02  -4.1874434e+01   6.4946621e-05  -2.8206875e-04   9.9993505e-01
   3.4534535e-02  -4.2170130e+01   6.0671816e-05  -2.6350234e-04   9.9993933e-01
   3.5035035e-02  -4.2278076e+01   5.9182378e-05  -2.5703341e-04   9.9994082e-01
   3.5535536e-02  -4.2296560e+01   5.8931031e-05  -2.5594176e-04   9.9994107e-01
   3.6036036e-02  -4.2300733e+01   5.8874433e-05  -2.5569594e-04   9.9994113e-01
   3.6536537e-02  -4.2338365e+01   5.8366475e-05  -2.5348978e-04   9.9994163e-01
   3.7037037e-02  -4.2436257e+01   5.7065587e-05  -2.4783977e-04   9.9994293e-01
   3.7537538e-02  -4.2607805e+01   5.4855411e-05  -2.3824056e-04   9.9994514e-01
   3.8038038e-02  -4.2858544e+01   5.1778045e-05  -2.2487501e-04   9.9994822e-01
   3.8538539e-02  -4.3189497e+01   4.7978901e-05  -2.0837472e-04   9.9995202e-01
   3.9039039e-02  -4.3598945e+01   4.3662184e-05  -1.8962659e-04   9.9995634e-01
   3.9539540e-02  -4.4083130e+01   3.9055928e-05  -1.6962105e-04   9.9996094e-01
   4.0040040e-02  -4.4636241e+01   3.4385541e-05  -1.4933707e-04   9.9996561e-01
   4.0540541e-02  -4.5249858e+01   2.9854803e-05  -1.2965970e-04   9.9997015e-01
   4.1041041e-02  -4.5911955e+01   2.5633296e-05  -1.1132542e-04   9.9997437e-01
   4.1541542e-02  -4.6605628e+01   2.1849283e-05  -9.4891269e-05   9.9997815e-01
   4.2042042e-02  -4.7307887e+01   1.8587086e-05  -8.0723437e-05   9.9998141e-01
   4.2542543e-02  -4.7989289e+01   1.5888069e-05  -6.9001555e-05   9.9998411e-01
   4.3043043e-02  -4.8615583e+01   1.3754403e-05  -5.9735023e-05   9.9998625e-01
   4.3543544e-02  -4.9152520e+01   1.2154806e-05  -5.2787972e-05   9.9998785e-01
   4.4044044e-02  -4.9573626e+01   1.1031571e-05  -4.7909769e-05   9.9998897e-01
   4.4544545e-02  -4.9868162e+01   1.0308222e-05  -4.4768270e-05   9.9998969e-01
   4.5045045e-02  -5.0044858e+01   9.8972416e-06  -4.2983387e-05   9.9999010e-01
   4.5545546e-02  -5.0128975e+01   9.7073910e-06  -4.2158868e-05   9.9999029e-01
   4.6046046e-02  -5.0154622e+01   9.6502333e-06  -4.1910633e-05   9.9999035e-01
   4.6546547e-02  -5.0156722e+01   9.6455674e-06  -4.1890369e-05   9.9999035e-01
   4.7047047e-02  -5.0165731e+01   9.6255792e-06  -4.1803560e-05   9.9999037e-01
   4.7547548e-02  -5.0205604e+01   9.5376100e-06  -4.1421512e-05   9.9999046e-01
   4.8048048e-02  -5.0293957e+01   9.3455385e-06  -4.0587348e-05   9.9999065e-01
   4.8548549e-02  -5.0443193e+01   9.0298524e-06  -3.9216328e-05   9.9999097e-01
   4.9049049e-02  -5.0661806e+01   8.5865637e-06  -3.7291133e-05   9.9999141e-01
   4.9549550e-02  -5.0955455e+01   8.0251751e-06  -3.4853032e-05   9.9999197e-01
   5.0050050e-02  -5.1327714e+01   7.3659480e-06  -3.1990024e-05   9.9999263e-01
   5.0550551e-02  -5.1780449e+01   6.6367441e-06  -2.8823109e-05   9.9999336e-01
   5.1051051e-02  -5.2313832e+01   5.8697125e-06  -2.5491912e-05   9.9999413e-01
   5.1551552e-02  -5.2925932e+01   5.0980814e-06  -2.2140743e-05   9.9999490e-01
   5.2052052e-02  -5.3611837e+01   4.3532765e-06  -1.8906081e-05   9.9999565e-01
   5.2552553e-02  -5.4362169e+01   3.6625465e-06  -1.5906266e-05   9.9999634e-01
   5.3053053e-02  -5.5160967e+01   3.0472161e-06  -1.3233911e-05   9.9999695e-01
   5.3553554e-02  -5.5983182e+01   2.5216323e-06  -1.0951324e-05   9.9999748e-01
   5.4054054e-02  -5.6792711e+01   2.0928056e-06  -9.0889489e-06   9.9999791e-01
   5.4554555e-02  -5.7543158e+01   1.7606953e-06  -7.6466091e-06   9.9999824e-01
   5.5055055e-02  -5.8184303e+01   1.5190418e-06  -6.5971196e-06   9.9999848e-01
   5.5555556e-02  -5.8675435e+01   1.3566146e-06  -5.8917063e-06   9.9999864e-01
   5.6056056e-02  -5.9000698e+01   1.2587231e-06  -5.4665686e-06   9.9999874e-01
   5.6556557e-02  -5.9176336e+01   1.2088331e-06  -5.2498988e-06   9.9999879e-01
   5.7057057e-02  -5.9244027e+01   1.1901380e-06  -5.1687068e-06   9.9999881e-01
   5.7557558e-02  -5.9255657e+01   1.1869550e-06  -5.1548832e-06   9.9999881e-01
   5.8058058e-02  -5.9259720e+01   1.1858452e-06  -5.1500635e-06   9.9999881e-01
   5.8558559e-02  -5.9294481e+01   1.1763915e-06  -5.1090064e-06   9.9999882e-01
   5.9059059e-02  -5.9386960e+01   1.1516062e-06  -5.0013652e-06   9.9999885e-01
   5.9559560e-02  -5.9554689e+01   1.1079780e-06  -4.8118898e-06   9.9999889e-01
   6.0060060e-02  -5.9808021e+01   1.0451965e-06  -4.5392331e-06   9.9999895e-01
   6.0560561e-02  -6.0151925e+01   9.6562284e-07  -4.1936487e-06   9.9999903e-01
   6.1061061e-02  -6.0586947e+01   8.7358524e-07  -3.7939341e-06   9.9999913e-01
   6.1561562e-02  -6.1109279e+01   7.7459033e-07  -3.3640043e-06   9.9999923e-01
   6.2062062e-02  -6.1709950e+01   6.7453586e-07  -2.9294730e-06   9.9999933e-01
   6.2562563e-02  -6.2373206e+01   5.7900107e-07  -2.5145704e-06   9.9999942e-01
   6.3063063e-02  -6.3074403e+01   4.9267401e-07  -2.1396566e-06   9.9999951e-01
   6.3563564e-02  -6.3778328e+01   4.1895483e-07  -1.8194981e-06   9.9999958e-01
   6.4064064e-02  -6.4439976e+01   3.5975132e-07  -1.5623804e-06   9.9999964e-01
   6.4564565e-02  -6.5010530e+01   3.1546193e-07  -1.3700340e-06   9.9999968e-01
   6.5065065e-02  -6.5449679e+01   2.8512289e-07  -1.2382732e-06   9.9999971e-01
   6.5565566e-02  -6.5740062e+01   2.6668205e-07  -1.1581856e-06   9.9999973e-01
   6.6066066e-02  -6.5894698e+01   2.5735357e-07  -1.1176725e-06   9.9999974e-01
   6.6566567e-02  -6.5951580e+01   2.5400483e-07  -1.1031291e-06   9.9999975e-01
   6.7067067e-02  -6.5959715e+01   2.5352952e-07  -1.1010649e-06   9.9999975e-01
   6.7567568e-02  -6.5965906e+01   2.5316834e-07  -1.0994963e-06   9.9999975e-01
   6.8068068e-02  -6.6007608e+01   2.5074897e-07  -1.0889891e-06   9.9999975e-01
   6.8568569e-02  -6.6111361e+01   2.4482958e-07  -1.0632815e-06   9.9999976e-01
   6.9069069e-02  -6.6294083e+01   2.3474246e-07  -1.0194737e-06   9.9999977e-01
   6.9569570e-02  -6.6565006e+01   2.2054613e-07  -9.5781979e-07   9.9999978e-01
   7.0070070e-02  -6.6927115e+01   2.0290301e-07  -8.8119667e-07   9.9999980e-01
   7.0570571e-02  -6.7377712e+01   1.8290635e-07  -7.9435227e-07   9.9999982e-01
   7.1071071e-02  -6.7908000e+01   1.6188253e-07  -7.0304693e-07   9.9999984e-01
   7.1571572e-02  -6.8501825e+01   1.4119441e-07  -6.1319958e-07   9.9999986e-01
   7.2072072e-02  -6.9133972e+01   1.2206826e-07  -5.3013575e-07   9.9999988e-01
   7.2572573e-02  -6.9769089e+01   1.0546082e-07  -4.5801054e-07   9.9999989e-01
   7.3073073e-02  -7.0363218e+01   9.1976770e-08  -3.9945006e-07   9.9999991e-01
   7.3573574e-02  -7.0870374e+01   8.1839434e-08  -3.5542416e-07   9.9999992e-01
   7.4074074e-02  -7.1254539e+01   7.4911087e-08  -3.2533473e-07   9.9999993e-01
   7.4574575e-02  -7.1502496e+01   7.0753902e-08  -3.0728030e-07   9.9999993e-01
   7.5075075e-02  -7.1629239e+01   6.8718891e-08  -2.9844236e-07   9.9999993e-01
   7.5575576e-02  -7.1671813e+01   6.8048526e-08  -2.9553101e-07   9.9999993e-01
   7.6076076e-02  -7.1676257e+01   6.7978922e-08  -2.9522872e-07   9.9999993e-01
   7.6576577e-02  -7.1685825e+01   6.7829325e-08  -2.9457902e-07   9.9999993e-01
   7.7077077e-02  -7.1734732e+01   6.7069766e-08  -2.9128030e-07   9.9999993e-01
   7.7577578e-02  -7.1846777e+01   6.5361538e-08  -2.8386156e-07   9.9999993e-01
   7.8078078e-02  -7.2036399e+01   6.2569124e-08  -2.7173426e-07   9.9999994e-01
   7.8578579e-02  -7.2310225e+01   5.8745891e-08  -2.5513017e-07   9.9999994e-01
   7.9079079e-02  -7.2668129e+01   5.4098729e-08  -2.3494780e-07   9.9999995e-01
   7.9579580e-02  -7.3103470e+01   4.8938765e-08  -2.1253836e-07   9.9999995e-01
   8.0080080e-02  -7.3602541e+01   4.3626048e-08  -1.8946552e-07   9.9999996e-01
   8.0580581e-02  -7.4143606e+01   3.8515839e-08  -1.6727217e-07   9.9999996e-01
   8.1081081e-02  -7.4696345e+01   3.3912945e-08  -1.4728205e-07   9.9999997e-01
   8.1581582e-02  -7.5223189e+01   3.0038699e-08  -1.3045641e-07   9.9999997e-01
   8.2082082e-02  -7.5684269e+01   2.7013020e-08  -1.1731606e-07   9.9999997e-01
   8.2582583e-02  -7.6046428e+01   2.4851764e-08  -1.0792984e-07   9.9999998e-01
   8.3083083e-02  -7.6293452e+01   2.3477657e-08  -1.0196217e-07   9.9999998e-01
   8.3583584e-02  -7.6431792e+01   2.2741589e-08  -9.8765469e-08   9.9999998e-01
   8.4084084e-02  -7.6487800e+01   2.2450189e-08  -9.7499932e-08   9.9999998e-01
   8.4584585e-02  -7.6498426e+01   2.2395326e-08  -9.7261665e-08   9.9999998e-01
   8.5085085e-02  -7.6501103e+01   2.2381529e-08  -9.7201744e-08   9.9999998e-01
   8.5585586e-02  -7.6527070e+01   2.2248104e-08  -9.6622290e-08   9.9999998e-01
   8.6086086e-02  -7.6598763e+01   2.1883848e-08  -9.5040345e-08   9.9999998e-01
   8.6586587e-02  -7.6729791e+01   2.1233468e-08  -9.2215781e-08   9.9999998e-01
   8.7087087e-02  -7.6925890e+01   2.0296026e-08  -8.8144521e-08   9.9999998e-01
   8.7587588e-02  -7.7185874e+01   1.9116686e-08  -8.3022715e-08   9.9999998e-01
   8.8088088e-02  -7.7502210e+01   1.7773749e-08  -7.7190412e-08   9.9999998e-01
   8.8588589e-02  -7.7861295e+01   1.6363285e-08  -7.1064846e-08   9.9999998e-01
   8.9089089e-02  -7.8243811e+01   1.4983694e-08  -6.5073357e-08   9.9999999e-01
   8.9589590e-02  -7.8625771e+01   1.3722174e-08  -5.9594647e-08   9.9999999e-01
   9.0090090e-02  -7.8980947e+01   1.2644607e-08  -5.4914829e-08   9.9999999e-01
   9.0590591e-02  -7.9284985e+01   1.1789665e-08  -5.1201866e-08   9.9999999e-01
   9.1091091e-02  -7.9520507e+01   1.1167328e-08  -4.8499090e-08   9.9999999e-01
   9.1591592e-02  -7.9681332e+01   1.0761352e-08  -4.6735956e-08   9.9999999e-01
   9.2092092e-02  -7.9773730e+01   1.0534818e-08  -4.5752132e-08   9.9999999e-01
   9.2592593e-02  -7.9814001e+01   1.0437581e-08  -4.5329840e-08   9.9999999e-01
   9.3093093e-02  -7.9823668e+01   1.0414375e-08  -4.5229055e-08   9.9999999e-01
   9.3593594e-02  -7.9824490e+01   1.0412404e-08  -4.5220495e-08   9.9999999e-01
   9.4094094e-02  -7.9834882e+01   1.0387519e-08  -4.5112422e-08   9.9999999e-01
   9.4594595e-02  -7.9868103e+01   1.0308363e-08  -4.4768651e-08   9.9999999e-01
   9.5095095e-02  -7.9931815e+01   1.0158241e-08  -4.4116680e-08   9.9999999e-01
   9.5595596e-02  -8.0028397e+01   9.9348277e-09  -4.3146409e-08   9.9999999e-01
   9.6096096e-02  -8.0155603e+01   9.6480545e-09  -4.1900968e-08   9.9999999e-01
   9.6596597e-02  -8.0307357e+01   9.3167479e-09  -4.0462122e-08   9.9999999e-01
   9.7097097e-02  -8.0474669e+01   8.9646455e-09  -3.8932961e-08   9.9999999e-01
   9.7597598e-02  -8.0646736e+01   8.6164113e-09  -3.7420599e-08   9.9999999e-01
   9.8098098e-02  -8.0812269e+01   8.2941730e-09  -3.6021136e-08   9.9999999e-01
   9.8598599e-02  -8.0960990e+01   8.0149543e-09  -3.4808504e-08   9.9999999e-01
   9.9099099e-02  -8.1085075e+01   7.7891944e-09  -3.3828042e-08   9.9999999e-01
   9.9599600e-02  -8.1180238e+01   7.6203718e-09  -3.3094854e-08   9.9999999e-01
   1.0010010e-01  -8.1246146e+01   7.5055997e-09  -3.2596405e-08   9.9999999e-01
   1.0060060e-01  -8.1286050e+01   7.4369524e-09  -3.2298274e-08   9.9999999e-01
   1.0110110e-01  -8.1305791e+01   7.4032234e-09  -3.2151791e-08   9.9999999e-01
   1.0160160e-01  -8.1312491e+01   7.3918112e-09  -3.2102228e-08   9.9999999e-01
   1.0210210e-01  -8.1313285e+01   7.3904602e-09  -3.2096361e-08   9.9999999e-01
   1.0260260e-01  -8.1314344e+01   7.3886581e-09  -3.2088535e-08   9.9999999e-01
   1.0310310e-01  -8.1320282e+01   7.3785634e-09  -3.2044694e-08   9.9999999e-01
   1.0360360e-01  -8.1333919e+01   7.3554305e-09  -3.1944229e-08   9.9999999e-01
   1.0410410e-01  -8.1356333e+01   7.3175672e-09  -3.1779791e-08   9.9999999e-01
   1.0460460e-01  -8.1387093e+01   7.2659213e-09  -3.1555495e-08   9.9999999e-01
   1.0510511e-01  -8.1424614e+01   7.2034172e-09  -3.1284044e-08   9.9999999e-01
   1.0560561e-01  -8.1466560e+01   7.1341796e-09  -3.0983348e-08   9.9999999e-01
   1.0610611e-01  -8.1510251e+01   7.0627667e-09  -3.0673206e-08   9.9999999e-01
   1.0660661e-01  -8.1553049e+01   6.9935081e-09  -3.0372420e-08   9.9999999e-01
   1.0710711e-01  -8.1592660e+01   6.9300115e-09  -3.0096657e-08   9.9999999e-01
   1.0760761e-01  -8.1627360e+01   6.8748628e-09  -2.9857150e-08   9.9999999e-01
   1.0810811e-01  -8.1656099e+01   6.8295180e-09  -2.9660220e-08   9.9999999e-01
   1.0860861e-01  -8.1678518e+01   6.7943541e-09  -2.9507505e-08   9.9999999e-01
   1.0910911e-01  -8.1694860e+01   6.7688362e-09  -2.9396682e-08   9.9999999e-01
   1.0960961e-01  -8.1705833e+01   6.7517558e-09  -2.9322503e-08   9.9999999e-01
   1.1011011e-01  -8.1712444e+01   6.7414858e-09  -2.9277901e-08   9.9999999e-01
   1.1061061e-01  -8.1715833e+01   6.7362266e-09  -2.9255060e-08   9.9999999e-01
   1.1111111e-01  -8.1717137e+01   6.7342045e-09  -2.9246279e-08   9.9999999e-01
   1.1161161e-01  -8.1717384e+01   6.7338209e-09  -2.9244613e-08   9.9999999e-01
   1.1211211e-01  -8.1717435e+01   6.7337426e-09  -2.9244272e-08   9.9999999e-01
   1.1261261e-01  -8.1717952e+01   6.7329404e-09  -2.9240789e-08   9.9999999e-01
   1.1311311e-01  -8.1719403e+01   6.7306911e-09  -2.9231020e-08   9.9999999e-01
   1.1361361e-01  -8.1722078e+01   6.7265478e-09  -2.9213026e-08   9.9999999e-01
   1.1411411e-01  -8.1726115e+01   6.7202982e-09  -2.9185884e-08   9.9999999e-01
   1.1461461e-01  -8.1731533e+01   6.7119190e-09  -2.9149494e-08   9.9999999e-01
   1.1511512e-01  -8.1738260e+01   6.7015307e-09  -2.9104378e-08   9.9999999e-01
   1.1561562e-01  -8.1746153e+01   6.6893617e-09  -2.9051529e-08   9.9999999e-01
   1.1611612e-01  -8.1755017e+01   6.6757222e-09  -2.8992293e-08   9.9999999e-01
   1.1661662e-01  -8.1764618e+01   6.6609818e-09  -2.8928276e-08   9.9999999e-01
   1.1711712e-01  -8.1774685e+01   6.6455592e-09  -2.8861297e-08   9.9999999e-01
   1.1761762e-01  -8.1784924e+01   6.6299097e-09  -2.8793332e-08   9.9999999e-01
   1.1811812e-01  -8.1795020e+01   6.6145149e-09  -2.8726473e-08   9.9999999e-01
   1.1861862e-01  -8.1804650e+01   6.5998644e-09  -2.8662847e-08   9.9999999e-01
   1.1911912e-01  -8.1813496e+01   6.5864351e-09  -2.8604524e-08   9.9999999e-01
   1.1961962e-01  -8.1821268e+01   6.5746588e-09  -2.8553381e-08   9.9999999e-01
   1.2012012e-01  -8.1827730e+01   6.5648831e-09  -2.8510925e-08   9.9999999e-01
   1.2062062e-01  -8.1832730e+01   6.5573293e-09  -2.8478120e-08   9.9999999e-01
   1.2112112e-01  -8.1836230e+01   6.5520469e-09  -2.8455178e-08   9.9999999e-01
   1.2162162e-01  -8.1838331e+01   6.5488773e-09  -2.8441413e-08   9.9999999e-01
   1.2212212e-01  -8.1839290e+01   6.5474316e-09  -2.8435134e-08   9.9999999e-01
   1.2262262e-01  -8.1839516e+01   6.5470910e-09  -2.8433655e-08   9.9999999e-01
   1.2312312e-01  -8.1839554e+01   6.5470344e-09  -2.8433409e-08   9.9999999e-01
   1.2362362e-01  -8.1840042e+01   6.5462992e-09  -2.8430216e-08   9.9999999e-01
   1.2412412e-01  -8.1841654e+01   6.5438687e-09  -2.8419661e-08   9.9999999e-01
   1.2462462e-01  -8.1845028e+01   6.5387865e-09  -2.8397589e-08   9.9999999e-01
   1.2512513e-01  -8.1850684e+01   6.5302772e-09  -2.8360634e-08   9.9999999e-01
   1.2562563e-01  -8.1858946e+01   6.5178657e-09  -2.8306731e-08   9.9999999e-01
   1.2612613e-01  -8.1869884e+01   6.5014698e-09  -2.8235525e-08   9.9999999e-01
   1.2662663e-01  -8.1883274e+01   6.4814569e-09  -2.8148610e-08   9.9999999e-01
   1.2712713e-01  -8.1898588e+01   6.4586412e-09  -2.8049522e-08   9.9999999e-01
   1.2762763e-01  -8.1915040e+01   6.4342207e-09  -2.7943466e-08   9.9999999e-01
   1.2812813e-01  -8.1931653e+01   6.4096559e-09  -2.7836782e-08   9.9999999e-01
   1.2862863e-01  -8.1947375e+01   6.3864944e-09  -2.7736193e-08   9.9999999e-01
   1.2912913e-01  -8.1961219e+01   6.3661687e-09  -2.7647919e-08   9.9999999e-01
   1.2962963e-01  -8.1972407e+01   6.3497897e-09  -2.7576786e-08   9.9999999e-01
   1.3013013e-01  -8.1980500e+01   6.3379669e-09  -2.7525441e-08   9.9999999e-01
   1.3063063e-01  -8.1985494e+01   6.3306842e-09  -2.7493812e-08   9.9999999e-01
   1.3113113e-01  -8.1987845e+01   6.3272576e-09  -2.7478931e-08   9.9999999e-01
   1.3163163e-01  -8.1988444e+01   6.3263847e-09  -2.7475140e-08   9.9999999e-01
   1.3213213e-01  -8.1988511e+01   6.3262875e-09  -2.7474718e-08   9.9999999e-01
   1.3263263e-01  -8.1989439e+01   6.3249348e-09  -2.7468843e-08   9.9999999e-01
   1.3313313e-01  -8.1992611e+01   6.3203170e-09  -2.7448788e-08   9.9999999e-01
   1.3363363e-01  -8.1999201e+01   6.3107346e-09  -2.7407172e-08   9.9999999e-01
   1.3413413e-01  -8.2010001e+01   6.2950610e-09  -2.7339103e-08   9.9999999e-01
   1.3463463e-01  -8.2025292e+01   6.2729352e-09  -2.7243011e-08   9.9999999e-01
   1.3513514e-01  -8.2044777e+01   6.2448545e-09  -2.7121059e-08   9.9999999e-01
   1.3563564e-01  -8.2067585e+01   6.2121444e-09  -2.6979000e-08   9.9999999e-01
   1.3613614e-01  -8.2092361e+01   6.1768051e-09  -2.6825524e-08   9.9999999e-01
   1.3663664e-01  -8.2117430e+01   6.1412534e-09  -2.6671125e-08   9.9999999e-01
   1.3713714e-01  -8.2141019e+01   6.1079864e-09  -2.6526648e-08   9.9999999e-01
   1.3763764e-01  -8.2161519e+01   6.0792240e-09  -2.6401735e-08   9.9999999e-01
   1.3813814e-01  -8.2177732e+01   6.0565712e-09  -2.6303355e-08   9.9999999e-01
   1.3863864e-01  -8.2189083e+01   6.0407623e-09  -2.6234698e-08   9.9999999e-01
   1.3913914e-01  -8.2195729e+01   6.0315246e-09  -2.6194579e-08   9.9999999e-01
   1.3963964e-01  -8.2198569e+01   6.0275817e-09  -2.6177455e-08   9.9999999e-01
   1.4014014e-01  -8.2199122e+01   6.0268135e-09  -2.6174119e-08   9.9999999e-01
   1.4064064e-01  -8.2199319e+01   6.0265414e-09  -2.6172937e-08   9.9999999e-01
   1.4114114e-01  -8.2201215e+01   6.0239098e-09  -2.6161508e-08   9.9999999e-01
   1.4164164e-01  -8.2206702e+01   6.0163050e-09  -2.6128481e-08   9.9999999e-01
   1.4214214e-01  -8.2217222e+01   6.0017485e-09  -2.6065263e-08   9.9999999e-01
   1.4264264e-01  -8.2233562e+01   5.9792095e-09  -2.5967377e-08   9.9999999e-01
   1.4314314e-01  -8.2255720e+01   5.9487816e-09  -2.5835230e-08   9.9999999e-01
   1.4364364e-01  -8.2282879e+01   5.9116966e-09  -2.5674172e-08   9.9999999e-01
   1.4414414e-01  -8.2313494e+01   5.8701689e-09  -2.5493820e-08   9.9999999e-01
   1.4464464e-01  -8.2345486e+01   5.8270863e-09  -2.5306714e-08   9.9999999e-01
   1.4514515e-01  -8.2376519e+01   5.7855962e-09  -2.5126525e-08   9.9999999e-01
   1.4564565e-01  -8.2404349e+01   5.7486400e-09  -2.4966026e-08   9.9999999e-01
   1.4614615e-01  -8.2427169e+01   5.7185128e-09  -2.4835185e-08   9.9999999e-01
   1.4664665e-01  -8.2443913e+01   5.6965084e-09  -2.4739622e-08   9.9999999e-01
   1.4714715e-01  -8.2454445e+01   5.6827105e-09  -2.4679698e-08   9.9999999e-01
   1.4764765e-01  -8.2459605e+01   5.6759620e-09  -2.4650390e-08   9.9999999e-01
   1.4814815e-01  -8.2461092e+01   5.6740196e-09  -2.4641954e-08   9.9999999e-01
   1.4864865e-01  -8.2461202e+01   5.6738751e-09  -2.4641327e-08   9.9999999e-01
   1.4914915e-01  -8.2462486e+01   5.6721984e-09  -2.4634045e-08   9.9999999e-01
   1.4964965e-01  -8.2467362e+01   5.6658337e-09  -2.4606403e-08   9.9999999e-01
   1.5015015e-01  -8.2477767e+01   5.6522758e-09  -2.4547522e-08   9.9999999e-01
   1.5065065e-01  -8.2494872e+01   5.6300571e-09  -2.4451027e-08   9.9999999e-01
   1.5115115e-01  -8.2518912e+01   5.5989782e-09  -2.4316053e-08   9.9999999e-01
   1.5165165e-01  -8.2549131e+01   5.5601550e-09  -2.4147446e-08   9.9999999e-01
   1.5215215e-01  -8.2583866e+01   5.5158620e-09  -2.3955084e-08   9.9999999e-01
   1.5265265e-01  -8.2620761e+01   5.4692018e-09  -2.3752442e-08   9.9999999e-01
   1.5315315e-01  -8.2657087e+01   5.4236458e-09  -2.3554594e-08   9.9999999e-01
   1.5365365e-01  -8.2690149e+01   5.3825130e-09  -2.3375957e-08   9.9999999e-01
   1.5415415e-01  -8.2717704e+01   5.3484699e-09  -2.3228110e-08   9.9999999e-01
   1.5465465e-01  -8.2738335e+01   5.3231234e-09  -2.3118031e-08   9.9999999e-01
   1.5515516e-01  -8.2751696e+01   5.3067714e-09  -2.3047015e-08   9.9999999e-01
   1.5565566e-01  -8.2758592e+01   5.2983514e-09  -2.3010448e-08   9.9999999e-01
   1.5615616e-01  -8.2760854e+01   5.2955932e-09  -2.2998469e-08   9.9999999e-01
   1.5665666e-01  -8.2761046e+01   5.2953584e-09  -2.2997449e-08   9.9999999e-01
   1.5715716e-01  -8.2762070e+01   5.2941106e-09  -2.2992030e-08   9.9999999e-01
   1.5765766e-01  -8.2766715e+01   5.2884511e-09  -2.2967451e-08   9.9999999e-01
   1.5815816e-01  -8.2777253e+01   5.2756343e-09  -2.2911789e-08   9.9999999e-01
   1.5865866e-01  -8.2795110e+01   5.2539868e-09  -2.2817775e-08   9.9999999e-01
   1.5915916e-01  -8.2820662e+01   5.2231660e-09  -2.2683922e-08   9.9999999e-01
   1.5965966e-01  -8.2853170e+01   5.1842145e-09  -2.2514758e-08   9.9999999e-01
   1.6016016e-01  -8.2890869e+01   5.1394079e-09  -2.2320165e-08   9.9999999e-01
   1.6066066e-01  -8.2931193e+01   5.0919098e-09  -2.2113883e-08   9.9999999e-01
   1.6116116e-01  -8.2971134e+01   5.0452950e-09  -2.1911438e-08   9.9999999e-01
   1.6166166e-01  -8.3007689e+01   5.0030069e-09  -2.1727783e-08   9.9999999e-01
   1.6216216e-01  -8.3038329e+01   4.9678344e-09  -2.1575031e-08   1.0000000e+00
   1.6266266e-01  -8.3061423e+01   4.9414879e-09  -2.1460609e-08   1.0000000e+00
   1.6316316e-01  -8.3076520e+01   4.9243399e-09  -2.1386137e-08   1.0000000e+00
   1.6366366e-01  -8.3084439e+01   4.9153686e-09  -2.1347174e-08   1.0000000e+00
   1.6416416e-01  -8.3087139e+01   4.9123134e-09  -2.1333906e-08   1.0000000e+00
   1.6466466e-01  -8.3087397e+01   4.9120218e-09  -2.1332640e-08   1.0000000e+00
   1.6516517e-01  -8.3088363e+01   4.9109299e-09  -2.1327898e-08   1.0000000e+00
   1.6566567e-01  -8.3093073e+01   4.9056066e-09  -2.1304779e-08   1.0000000e+00
   1.6616617e-01  -8.3104003e+01   4.8932761e-09  -2.1251228e-08   1.0000000e+00
   1.6666667e-01  -8.3122712e+01   4.8722413e-09  -2.1159875e-08   1.0000000e+00
   1.6716717e-01  -8.3149626e+01   4.8421402e-09  -2.1029148e-08   1.0000000e+00
   1.6766767e-01  -8.3183970e+01   4.8039996e-09  -2.0863505e-08   1.0000000e+00
   1.6816817e-01  -8.3223863e+01   4.7600739e-09  -2.0672738e-08   1.0000000e+00
   1.6866867e-01  -8.3266566e+01   4.7134989e-09  -2.0470466e-08   1.0000000e+00
   1.6916917e-01  -8.3308867e+01   4.6678111e-09  -2.0272046e-08   1.0000000e+00
   1.6966967e-01  -8.3347561e+01   4.6264071e-09  -2.0092231e-08   1.0000000e+00
   1.7017017e-01  -8.3379958e+01   4.5920244e-09  -1.9942909e-08   1.0000000e+00
   1.7067067e-01  -8.3404331e+01   4.5663257e-09  -1.9831300e-08   1.0000000e+00
   1.7117117e-01  -8.3420220e+01   4.5496505e-09  -1.9758881e-08   1.0000000e+00
   1.7167167e-01  -8.3428516e+01   4.5409678e-09  -1.9721173e-08   1.0000000e+00
   1.7217217e-01  -8.3431318e+01   4.5380386e-09  -1.9708451e-08   1.0000000e+00
   1.7267267e-01  -8.3431579e+01   4.5377663e-09  -1.9707269e-08   1.0000000e+00
   1.7317317e-01  -8.3432626e+01   4.5366720e-09  -1.9702516e-08   1.0000000e+00
   1.7367367e-01  -8.3437646e+01   4.5314315e-09  -1.9679757e-08   1.0000000e+00
   1.7417417e-01  -8.3449211e+01   4.5193804e-09  -1.9627420e-08   1.0000000e+00
   1.7467467e-01  -8.3468914e+01   4.4989229e-09  -1.9538574e-08   1.0000000e+00
   1.7517518e-01  -8.3497151e+01   4.4697677e-09  -1.9411954e-08   1.0000000e+00
   1.7567568e-01  -8.3533055e+01   4.4329665e-09  -1.9252129e-08   1.0000000e+00
   1.7617618e-01  -8.3574614e+01   4.3907490e-09  -1.9068781e-08   1.0000000e+00
   1.7667668e-01  -8.3618934e+01   4.3461691e-09  -1.8875173e-08   1.0000000e+00
   1.7717718e-01  -8.3662654e+01   4.3026362e-09  -1.8686112e-08   1.0000000e+00
   1.7767768e-01  -8.3702449e+01   4.2633904e-09  -1.8515669e-08   1.0000000e+00
   1.7817818e-01  -8.3735566e+01   4.2310041e-09  -1.8375017e-08   1.0000000e+00
   1.7867868e-01  -8.3760280e+01   4.2069949e-09  -1.8270747e-08   1.0000000e+00
   1.7917918e-01  -8.3776204e+01   4.1915975e-09  -1.8203877e-08   1.0000000e+00
   1.7967968e-01  -8.3784356e+01   4.1837368e-09  -1.8169738e-08   1.0000000e+00
   1.8018018e-01  -8.3786989e+01   4.1812016e-09  -1.8158728e-08   1.0000000e+00
   1.8068068e-01  -8.3787206e+01   4.1809927e-09  -1.8157820e-08   1.0000000e+00
   1.8118118e-01  -8.3788458e+01   4.1797878e-09  -1.8152588e-08   1.0000000e+00
   1.8168168e-01  -8.3794003e+01   4.1744546e-09  -1.8129426e-08   1.0000000e+00
   1.8218218e-01  -8.3806425e+01   4.1625312e-09  -1.8077643e-08   1.0000000e+00
   1.8268268e-01  -8.3827271e+01   4.1425994e-09  -1.7991081e-08   1.0000000e+00
   1.8318318e-01  -8.3856835e+01   4.1144945e-09  -1.7869023e-08   1.0000000e+00
   1.8368368e-01  -8.3894119e+01   4.0793230e-09  -1.7716275e-08   1.0000000e+00
   1.8418418e-01  -8.3936961e+01   4.0392798e-09  -1.7542369e-08   1.0000000e+00
   1.8468468e-01  -8.3982324e+01   3.9973082e-09  -1.7360089e-08   1.0000000e+00
   1.8518519e-01  -8.4026741e+01   3.9566346e-09  -1.7183446e-08   1.0000000e+00
   1.8568569e-01  -8.4066835e+01   3.9202750e-09  -1.7025538e-08   1.0000000e+00
   1.8618619e-01  -8.4099867e+01   3.8905705e-09  -1.6896533e-08   1.0000000e+00
   1.8668669e-01  -8.4124199e+01   3.8688345e-09  -1.6802135e-08   1.0000000e+00
   1.8718719e-01  -8.4139580e+01   3.8551560e-09  -1.6742730e-08   1.0000000e+00
   1.8768769e-01  -8.4147201e+01   3.8483973e-09  -1.6713377e-08   1.0000000e+00
   1.8818819e-01  -8.4149476e+01   3.8463818e-09  -1.6704624e-08   1.0000000e+00
   1.8868869e-01  -8.4149642e+01   3.8462348e-09  -1.6703985e-08   1.0000000e+00
   1.8918919e-01  -8.4151226e+01   3.8448323e-09  -1.6697895e-08   1.0000000e+00
   1.8968969e-01  -8.4157494e+01   3.8392876e-09  -1.6673814e-08   1.0000000e+00
   1.9019019e-01  -8.4170974e+01   3.8273892e-09  -1.6622140e-08   1.0000000e+00
   1.9069069e-01  -8.4193098e+01   3.8079409e-09  -1.6537677e-08   1.0000000e+00
   1.9119119e-01  -8.4224009e+01   3.7809345e-09  -1.6420390e-08   1.0000000e+00
   1.9169169e-01  -8.4262538e+01   3.7475394e-09  -1.6275357e-08   1.0000000e+00
   1.9219219e-01  -8.4306361e+01   3.7099145e-09  -1.6111954e-08   1.0000000e+00
   1.9269269e-01  -8.4352315e+01   3.6708654e-09  -1.5942366e-08   1.0000000e+00
   1.9319319e-01  -8.4396861e+01   3.6334057e-09  -1.5779680e-08   1.0000000e+00
   1.9369369e-01  -8.4436625e+01   3.6002898e-09  -1.5635860e-08   1.0000000e+00
   1.9419419e-01  -8.4468951e+01   3.5735918e-09  -1.5519912e-08   1.0000000e+00
   1.9469469e-01  -8.4492349e+01   3.5543898e-09  -1.5436519e-08   1.0000000e+00
   1.9519520e-01  -8.4506766e+01   3.5426103e-09  -1.5385361e-08   1.0000000e+00
   1.9569570e-01  -8.4513587e+01   3.5370510e-09  -1.5361217e-08   1.0000000e+00
   1.9619620e-01  -8.4515400e+01   3.5355748e-09  -1.5354806e-08   1.0000000e+00
   1.9669670e-01  -8.4515554e+01   3.5354494e-09  -1.5354262e-08   1.0000000e+00
   1.9719720e-01  -8.4517608e+01   3.5337776e-09  -1.5347001e-08   1.0000000e+00
   1.9769770e-01  -8.4524787e+01   3.5279412e-09  -1.5321654e-08   1.0000000e+00
   1.9819820e-01  -8.4539502e+01   3.5160074e-09  -1.5269826e-08   1.0000000e+00
   1.9869870e-01  -8.4563020e+01   3.4970190e-09  -1.5187361e-08   1.0000000e+00
   1.9919920e-01  -8.4595290e+01   3.4711312e-09  -1.5074931e-08   1.0000000e+00
   1.9969970e-01  -8.4634947e+01   3.4395794e-09  -1.4937904e-08   1.0000000e+00
   2.0020020e-01  -8.4679497e+01   3.4044758e-09  -1.4785451e-08   1.0000000e+00
   2.0070070e-01  -8.4725669e+01   3.3684736e-09  -1.4629095e-08   1.0000000e+00
   2.0120120e-01  -8.4769881e+01   3.3343556e-09  -1.4480922e-08   1.0000000e+00
   2.0170170e-01  -8.4808816e+01   3.3045960e-09  -1.4351678e-08   1.0000000e+00
   2.0220220e-01  -8.4839955e+01   3.2809873e-09  -1.4249147e-08   1.0000000e+00
   2.0270270e-01  -8.4862012e+01   3.2643653e-09  -1.4176959e-08   1.0000000e+00
   2.0320320e-01  -8.4875167e+01   3.2544929e-09  -1.4134083e-08   1.0000000e+00
   2.0370370e-01  -8.4881026e+01   3.2501053e-09  -1.4115028e-08   1.0000000e+00
   2.0420420e-01  -8.4882348e+01   3.2491158e-09  -1.4110730e-08   1.0000000e+00
   2.0470470e-01  -8.4882568e+01   3.2489510e-09  -1.4110015e-08   1.0000000e+00
   2.0520521e-01  -8.4885245e+01   3.2469489e-09  -1.4101320e-08   1.0000000e+00
   2.0570571e-01  -8.4893512e+01   3.2407745e-09  -1.4074505e-08   1.0000000e+00
   2.0620621e-01  -8.4909618e+01   3.2287781e-09  -1.4022405e-08   1.0000000e+00
   2.0670671e-01  -8.4934622e+01   3.2102423e-09  -1.3941905e-08   1.0000000e+00
   2.0720721e-01  -8.4968246e+01   3.1854840e-09  -1.3834381e-08   1.0000000e+00
   2.0770771e-01  -8.5008915e+01   3.1557933e-09  -1.3705436e-08   1.0000000e+00
   2.0820821e-01  -8.5053965e+01   3.1232263e-09  -1.3564000e-08   1.0000000e+00
   2.0870871e-01  -8.5100028e+01   3.0902756e-09  -1.3420896e-08   1.0000000e+00
   2.0920921e-01  -8.5143524e+01   3.0594801e-09  -1.3287153e-08   1.0000000e+00
   2.0970971e-01  -8.5181229e+01   3.0330327e-09  -1.3172294e-08   1.0000000e+00
   2.1021021e-01  -8.5210812e+01   3.0124425e-09  -1.3082872e-08   1.0000000e+00
   2.1071071e-01  -8.5231235e+01   2.9983097e-09  -1.3021494e-08   1.0000000e+00
   2.1121121e-01  -8.5242938e+01   2.9902413e-09  -1.2986453e-08   1.0000000e+00
   2.1171171e-01  -8.5247762e+01   2.9869215e-09  -1.2972035e-08   1.0000000e+00
   2.1221221e-01  -8.5248626e+01   2.9863275e-09  -1.2969456e-08   1.0000000e+00
   2.1271271e-01  -8.5249028e+01   2.9860507e-09  -1.2968254e-08   1.0000000e+00
   2.1321321e-01  -8.5252490e+01   2.9836713e-09  -1.2957920e-08   1.0000000e+00
   2.1371371e-01  -8.5262010e+01   2.9771380e-09  -1.2929546e-08   1.0000000e+00
   2.1421421e-01  -8.5279639e+01   2.9650775e-09  -1.2877168e-08   1.0000000e+00
   2.1471471e-01  -8.5306194e+01   2.9470030e-09  -1.2798671e-08   1.0000000e+00
   2.1521522e-01  -8.5341148e+01   2.9233792e-09  -1.2696075e-08   1.0000000e+00
   2.1571572e-01  -8.5382703e+01   2.8955406e-09  -1.2575173e-08   1.0000000e+00
   2.1621622e-01  -8.5428037e+01   2.8654731e-09  -1.2444591e-08   1.0000000e+00
   2.1671672e-01  -8.5473704e+01   2.8354995e-09  -1.2314418e-08   1.0000000e+00
   2.1721722e-01  -8.5516157e+01   2.8079175e-09  -1.2194631e-08   1.0000000e+00
   2.1771772e-01  -8.5552309e+01   2.7846400e-09  -1.2093538e-08   1.0000000e+00
   2.1821822e-01  -8.5580060e+01   2.7669036e-09  -1.2016510e-08   1.0000000e+00
   2.1871872e-01  -8.5598648e+01   2.7550864e-09  -1.1965188e-08   1.0000000e+00
   2.1921922e-01  -8.5608799e+01   2.7486541e-09  -1.1937253e-08   1.0000000e+00
   2.1971972e-01  -8.5612587e+01   2.7462577e-09  -1.1926846e-08   1.0000000e+00
   2.2022022e-01  -8.5613077e+01   2.7459478e-09  -1.1925500e-08   1.0000000e+00
   2.2072072e-01  -8.5613805e+01   2.7454875e-09  -1.1923501e-08   1.0000000e+00
   2.2122122e-01  -8.5618218e+01   2.7426994e-09  -1.1911392e-08   1.0000000e+00
   2.2172172e-01  -8.5629147e+01   2.7358062e-09  -1.1881456e-08   1.0000000e+00
   2.2222222e-01  -8.5648409e+01   2.7236992e-09  -1.1828875e-08   1.0000000e+00
   2.2272272e-01  -8.5676551e+01   2.7061066e-09  -1.1752471e-08   1.0000000e+00
   2.2322322e-01  -8.5712787e+01   2.6836215e-09  -1.1654820e-08   1.0000000e+00
   2.2372372e-01  -8.5755094e+01   2.6576059e-09  -1.1541836e-08   1.0000000e+00
   2.2422422e-01  -8.5800499e+01   2.6299658e-09  -1.1421796e-08   1.0000000e+00
   2.2472472e-01  -8.5845508e+01   2.6028506e-09  -1.1304037e-08   1.0000000e+00
   2.2522523e-01  -8.5886637e+01   2.5783168e-09  -1.1197488e-08   1.0000000e+00
   2.2572573e-01  -8.5920980e+01   2.5580085e-09  -1.1109290e-08   1.0000000e+00
   2.2622623e-01  -8.5946694e+01   2.5429079e-09  -1.1043709e-08   1.0000000e+00
   2.2672673e-01  -8.5963328e+01   2.5331864e-09  -1.1001489e-08   1.0000000e+00
   2.2722723e-01  -8.5971899e+01   2.5281923e-09  -1.0979800e-08   1.0000000e+00
   2.2772773e-01  -8.5974709e+01   2.5265567e-09  -1.0972697e-08   1.0000000e+00
   2.2822823e-01  -8.5974951e+01   2.5264163e-09  -1.0972087e-08   1.0000000e+00
   2.2872873e-01  -8.5976167e+01   2.5257086e-09  -1.0969013e-08   1.0000000e+00
   2.2922923e-01  -8.5981699e+01   2.5224938e-09  -1.0955051e-08   1.0000000e+00
   2.2972973e-01  -8.5994176e+01   2.5152574e-09  -1.0923624e-08   1.0000000e+00
   2.3023023e-01  -8.6015153e+01   2.5031373e-09  -1.0870987e-08   1.0000000e+00
   2.3073073e-01  -8.6044897e+01   2.4860528e-09  -1.0796790e-08   1.0000000e+00
   2.3123123e-01  -8.6082344e+01   2.4647090e-09  -1.0704095e-08   1.0000000e+00
   2.3173173e-01  -8.6125254e+01   2.4404763e-09  -1.0598854e-08   1.0000000e+00
   2.3223223e-01  -8.6170522e+01   2.4151705e-09  -1.0488952e-08   1.0000000e+00
   2.3273273e-01  -8.6214631e+01   2.3907650e-09  -1.0382961e-08   1.0000000e+00
   2.3323323e-01  -8.6254197e+01   2.3690829e-09  -1.0288796e-08   1.0000000e+00
   2.3373373e-01  -8.6286525e+01   2.3515137e-09  -1.0212494e-08   1.0000000e+00
   2.3423423e-01  -8.6310066e+01   2.3388016e-09  -1.0157286e-08   1.0000000e+00
   2.3473473e-01  -8.6324692e+01   2.3309383e-09  -1.0123137e-08   1.0000000e+00
   2.3523524e-01  -8.6331715e+01   2.3271722e-09  -1.0106781e-08   1.0000000e+00
   2.3573574e-01  -8.6333654e+01   2.3261333e-09  -1.0102269e-08   1.0000000e+00
   2.3623624e-01  -8.6333803e+01   2.3260532e-09  -1.0101921e-08   1.0000000e+00
   2.3673674e-01  -8.6335685e+01   2.3250458e-09  -1.0097546e-08   1.0000000e+00
   2.3723724e-01  -8.6342498e+01   2.3214013e-09  -1.0081718e-08   1.0000000e+00
   2.3773774e-01  -8.6356646e+01   2.3138511e-09  -1.0048928e-08   1.0000000e+00
   2.3823824e-01  -8.6379401e+01   2.3017592e-09  -9.9964133e-09   1.0000000e+00
   2.3873874e-01  -8.6410728e+01   2.2852155e-09  -9.9245647e-09   1.0000000e+00
   2.3923924e-01  -8.6449295e+01   2.2650120e-09  -9.8368219e-09   1.0000000e+00
   2.3973974e-01  -8.6492650e+01   2.2425134e-09  -9.7391120e-09   1.0000000e+00
   2.4024024e-01  -8.6537575e+01   2.2194353e-09  -9.6388851e-09   1.0000000e+00
   2.4074074e-01  -8.6580561e+01   2.1975761e-09  -9.5439518e-09   1.0000000e+00
   2.4124124e-01  -8.6618358e+01   2.1785331e-09  -9.4612492e-09   1.0000000e+00
   2.4174174e-01  -8.6648516e+01   2.1634576e-09  -9.3957771e-09   1.0000000e+00
   2.4224224e-01  -8.6669802e+01   2.1528798e-09  -9.3498380e-09   1.0000000e+00
   2.4274274e-01  -8.6682422e+01   2.1466330e-09  -9.3227086e-09   1.0000000e+00
   2.4324324e-01  -8.6687979e+01   2.1438882e-09  -9.3107881e-09   1.0000000e+00
   2.4374374e-01  -8.6689191e+01   2.1432900e-09  -9.3081902e-09   1.0000000e+00
   2.4424424e-01  -8.6689427e+01   2.1431733e-09  -9.3076834e-09   1.0000000e+00
   2.4474474e-01  -8.6692155e+01   2.1418275e-09  -9.3018386e-09   1.0000000e+00
   2.4524525e-01  -8.6700406e+01   2.1377621e-09  -9.2841828e-09   1.0000000e+00
   2.4574575e-01  -8.6716330e+01   2.1299381e-09  -9.2502037e-09   1.0000000e+00
   2.4624625e-01  -8.6740898e+01   2.1179229e-09  -9.1980225e-09   1.0000000e+00
   2.4674675e-01  -8.6773772e+01   2.1019522e-09  -9.1286623e-09   1.0000000e+00
   2.4724725e-01  -8.6813345e+01   2.0828860e-09  -9.0458589e-09   1.0000000e+00
   2.4774775e-01  -8.6856976e+01   2.0620654e-09  -8.9554363e-09   1.0000000e+00
   2.4824825e-01  -8.6901356e+01   2.0411007e-09  -8.8643879e-09   1.0000000e+00
   2.4874875e-01  -8.6943014e+01   2.0216157e-09  -8.7797652e-09   1.0000000e+00
   2.4924925e-01  -8.6978871e+01   2.0049934e-09  -8.7075757e-09   1.0000000e+00
   2.4974975e-01  -8.7006746e+01   1.9921653e-09  -8.6518641e-09   1.0000000e+00
   2.5025025e-01  -8.7025745e+01   1.9834695e-09  -8.6140986e-09   1.0000000e+00
   2.5075075e-01  -8.7036408e+01   1.9786055e-09  -8.5929745e-09   1.0000000e+00
   2.5125125e-01  -8.7040621e+01   1.9766868e-09  -8.5846418e-09   1.0000000e+00
   2.5175175e-01  -8.7041279e+01   1.9763874e-09  -8.5833414e-09   1.0000000e+00
   2.5225225e-01  -8.7041796e+01   1.9761521e-09  -8.5823197e-09   1.0000000e+00
   2.5275275e-01  -8.7045555e+01   1.9744424e-09  -8.5748943e-09   1.0000000e+00
   2.5325325e-01  -8.7055389e+01   1.9699770e-09  -8.5555012e-09   1.0000000e+00
   2.5375375e-01  -8.7073174e+01   1.9619257e-09  -8.5205352e-09   1.0000000e+00
   2.5425425e-01  -8.7099569e+01   1.9500381e-09  -8.4689080e-09   1.0000000e+00
   2.5475475e-01  -8.7133925e+01   1.9346729e-09  -8.4021775e-09   1.0000000e+00
   2.5525526e-01  -8.7174378e+01   1.9167354e-09  -8.3242762e-09   1.0000000e+00
   2.5575576e-01  -8.7218107e+01   1.8975329e-09  -8.2408807e-09   1.0000000e+00
   2.5625626e-01  -8.7261745e+01   1.8785620e-09  -8.1584910e-09   1.0000000e+00
   2.5675676e-01  -8.7301891e+01   1.8612764e-09  -8.0834205e-09   1.0000000e+00
   2.5725726e-01  -8.7335666e+01   1.8468577e-09  -8.0208009e-09   1.0000000e+00
   2.5775776e-01  -8.7361188e+01   1.8360362e-09  -7.9738040e-09   1.0000000e+00
   2.5825826e-01  -8.7377907e+01   1.8289813e-09  -7.9431649e-09   1.0000000e+00
   2.5875876e-01  -8.7386706e+01   1.8252795e-09  -7.9270881e-09   1.0000000e+00
   2.5925926e-01  -8.7389732e+01   1.8240083e-09  -7.9215673e-09   1.0000000e+00
   2.5975976e-01  -8.7390031e+01   1.8238828e-09  -7.9210225e-09   1.0000000e+00
   2.6026026e-01  -8.7391030e+01   1.8234630e-09  -7.9191994e-09   1.0000000e+00
   2.6076076e-01  -8.7395999e+01   1.8213780e-09  -7.9101444e-09   1.0000000e+00
   2.6126126e-01  -8.7407547e+01   1.8165414e-09  -7.8891389e-09   1.0000000e+00
   2.6176176e-01  -8.7427259e+01   1.8083151e-09  -7.8534125e-09   1.0000000e+00
   2.6226226e-01  -8.7455471e+01   1.7966062e-09  -7.8025616e-09   1.0000000e+00
   2.6276276e-01  -8.7491230e+01   1.7818740e-09  -7.7385804e-09   1.0000000e+00
   2.6326326e-01  -8.7532419e+01   1.7650543e-09  -7.6655335e-09   1.0000000e+00
   2.6376376e-01  -8.7576067e+01   1.7474038e-09  -7.5888782e-09   1.0000000e+00
   2.6426426e-01  -8.7618773e+01   1.7303052e-09  -7.5146202e-09   1.0000000e+00
   2.6476476e-01  -8.7657243e+01   1.7150456e-09  -7.4483482e-09   1.0000000e+00
   2.6526527e-01  -8.7688825e+01   1.7026190e-09  -7.3943806e-09   1.0000000e+00
   2.6576577e-01  -8.7711957e+01   1.6935746e-09  -7.3551011e-09   1.0000000e+00
   2.6626627e-01  -8.7726448e+01   1.6879330e-09  -7.3306000e-09   1.0000000e+00
   2.6676677e-01  -8.7733507e+01   1.6851918e-09  -7.3186948e-09   1.0000000e+00
   2.6726727e-01  -8.7735528e+01   1.6844077e-09  -7.3152898e-09   1.0000000e+00
   2.6776777e-01  -8.7735677e+01   1.6843499e-09  -7.3150386e-09   1.0000000e+00
   2.6826827e-01  -8.7737364e+01   1.6836955e-09  -7.3121967e-09   1.0000000e+00
   2.6876877e-01  -8.7743715e+01   1.6812354e-09  -7.3015125e-09   1.0000000e+00
   2.6926927e-01  -8.7757094e+01   1.6760640e-09  -7.2790533e-09   1.0000000e+00
   2.6976977e-01  -8.7778779e+01   1.6677159e-09  -7.2427979e-09   1.0000000e+00
   2.7027027e-01  -8.7808780e+01   1.6562350e-09  -7.1929374e-09   1.0000000e+00
   2.7077077e-01  -8.7845840e+01   1.6421619e-09  -7.1318183e-09   1.0000000e+00
   2.7127127e-01  -8.7887615e+01   1.6264415e-09  -7.0635459e-09   1.0000000e+00
   2.7177177e-01  -8.7931000e+01   1.6102747e-09  -6.9933341e-09   1.0000000e+00
   2.7227227e-01  -8.7972598e+01   1.5949249e-09  -6.9266707e-09   1.0000000e+00
   2.7277277e-01  -8.8009248e+01   1.5815220e-09  -6.8684629e-09   1.0000000e+00
   2.7327327e-01  -8.8038555e+01   1.5708855e-09  -6.8222692e-09   1.0000000e+00
   2.7377377e-01  -8.8059296e+01   1.5634012e-09  -6.7897651e-09   1.0000000e+00
   2.7427427e-01  -8.8071640e+01   1.5589637e-09  -6.7704935e-09   1.0000000e+00
   2.7477477e-01  -8.8077113e+01   1.5570002e-09  -6.7619659e-09   1.0000000e+00
   2.7527528e-01  -8.8078330e+01   1.5565640e-09  -6.7600715e-09   1.0000000e+00
   2.7577578e-01  -8.8078548e+01   1.5564858e-09  -6.7597321e-09   1.0000000e+00
   2.7627628e-01  -8.8081130e+01   1.5555608e-09  -6.7557147e-09   1.0000000e+00
   2.7677678e-01  -8.8089025e+01   1.5527355e-09  -6.7434446e-09   1.0000000e+00
   2.7727728e-01  -8.8104337e+01   1.5472709e-09  -6.7197120e-09   1.0000000e+00
   2.7777778e-01  -8.8128021e+01   1.5388558e-09  -6.6831659e-09   1.0000000e+00
   2.7827828e-01  -8.8159761e+01   1.5276500e-09  -6.6344997e-09   1.0000000e+00
   2.7877878e-01  -8.8198013e+01   1.5142541e-09  -6.5763218e-09   1.0000000e+00
   2.7927928e-01  -8.8240214e+01   1.4996111e-09  -6.5127283e-09   1.0000000e+00
   2.7977978e-01  -8.8283157e+01   1.4848559e-09  -6.4486473e-09   1.0000000e+00
   2.8028028e-01  -8.8323478e+01   1.4711338e-09  -6.3890528e-09   1.0000000e+00
   2.8078078e-01  -8.8358186e+01   1.4594237e-09  -6.3381966e-09   1.0000000e+00
   2.8128128e-01  -8.8385168e+01   1.4503847e-09  -6.2989407e-09   1.0000000e+00
   2.8178178e-01  -8.8403550e+01   1.4442586e-09  -6.2723354e-09   1.0000000e+00
   2.8228228e-01  -8.8413860e+01   1.4408342e-09  -6.2574636e-09   1.0000000e+00
   2.8278278e-01  -8.8417925e+01   1.4394862e-09  -6.2516091e-09   1.0000000e+00
   2.8328328e-01  -8.8418554e+01   1.4392776e-09  -6.2507031e-09   1.0000000e+00
   2.8378378e-01  -8.8419065e+01   1.4391084e-09  -6.2499683e-09   1.0000000e+00
   2.8428428e-01  -8.8422740e+01   1.4378910e-09  -6.2446814e-09   1.0000000e+00
   2.8478478e-01  -8.8432332e+01   1.4347188e-09  -6.2309045e-09   1.0000000e+00
   2.8528529e-01  -8.8449659e+01   1.4290060e-09  -6.2060943e-09   1.0000000e+00
   2.8578579e-01  -8.8475351e+01   1.4205773e-09  -6.1694889e-09   1.0000000e+00
   2.8628629e-01  -8.8508771e+01   1.4096877e-09  -6.1221959e-09   1.0000000e+00
   2.8678679e-01  -8.8548086e+01   1.3969838e-09  -6.0670233e-09   1.0000000e+00
   2.8728729e-01  -8.8590551e+01   1.3833908e-09  -6.0079901e-09   1.0000000e+00
   2.8778779e-01  -8.8632881e+01   1.3699726e-09  -5.9497153e-09   1.0000000e+00
   2.8828829e-01  -8.8671776e+01   1.3577582e-09  -5.8966691e-09   1.0000000e+00
   2.8878879e-01  -8.8704446e+01   1.3475826e-09  -5.8524769e-09   1.0000000e+00
   2.8928929e-01  -8.8729075e+01   1.3399621e-09  -5.8193816e-09   1.0000000e+00
   2.8978979e-01  -8.8745160e+01   1.3350085e-09  -5.7978685e-09   1.0000000e+00
   2.9029029e-01  -8.8753572e+01   1.3324251e-09  -5.7866485e-09   1.0000000e+00
   2.9079079e-01  -8.8756424e+01   1.3315503e-09  -5.7828495e-09   1.0000000e+00
   2.9129129e-01  -8.8756694e+01   1.3314676e-09  -5.7824903e-09   1.0000000e+00
   2.9179179e-01  -8.8757722e+01   1.3311525e-09  -5.7811220e-09   1.0000000e+00
   2.9229229e-01  -8.8762684e+01   1.3296323e-09  -5.7745197e-09   1.0000000e+00
   2.9279279e-01  -8.8774110e+01   1.3261388e-09  -5.7593474e-09   1.0000000e+00
   2.9329329e-01  -8.8793523e+01   1.3202243e-09  -5.7336611e-09   1.0000000e+00
   2.9379379e-01  -8.8821220e+01   1.3118312e-09  -5.6972105e-09   1.0000000e+00
   2.9429429e-01  -8.8856238e+01   1.3012962e-09  -5.6514575e-09   1.0000000e+00
   2.9479479e-01  -8.8896492e+01   1.2892905e-09  -5.5993173e-09   1.0000000e+00
   2.9529530e-01  -8.8939056e+01   1.2767163e-09  -5.5447084e-09   1.0000000e+00
   2.9579580e-01  -8.8980606e+01   1.2645598e-09  -5.4919134e-09   1.0000000e+00
   2.9629630e-01  -8.9017943e+01   1.2537348e-09  -5.4449010e-09   1.0000000e+00
   2.9679680e-01  -8.9048495e+01   1.2449459e-09  -5.4067315e-09   1.0000000e+00
   2.9729730e-01  -8.9070779e+01   1.2385745e-09  -5.3790606e-09   1.0000000e+00
   2.9779780e-01  -8.9084649e+01   1.2346252e-09  -5.3619090e-09   1.0000000e+00
   2.9829830e-01  -8.9091323e+01   1.2327293e-09  -5.3536751e-09   1.0000000e+00
   2.9879880e-01  -8.9093178e+01   1.2322028e-09  -5.3513887e-09   1.0000000e+00
   2.9929930e-01  -8.9093319e+01   1.2321628e-09  -5.3512151e-09   1.0000000e+00
   2.9979980e-01  -8.9095088e+01   1.2316610e-09  -5.3490357e-09   1.0000000e+00
   3.0030030e-01  -8.9101522e+01   1.2298378e-09  -5.3411176e-09   1.0000000e+00
   3.0080080e-01  -8.9114911e+01   1.2260521e-09  -5.3246768e-09   1.0000000e+00
   3.0130130e-01  -8.9136463e+01   1.2199829e-09  -5.2983184e-09   1.0000000e+00
   3.0180180e-01  -8.9166143e+01   1.2116737e-09  -5.2622318e-09   1.0000000e+00
   3.0230230e-01  -8.9202678e+01   1.2015233e-09  -5.2181495e-09   1.0000000e+00
   3.0280280e-01  -8.9243730e+01   1.1902193e-09  -5.1690566e-09   1.0000000e+00
   3.0330330e-01  -8.9286233e+01   1.1786280e-09  -5.1187163e-09   1.0000000e+00
   3.0380380e-01  -8.9326855e+01   1.1676548e-09  -5.0710602e-09   1.0000000e+00
   3.0430430e-01  -8.9362514e+01   1.1581067e-09  -5.0295936e-09   1.0000000e+00
   3.0480480e-01  -8.9390899e+01   1.1505621e-09  -4.9968277e-09   1.0000000e+00
   3.0530531e-01  -8.9410864e+01   1.1452851e-09  -4.9739099e-09   1.0000000e+00
   3.0580581e-01  -8.9422628e+01   1.1421869e-09  -4.9604547e-09   1.0000000e+00
   3.0630631e-01  -8.9427746e+01   1.1408416e-09  -4.9546123e-09   1.0000000e+00
   3.0680681e-01  -8.9428821e+01   1.1405594e-09  -4.9533866e-09   1.0000000e+00
   3.0730731e-01  -8.9429074e+01   1.1404929e-09  -4.9530978e-09   1.0000000e+00
   3.0780781e-01  -8.9431802e+01   1.1397768e-09  -4.9499879e-09   1.0000000e+00
   3.0830831e-01  -8.9439884e+01   1.1376576e-09  -4.9407843e-09   1.0000000e+00
   3.0880881e-01  -8.9455350e+01   1.1336135e-09  -4.9232210e-09   1.0000000e+00
   3.0930931e-01  -8.9479083e+01   1.1274355e-09  -4.8963901e-09   1.0000000e+00
   3.0980981e-01  -8.9510719e+01   1.1192526e-09  -4.8608522e-09   1.0000000e+00
   3.1031031e-01  -8.9548675e+01   1.1095131e-09  -4.8185544e-09   1.0000000e+00
   3.1081081e-01  -8.9590392e+01   1.0989067e-09  -4.7724914e-09   1.0000000e+00
   3.1131131e-01  -8.9632683e+01   1.0882575e-09  -4.7262422e-09   1.0000000e+00
   3.1181181e-01  -8.9672234e+01   1.0783919e-09  -4.6833967e-09   1.0000000e+00
   3.1231231e-01  -8.9706120e+01   1.0700104e-09  -4.6469962e-09   1.0000000e+00
   3.1281281e-01  -8.9732307e+01   1.0635779e-09  -4.6190601e-09   1.0000000e+00
   3.1331331e-01  -8.9750002e+01   1.0592531e-09  -4.6002779e-09   1.0000000e+00
   3.1381381e-01  -8.9759795e+01   1.0568674e-09  -4.5899167e-09   1.0000000e+00
   3.1431431e-01  -8.9763547e+01   1.0559548e-09  -4.5859533e-09   1.0000000e+00
   3.1481481e-01  -8.9764076e+01   1.0558261e-09  -4.5853945e-09   1.0000000e+00
   3.1531532e-01  -8.9764672e+01   1.0556813e-09  -4.5847657e-09   1.0000000e+00
   3.1581582e-01  -8.9768576e+01   1.0547327e-09  -4.5806461e-09   1.0000000e+00
   3.1631632e-01  -8.9778479e+01   1.0523304e-09  -4.5702131e-09   1.0000000e+00
   3.1681682e-01  -8.9796124e+01   1.0480635e-09  -4.5516821e-09   1.0000000e+00
   3.1731732e-01  -8.9822072e+01   1.0418202e-09  -4.5245676e-09   1.0000000e+00
   3.1781782e-01  -8.9855625e+01   1.0338023e-09  -4.4897462e-09   1.0000000e+00
   3.1831832e-01  -8.9894910e+01   1.0244929e-09  -4.4493163e-09   1.0000000e+00
   3.1881882e-01  -8.9937157e+01   1.0145753e-09  -4.4062446e-09   1.0000000e+00
   3.1931932e-01  -8.9979092e+01   1.0048259e-09  -4.3639034e-09   1.0000000e+00
   3.1981982e-01  -9.0017442e+01   9.9599184e-10  -4.3255376e-09   1.0000000e+00
   3.2032032e-01  -9.0049478e+01   9.8867203e-10  -4.2937481e-09   1.0000000e+00
   3.2082082e-01  -9.0073463e+01   9.8322683e-10  -4.2700999e-09   1.0000000e+00
   3.2132132e-01  -9.0088965e+01   9.7972341e-10  -4.2548847e-09   1.0000000e+00
   3.2182182e-01  -9.0096931e+01   9.7792807e-10  -4.2470877e-09   1.0000000e+00
   3.2232232e-01  -9.0099524e+01   9.7734443e-10  -4.2445529e-09   1.0000000e+00
   3.2282282e-01  -9.0099736e+01   9.7729669e-10  -4.2443456e-09   1.0000000e+00
   3.2332332e-01  -9.0100921e+01   9.7703001e-10  -4.2431874e-09   1.0000000e+00
   3.2382382e-01  -9.0106212e+01   9.7584052e-10  -4.2380215e-09   1.0000000e+00
   3.2432432e-01  -9.0118092e+01   9.7317476e-10  -4.2264443e-09   1.0000000e+00
   3.2482482e-01  -9.0138012e+01   9.6872110e-10  -4.2071023e-09   1.0000000e+00
   3.2532533e-01  -9.0166204e+01   9.6245323e-10  -4.1798813e-09   1.0000000e+00
   3.2582583e-01  -9.0201632e+01   9.5463382e-10  -4.1459220e-09   1.0000000e+00
   3.2632633e-01  -9.0242156e+01   9.4576758e-10  -4.1074164e-09   1.0000000e+00
   3.2682683e-01  -9.0284805e+01   9.3652530e-10  -4.0672777e-09   1.0000000e+00
   3.2732733e-01  -9.0326242e+01   9.2763208e-10  -4.0286549e-09   1.0000000e+00
   3.2782783e-01  -9.0363289e+01   9.1975283e-10  -3.9944358e-09   1.0000000e+00
   3.2832833e-01  -9.0393418e+01   9.1339403e-10  -3.9668199e-09   1.0000000e+00
   3.2882883e-01  -9.0415213e+01   9.0882180e-10  -3.9469629e-09   1.0000000e+00
   3.2932933e-01  -9.0428610e+01   9.0602259e-10  -3.9348061e-09   1.0000000e+00
   3.2982983e-01  -9.0434909e+01   9.0470942e-10  -3.9291031e-09   1.0000000e+00
   3.3033033e-01  -9.0436557e+01   9.0436625e-10  -3.9276127e-09   1.0000000e+00
   3.3083083e-01  -9.0436705e+01   9.0433538e-10  -3.9274787e-09   1.0000000e+00
   3.3133133e-01  -9.0438710e+01   9.0391783e-10  -3.9256653e-09   1.0000000e+00
   3.3183183e-01  -9.0445595e+01   9.0248597e-10  -3.9194468e-09   1.0000000e+00
   3.3233233e-01  -9.0459611e+01   8.9957819e-10  -3.9068184e-09   1.0000000e+00
   3.3283283e-01  -9.0481900e+01   8.9497321e-10  -3.8868193e-09   1.0000000e+00
   3.3333333e-01  -9.0512354e+01   8.8871932e-10  -3.8596590e-09   1.0000000e+00
   3.3383383e-01  -9.0549622e+01   8.8112551e-10  -3.8266795e-09   1.0000000e+00
   3.3433433e-01  -9.0591282e+01   8.7271368e-10  -3.7901474e-09   1.0000000e+00
   3.3483483e-01  -9.0634214e+01   8.6412910e-10  -3.7528650e-09   1.0000000e+00
   3.3533534e-01  -9.0675044e+01   8.5604301e-10  -3.7177476e-09   1.0000000e+00
   3.3583584e-01  -9.0710689e+01   8.4904583e-10  -3.6873592e-09   1.0000000e+00
   3.3633634e-01  -9.0738874e+01   8.4355345e-10  -3.6635061e-09   1.0000000e+00
   3.3683684e-01  -9.0758511e+01   8.3974783e-10  -3.6469785e-09   1.0000000e+00
   3.3733734e-01  -9.0769910e+01   8.3754670e-10  -3.6374191e-09   1.0000000e+00
   3.3783784e-01  -9.0774724e+01   8.3661877e-10  -3.6333892e-09   1.0000000e+00
   3.3833834e-01  -9.0775654e+01   8.3643970e-10  -3.6326114e-09   1.0000000e+00
   3.3883884e-01  -9.0775979e+01   8.3637697e-10  -3.6323390e-09   1.0000000e+00
   3.3933934e-01  -9.0779039e+01   8.3578788e-10  -3.6297807e-09   1.0000000e+00
   3.3983984e-01  -9.0787725e+01   8.3411811e-10  -3.6225289e-09   1.0000000e+00
   3.4034034e-01  -9.0804025e+01   8.3099316e-10  -3.6089575e-09   1.0000000e+00
   3.4084084e-01  -9.0828775e+01   8.2627105e-10  -3.5884496e-09   1.0000000e+00
   3.4134134e-01  -9.0861524e+01   8.2006379e-10  -3.5614918e-09   1.0000000e+00
   3.4184184e-01  -9.0900588e+01   8.1272045e-10  -3.5296001e-09   1.0000000e+00
   3.4234234e-01  -9.0943311e+01   8.0476470e-10  -3.4950487e-09   1.0000000e+00
   3.4284284e-01  -9.0986414e+01   7.9681706e-10  -3.4605325e-09   1.0000000e+00
   3.4334334e-01  -9.1026530e+01   7.8949070e-10  -3.4287145e-09   1.0000000e+00
   3.4384384e-01  -9.1060699e+01   7.8330353e-10  -3.4018440e-09   1.0000000e+00
   3.4434434e-01  -9.1086916e+01   7.7858919e-10  -3.3813699e-09   1.0000000e+00
   3.4484484e-01  -9.1104447e+01   7.7545270e-10  -3.3677483e-09   1.0000000e+00
   3.4534535e-01  -9.1113974e+01   7.7375351e-10  -3.3603688e-09   1.0000000e+00
   3.4584585e-01  -9.1117492e+01   7.7312701e-10  -3.3576479e-09   1.0000000e+00
   3.4634635e-01  -9.1117929e+01   7.7304907e-10  -3.3573095e-09   1.0000000e+00
   3.4684685e-01  -9.1118675e+01   7.7291640e-10  -3.3567333e-09   1.0000000e+00
   3.4734735e-01  -9.1123036e+01   7.7214068e-10  -3.3533644e-09   1.0000000e+00
   3.4784785e-01  -9.1133726e+01   7.7024243e-10  -3.3451204e-09   1.0000000e+00
   3.4834835e-01  -9.1152470e+01   7.6692519e-10  -3.3307138e-09   1.0000000e+00
   3.4884885e-01  -9.1179777e+01   7.6211815e-10  -3.3098371e-09   1.0000000e+00
   3.4934935e-01  -9.1214844e+01   7.5598927e-10  -3.2832197e-09   1.0000000e+00
   3.4984985e-01  -9.1255680e+01   7.4891415e-10  -3.2524928e-09   1.0000000e+00
   3.5035035e-01  -9.1299391e+01   7.4141415e-10  -3.2199208e-09   1.0000000e+00
   3.5085085e-01  -9.1342577e+01   7.3407813e-10  -3.1880608e-09   1.0000000e+00
   3.5135135e-01  -9.1381884e+01   7.2746420e-10  -3.1593369e-09   1.0000000e+00
   3.5185185e-01  -9.1414522e+01   7.2201767e-10  -3.1356829e-09   1.0000000e+00
   3.5235235e-01  -9.1438765e+01   7.1799844e-10  -3.1182276e-09   1.0000000e+00
   3.5285285e-01  -9.1454255e+01   7.1544215e-10  -3.1071258e-09   1.0000000e+00
   3.5335335e-01  -9.1462050e+01   7.1415907e-10  -3.1015534e-09   1.0000000e+00
   3.5385385e-01  -9.1464469e+01   7.1376149e-10  -3.0998268e-09   1.0000000e+00
   3.5435435e-01  -9.1464653e+01   7.1373130e-10  -3.0996956e-09   1.0000000e+00
   3.5485485e-01  -9.1466076e+01   7.1349748e-10  -3.0986802e-09   1.0000000e+00
   3.5535536e-01  -9.1471974e+01   7.1252904e-10  -3.0944743e-09   1.0000000e+00
   3.5585586e-01  -9.1484884e+01   7.1041417e-10  -3.0852895e-09   1.0000000e+00
   3.5635636e-01  -9.1506240e+01   7.0692929e-10  -3.0701549e-09   1.0000000e+00
   3.5685686e-01  -9.1536203e+01   7.0206885e-10  -3.0490463e-09   1.0000000e+00
   3.5735736e-01  -9.1573632e+01   6.9604411e-10  -3.0228812e-09   1.0000000e+00
   3.5785786e-01  -9.1616232e+01   6.8924999e-10  -2.9933747e-09   1.0000000e+00
   3.5835836e-01  -9.1660870e+01   6.8220207e-10  -2.9627660e-09   1.0000000e+00
   3.5885886e-01  -9.1704066e+01   6.7545036e-10  -2.9334437e-09   1.0000000e+00
   3.5935936e-01  -9.1742488e+01   6.6950101e-10  -2.9076059e-09   1.0000000e+00
   3.5985986e-01  -9.1773545e+01   6.6473038e-10  -2.8868874e-09   1.0000000e+00
   3.6036036e-01  -9.1795836e+01   6.6132722e-10  -2.8721076e-09   1.0000000e+00
   3.6086086e-01  -9.1809363e+01   6.5927053e-10  -2.8631755e-09   1.0000000e+00
   3.6136136e-01  -9.1815576e+01   6.5832806e-10  -2.8590824e-09   1.0000000e+00
   3.6186186e-01  -9.1817096e+01   6.5809780e-10  -2.8580824e-09   1.0000000e+00
   3.6236236e-01  -9.1817274e+01   6.5807082e-10  -2.8579653e-09   1.0000000e+00
   3.6286286e-01  -9.1819634e+01   6.5771333e-10  -2.8564127e-09   1.0000000e+00
   3.6336336e-01  -9.1827331e+01   6.5654870e-10  -2.8513548e-09   1.0000000e+00
   3.6386386e-01  -9.1842681e+01   6.5423211e-10  -2.8412940e-09   1.0000000e+00
   3.6436436e-01  -9.1866821e+01   6.5060579e-10  -2.8255451e-09   1.0000000e+00
   3.6486486e-01  -9.1899563e+01   6.4571914e-10  -2.8043226e-09   1.0000000e+00
   3.6536537e-01  -9.1939418e+01   6.3982053e-10  -2.7787053e-09   1.0000000e+00
   3.6586587e-01  -9.1983784e+01   6.3331773e-10  -2.7504640e-09   1.0000000e+00
   3.6636637e-01  -9.2029324e+01   6.2671135e-10  -2.7217728e-09   1.0000000e+00
   3.6686687e-01  -9.2072457e+01   6.2051786e-10  -2.6948748e-09   1.0000000e+00
   3.6736737e-01  -9.2109942e+01   6.1518513e-10  -2.6717151e-09   1.0000000e+00
   3.6786787e-01  -9.2139404e+01   6.1102590e-10  -2.6536518e-09   1.0000000e+00
   3.6836837e-01  -9.2159757e+01   6.0816907e-10  -2.6412447e-09   1.0000000e+00
   3.6886887e-01  -9.2171416e+01   6.0653849e-10  -2.6341632e-09   1.0000000e+00
   3.6936937e-01  -9.2176203e+01   6.0587035e-10  -2.6312615e-09   1.0000000e+00
   3.6986987e-01  -9.2177046e+01   6.0575278e-10  -2.6307509e-09   1.0000000e+00
   3.7037037e-01  -9.2177468e+01   6.0569394e-10  -2.6304954e-09   1.0000000e+00
   3.7087087e-01  -9.2181042e+01   6.0519567e-10  -2.6283314e-09   1.0000000e+00
   3.7137137e-01  -9.2190806e+01   6.0383654e-10  -2.6224288e-09   1.0000000e+00
   3.7187187e-01  -9.2208835e+01   6.0133509e-10  -2.6115651e-09   1.0000000e+00
   3.7237237e-01  -9.2235960e+01   5.9759087e-10  -2.5953042e-09   1.0000000e+00
   3.7287287e-01  -9.2271630e+01   5.9270278e-10  -2.5740754e-09   1.0000000e+00
   3.7337337e-01  -9.2314001e+01   5.8694838e-10  -2.5490844e-09   1.0000000e+00
   3.7387387e-01  -9.2360164e+01   5.8074245e-10  -2.5221324e-09   1.0000000e+00
   3.7437437e-01  -9.2406588e+01   5.7456773e-10  -2.4953159e-09   1.0000000e+00
   3.7487487e-01  -9.2449631e+01   5.6890126e-10  -2.4707068e-09   1.0000000e+00
   3.7537538e-01  -9.2486137e+01   5.6413918e-10  -2.4500253e-09   1.0000000e+00
   3.7587588e-01  -9.2513986e+01   5.6053329e-10  -2.4343651e-09   1.0000000e+00
   3.7637638e-01  -9.2532448e+01   5.5815552e-10  -2.4240386e-09   1.0000000e+00
   3.7687688e-01  -9.2542339e+01   5.5688576e-10  -2.4185241e-09   1.0000000e+00
   3.7737738e-01  -9.2545865e+01   5.5643379e-10  -2.4165612e-09   1.0000000e+00
   3.7787788e-01  -9.2546253e+01   5.5638405e-10  -2.4163452e-09   1.0000000e+00
   3.7837838e-01  -9.2547201e+01   5.5626270e-10  -2.4158182e-09   1.0000000e+00
   3.7887888e-01  -9.2552274e+01   5.5561322e-10  -2.4129976e-09   1.0000000e+00
   3.7937938e-01  -9.2564395e+01   5.5406468e-10  -2.4062723e-09   1.0000000e+00
   3.7987988e-01  -9.2585380e+01   5.5139393e-10  -2.3946734e-09   1.0000000e+00
   3.8038038e-01  -9.2615723e+01   5.4755489e-10  -2.3780007e-09   1.0000000e+00
   3.8088088e-01  -9.2654508e+01   5.4268667e-10  -2.3568583e-09   1.0000000e+00
   3.8138138e-01  -9.2699512e+01   5.3709215e-10  -2.3325616e-09   1.0000000e+00
   3.8188188e-01  -9.2747543e+01   5.3118487e-10  -2.3069066e-09   1.0000000e+00
   3.8238238e-01  -9.2794865e+01   5.2542837e-10  -2.2819064e-09   1.0000000e+00
   3.8288288e-01  -9.2837800e+01   5.2025950e-10  -2.2594583e-09   1.0000000e+00
   3.8338338e-01  -9.2873320e+01   5.1602178e-10  -2.2410541e-09   1.0000000e+00
   3.8388388e-01  -9.2899553e+01   5.1291416e-10  -2.2275579e-09   1.0000000e+00
   3.8438438e-01  -9.2916172e+01   5.1095517e-10  -2.2190501e-09   1.0000000e+00
   3.8488488e-01  -9.2924402e+01   5.0998783e-10  -2.2148490e-09   1.0000000e+00
   3.8538539e-01  -9.2926851e+01   5.0970028e-10  -2.2136002e-09   1.0000000e+00
   3.8588589e-01  -9.2927031e+01   5.0967919e-10  -2.2135086e-09   1.0000000e+00
   3.8638639e-01  -9.2928783e+01   5.0947357e-10  -2.2126156e-09   1.0000000e+00
   3.8688689e-01  -9.2935684e+01   5.0866467e-10  -2.2091026e-09   1.0000000e+00
   3.8738739e-01  -9.2950483e+01   5.0693438e-10  -2.2015881e-09   1.0000000e+00
   3.8788789e-01  -9.2974738e+01   5.0411098e-10  -2.1893261e-09   1.0000000e+00
   3.8838839e-01  -9.3008589e+01   5.0019699e-10  -2.1723279e-09   1.0000000e+00
   3.8888889e-01  -9.3050708e+01   4.9536941e-10  -2.1513620e-09   1.0000000e+00
   3.8938939e-01  -9.3098529e+01   4.8994475e-10  -2.1278030e-09   1.0000000e+00
   3.8988989e-01  -9.3148535e+01   4.8433568e-10  -2.1034431e-09   1.0000000e+00
   3.9039039e-01  -9.3196819e+01   4.7898074e-10  -2.0801869e-09   1.0000000e+00
   3.9089089e-01  -9.3239662e+01   4.7427895e-10  -2.0597673e-09   1.0000000e+00
   3.9139139e-01  -9.3274175e+01   4.7052473e-10  -2.0434629e-09   1.0000000e+00
   3.9189189e-01  -9.3298818e+01   4.6786242e-10  -2.0319007e-09   1.0000000e+00
   3.9239239e-01  -9.3313647e+01   4.6626769e-10  -2.0249749e-09   1.0000000e+00
   3.9289289e-01  -9.3320341e+01   4.6554949e-10  -2.0218557e-09   1.0000000e+00
   3.9339339e-01  -9.3321901e+01   4.6538229e-10  -2.0211296e-09   1.0000000e+00
   3.9389389e-01  -9.3322123e+01   4.6535853e-10  -2.0210264e-09   1.0000000e+00
   3.9439439e-01  -9.3325006e+01   4.6504978e-10  -2.0196855e-09   1.0000000e+00
   3.9489489e-01  -9.3334094e+01   4.6407755e-10  -2.0154632e-09   1.0000000e+00
   3.9539540e-01  -9.3351954e+01   4.6217308e-10  -2.0071922e-09   1.0000000e+00
   3.9589590e-01  -9.3379856e+01   4.5921322e-10  -1.9943377e-09   1.0000000e+00
   3.9639640e-01  -9.3417550e+01   4.5524484e-10  -1.9771032e-09   1.0000000e+00
   3.9689690e-01  -9.3463326e+01   4.5047155e-10  -1.9563731e-09   1.0000000e+00
   3.9739740e-01  -9.3514194e+01   4.4522608e-10  -1.9335923e-09   1.0000000e+00
   3.9789790e-01  -9.3566345e+01   4.3991166e-10  -1.9105121e-09   1.0000000e+00
   3.9839840e-01  -9.3615679e+01   4.3494275e-10  -1.8889324e-09   1.0000000e+00
   3.9889890e-01  -9.3658472e+01   4.3067816e-10  -1.8704115e-09   1.0000000e+00
   3.9939940e-01  -9.3692016e+01   4.2736448e-10  -1.8560203e-09   1.0000000e+00
   3.9989990e-01  -9.3715092e+01   4.2509973e-10  -1.8461847e-09   1.0000000e+00
   4.0040040e-01  -9.3728193e+01   4.2381931e-10  -1.8406239e-09   1.0000000e+00
   4.0090090e-01  -9.3733471e+01   4.2330450e-10  -1.8383881e-09   1.0000000e+00
   4.0140140e-01  -9.3734351e+01   4.2321879e-10  -1.8380159e-09   1.0000000e+00
   4.0190190e-01  -9.3734905e+01   4.2316473e-10  -1.8377811e-09   1.0000000e+00
   4.0240240e-01  -9.3739282e+01   4.2273851e-10  -1.8359300e-09   1.0000000e+00
   4.0290290e-01  -9.3750956e+01   4.2160364e-10  -1.8310013e-09   1.0000000e+00
   4.0340340e-01  -9.3772336e+01   4.1953330e-10  -1.8220100e-09   1.0000000e+00
   4.0390390e-01  -9.3804346e+01   4.1645243e-10  -1.8086299e-09   1.0000000e+00
   4.0440440e-01  -9.3846341e+01   4.1244486e-10  -1.7912253e-09   1.0000000e+00
   4.0490490e-01  -9.3896154e+01   4.0774117e-10  -1.7707974e-09   1.0000000e+00
   4.0540541e-01  -9.3950399e+01   4.0268000e-10  -1.7488170e-09   1.0000000e+00
   4.0590591e-01  -9.4004943e+01   3.9765435e-10  -1.7269909e-09   1.0000000e+00
   4.0640641e-01  -9.4055485e+01   3.9305337e-10  -1.7070091e-09   1.0000000e+00
   4.0690691e-01  -9.4098321e+01   3.8919556e-10  -1.6902549e-09   1.0000000e+00
   4.0740741e-01  -9.4130930e+01   3.8628423e-10  -1.6776111e-09   1.0000000e+00
   4.0790791e-01  -9.4152460e+01   3.8437398e-10  -1.6693150e-09   1.0000000e+00
   4.0840841e-01  -9.4163907e+01   3.8336223e-10  -1.6649210e-09   1.0000000e+00
   4.0890891e-01  -9.4167921e+01   3.8300807e-10  -1.6633829e-09   1.0000000e+00
   4.0940941e-01  -9.4168330e+01   3.8297199e-10  -1.6632262e-09   1.0000000e+00
   4.0990991e-01  -9.4169554e+01   3.8286407e-10  -1.6627575e-09   1.0000000e+00
   4.1041041e-01  -9.4175829e+01   3.8231129e-10  -1.6603569e-09   1.0000000e+00
   4.1091091e-01  -9.4190608e+01   3.8101244e-10  -1.6547160e-09   1.0000000e+00
   4.1141141e-01  -9.4216061e+01   3.7878600e-10  -1.6450467e-09   1.0000000e+00
   4.1191191e-01  -9.4252758e+01   3.7559877e-10  -1.6312048e-09   1.0000000e+00
   4.1241241e-01  -9.4299623e+01   3.7156744e-10  -1.6136969e-09   1.0000000e+00
   4.1291291e-01  -9.4354016e+01   3.6694281e-10  -1.5936124e-09   1.0000000e+00
   4.1341341e-01  -9.4412097e+01   3.6206815e-10  -1.5724420e-09   1.0000000e+00
   4.1391391e-01  -9.4469364e+01   3.5732517e-10  -1.5518435e-09   1.0000000e+00
   4.1441441e-01  -9.4521352e+01   3.5307324e-10  -1.5333776e-09   1.0000000e+00
   4.1491491e-01  -9.4564350e+01   3.4959480e-10  -1.5182709e-09   1.0000000e+00
   4.1541542e-01  -9.4596093e+01   3.4704895e-10  -1.5072144e-09   1.0000000e+00
   4.1591592e-01  -9.4616130e+01   3.4545145e-10  -1.5002766e-09   1.0000000e+00
   4.1641642e-01  -9.4625995e+01   3.4466763e-10  -1.4968725e-09   1.0000000e+00
   4.1691692e-01  -9.4628864e+01   3.4444003e-10  -1.4958841e-09   1.0000000e+00
   4.1741742e-01  -9.4629081e+01   3.4442282e-10  -1.4958093e-09   1.0000000e+00
   4.1791792e-01  -9.4631341e+01   3.4424363e-10  -1.4950311e-09   1.0000000e+00
   4.1841842e-01  -9.4640035e+01   3.4355518e-10  -1.4920412e-09   1.0000000e+00
   4.1891892e-01  -9.4658544e+01   3.4209413e-10  -1.4856959e-09   1.0000000e+00
   4.1941942e-01  -9.4688774e+01   3.3972114e-10  -1.4753902e-09   1.0000000e+00
   4.1991992e-01  -9.4730935e+01   3.3643910e-10  -1.4611364e-09   1.0000000e+00
   4.2042042e-01  -9.4783435e+01   3.3239655e-10  -1.4435799e-09   1.0000000e+00
   4.2092092e-01  -9.4843101e+01   3.2786107e-10  -1.4238825e-09   1.0000000e+00
   4.2142142e-01  -9.4905635e+01   3.2317404e-10  -1.4035270e-09   1.0000000e+00
   4.2192192e-01  -9.4966113e+01   3.1870484e-10  -1.3841175e-09   1.0000000e+00
   4.2242242e-01  -9.5019877e+01   3.1478375e-10  -1.3670885e-09   1.0000000e+00
   4.2292292e-01  -9.5063248e+01   3.1165581e-10  -1.3535040e-09   1.0000000e+00
   4.2342342e-01  -9.5094210e+01   3.0944181e-10  -1.3438887e-09   1.0000000e+00
   4.2392392e-01  -9.5112808e+01   3.0811953e-10  -1.3381461e-09   1.0000000e+00
   4.2442442e-01  -9.5121153e+01   3.0752800e-10  -1.3355771e-09   1.0000000e+00
   4.2492492e-01  -9.5123060e+01   3.0739300e-10  -1.3349908e-09   1.0000000e+00
   4.2542543e-01  -9.5123369e+01   3.0737113e-10  -1.3348959e-09   1.0000000e+00
   4.2592593e-01  -9.5127136e+01   3.0710468e-10  -1.3337387e-09   1.0000000e+00
   4.2642643e-01  -9.5138895e+01   3.0627423e-10  -1.3301321e-09   1.0000000e+00
   4.2692693e-01  -9.5161925e+01   3.0465441e-10  -1.3230973e-09   1.0000000e+00
   4.2742743e-01  -9.5197881e+01   3.0214253e-10  -1.3121883e-09   1.0000000e+00
   4.2792793e-01  -9.5246512e+01   2.9877811e-10  -1.2975769e-09   1.0000000e+00
   4.2842843e-01  -9.5305674e+01   2.9473557e-10  -1.2800203e-09   1.0000000e+00
   4.2892893e-01  -9.5371623e+01   2.9029379e-10  -1.2607299e-09   1.0000000e+00
   4.2942943e-01  -9.5439456e+01   2.8579483e-10  -1.2411912e-09   1.0000000e+00
   4.2992993e-01  -9.5503840e+01   2.8158920e-10  -1.2229263e-09   1.0000000e+00
   4.3043043e-01  -9.5559860e+01   2.7798031e-10  -1.2072531e-09   1.0000000e+00
   4.3093093e-01  -9.5603868e+01   2.7517766e-10  -1.1950814e-09   1.0000000e+00
   4.3143143e-01  -9.5634180e+01   2.7326374e-10  -1.1867694e-09   1.0000000e+00
   4.3193193e-01  -9.5651386e+01   2.7218328e-10  -1.1820769e-09   1.0000000e+00
   4.3243243e-01  -9.5658302e+01   2.7175018e-10  -1.1801960e-09   1.0000000e+00
   4.3293293e-01  -9.5659430e+01   2.7167957e-10  -1.1798894e-09   1.0000000e+00
   4.3343343e-01  -9.5660208e+01   2.7163094e-10  -1.1796782e-09   1.0000000e+00
   4.3393393e-01  -9.5666075e+01   2.7126423e-10  -1.1780856e-09   1.0000000e+00
   4.3443443e-01  -9.5681725e+01   2.7028846e-10  -1.1738479e-09   1.0000000e+00
   4.3493493e-01  -9.5710365e+01   2.6851188e-10  -1.1661323e-09   1.0000000e+00
   4.3543544e-01  -9.5753330e+01   2.6586855e-10  -1.1546524e-09   1.0000000e+00
   4.3593594e-01  -9.5809823e+01   2.6243252e-10  -1.1397300e-09   1.0000000e+00
   4.3643644e-01  -9.5877113e+01   2.5839775e-10  -1.1222072e-09   1.0000000e+00
   4.3693694e-01  -9.5950724e+01   2.5405489e-10  -1.1033464e-09   1.0000000e+00
   4.3743744e-01  -9.6025092e+01   2.4974156e-10  -1.0846138e-09   1.0000000e+00
   4.3793794e-01  -9.6094361e+01   2.4578983e-10  -1.0674517e-09   1.0000000e+00
   4.3843844e-01  -9.6153328e+01   2.4247515e-10  -1.0530562e-09   1.0000000e+00
   4.3893894e-01  -9.6198383e+01   2.3997260e-10  -1.0421877e-09   1.0000000e+00
   4.3943944e-01  -9.6228223e+01   2.3832947e-10  -1.0350517e-09   1.0000000e+00
   4.3993994e-01  -9.6244115e+01   2.3745894e-10  -1.0312711e-09   1.0000000e+00
   4.4044044e-01  -9.6249680e+01   2.3715485e-10  -1.0299504e-09   1.0000000e+00
   4.4094094e-01  -9.6250249e+01   2.3712377e-10  -1.0298154e-09   1.0000000e+00
   4.4144144e-01  -9.6251966e+01   2.3703006e-10  -1.0294085e-09   1.0000000e+00
   4.4194194e-01  -9.6260742e+01   2.3655156e-10  -1.0273304e-09   1.0000000e+00
   4.4244244e-01  -9.6281462e+01   2.3542568e-10  -1.0224407e-09   1.0000000e+00
   4.4294294e-01  -9.6317226e+01   2.3349489e-10  -1.0140554e-09   1.0000000e+00
   4.4344344e-01  -9.6368983e+01   2.3072877e-10  -1.0020423e-09   1.0000000e+00
   4.4394394e-01  -9.6435362e+01   2.2722901e-10  -9.8684307e-10   1.0000000e+00
   4.4444444e-01  -9.6512883e+01   2.2320901e-10  -9.6938440e-10   1.0000000e+00
   4.4494494e-01  -9.6596192e+01   2.1896807e-10  -9.5096623e-10   1.0000000e+00
   4.4544545e-01  -9.6678922e+01   2.1483637e-10  -9.3302250e-10   1.0000000e+00
   4.4594595e-01  -9.6754507e+01   2.1112967e-10  -9.1692450e-10   1.0000000e+00
   4.4644645e-01  -9.6817446e+01   2.0809199e-10  -9.0373202e-10   1.0000000e+00
   4.4694695e-01  -9.6864156e+01   2.0586588e-10  -8.9406416e-10   1.0000000e+00
   4.4744745e-01  -9.6893787e+01   2.0446611e-10  -8.8798504e-10   1.0000000e+00
   4.4794795e-01  -9.6908415e+01   2.0377855e-10  -8.8499900e-10   1.0000000e+00
   4.4844845e-01  -9.6912717e+01   2.0357682e-10  -8.8412290e-10   1.0000000e+00
   4.4894895e-01  -9.6913025e+01   2.0356239e-10  -8.8406022e-10   1.0000000e+00
   4.4944945e-01  -9.6916351e+01   2.0340651e-10  -8.8338327e-10   1.0000000e+00
   4.4994995e-01  -9.6929197e+01   2.0280577e-10  -8.8077428e-10   1.0000000e+00
   4.5045045e-01  -9.6956667e+01   2.0152702e-10  -8.7522072e-10   1.0000000e+00
   4.5095095e-01  -9.7001761e+01   1.9944535e-10  -8.6618015e-10   1.0000000e+00
   4.5145145e-01  -9.7064992e+01   1.9656254e-10  -8.5366028e-10   1.0000000e+00
   4.5195195e-01  -9.7144318e+01   1.9300483e-10  -8.3820935e-10   1.0000000e+00
   4.5245245e-01  -9.7235238e+01   1.8900626e-10  -8.2084374e-10   1.0000000e+00
   4.5295295e-01  -9.7331375e+01   1.8486834e-10  -8.0287301e-10   1.0000000e+00
   4.5345345e-01  -9.7425229e+01   1.8091606e-10  -7.8570847e-10   1.0000000e+00
   4.5395395e-01  -9.7509434e+01   1.7744206e-10  -7.7062108e-10   1.0000000e+00
   4.5445445e-01  -9.7577951e+01   1.7466462e-10  -7.5855879e-10   1.0000000e+00
   4.5495495e-01  -9.7627231e+01   1.7269386e-10  -7.4999990e-10   1.0000000e+00
   4.5545546e-01  -9.7657026e+01   1.7151314e-10  -7.4487209e-10   1.0000000e+00
   4.5595596e-01  -9.7670513e+01   1.7098134e-10  -7.4256253e-10   1.0000000e+00
   4.5645646e-01  -9.7673633e+01   1.7085855e-10  -7.4202925e-10   1.0000000e+00
   4.5695696e-01  -9.7674113e+01   1.7083968e-10  -7.4194728e-10   1.0000000e+00
   4.5745746e-01  -9.7680035e+01   1.7060686e-10  -7.4093619e-10   1.0000000e+00
   4.5795796e-01  -9.7698685e+01   1.6987578e-10  -7.3776114e-10   1.0000000e+00
   4.5845846e-01  -9.7735515e+01   1.6844126e-10  -7.3153110e-10   1.0000000e+00
   4.5895896e-01  -9.7793407e+01   1.6621082e-10  -7.2184443e-10   1.0000000e+00
   4.5945946e-01  -9.7872399e+01   1.6321500e-10  -7.0883373e-10   1.0000000e+00
   4.5995996e-01  -9.7969508e+01   1.5960600e-10  -6.9316003e-10   1.0000000e+00
   4.6046046e-01  -9.8078972e+01   1.5563340e-10  -6.7590725e-10   1.0000000e+00
   4.6096096e-01  -9.8193016e+01   1.5159973e-10  -6.5838927e-10   1.0000000e+00
   4.6146146e-01  -9.8302613e+01   1.4782187e-10  -6.4198221e-10   1.0000000e+00
   4.6196196e-01  -9.8399218e+01   1.4457002e-10  -6.2785963e-10   1.0000000e+00
   4.6246246e-01  -9.8475960e+01   1.4203783e-10  -6.1686244e-10   1.0000000e+00
   4.6296296e-01  -9.8529344e+01   1.4030255e-10  -6.0932622e-10   1.0000000e+00
   4.6346346e-01  -9.8559945e+01   1.3931745e-10  -6.0504798e-10   1.0000000e+00
   4.6396396e-01  -9.8572398e+01   1.3891854e-10  -6.0331557e-10   1.0000000e+00
   4.6446446e-01  -9.8574516e+01   1.3885082e-10  -6.0302145e-10   1.0000000e+00
   4.6496496e-01  -9.8575787e+01   1.3881019e-10  -6.0284498e-10   1.0000000e+00
   4.6546547e-01  -9.8585910e+01   1.3848700e-10  -6.0144140e-10   1.0000000e+00
   4.6596597e-01  -9.8613299e+01   1.3761636e-10  -5.9766027e-10   1.0000000e+00
   4.6646647e-01  -9.8663846e+01   1.3602397e-10  -5.9074460e-10   1.0000000e+00
   4.6696697e-01  -9.8740484e+01   1.3364465e-10  -5.8041134e-10   1.0000000e+00
   4.6746747e-01  -9.8842526e+01   1.3054113e-10  -5.6693294e-10   1.0000000e+00
   4.6796797e-01  -9.8965872e+01   1.2688572e-10  -5.5105770e-10   1.0000000e+00
   4.6846847e-01  -9.9103045e+01   1.2294066e-10  -5.3392449e-10   1.0000000e+00
   4.6896897e-01  -9.9244075e+01   1.1901247e-10  -5.1686458e-10   1.0000000e+00
   4.6946947e-01  -9.9377832e+01   1.1540291e-10  -5.0118847e-10   1.0000000e+00
   4.6996997e-01  -9.9493672e+01   1.1236545e-10  -4.8799695e-10   1.0000000e+00
   4.7047047e-01  -9.9583553e+01   1.1006385e-10  -4.7800121e-10   1.0000000e+00
   4.7097097e-01  -9.9643939e+01   1.0854406e-10  -4.7140087e-10   1.0000000e+00
   4.7147147e-01  -9.9676479e+01   1.0773382e-10  -4.6788204e-10   1.0000000e+00
   4.7197197e-01  -9.9688122e+01   1.0744539e-10  -4.6662938e-10   1.0000000e+00
   4.7247247e-01  -9.9689392e+01   1.0741397e-10  -4.6649293e-10   1.0000000e+00
   4.7297297e-01  -9.9692639e+01   1.0733370e-10  -4.6614433e-10   1.0000000e+00
   4.7347347e-01  -9.9709978e+01   1.0690604e-10  -4.6428703e-10   1.0000000e+00
   4.7397397e-01  -9.9751447e+01   1.0589007e-10  -4.5987475e-10   1.0000000e+00
   4.7447447e-01  -9.9824041e+01   1.0413481e-10  -4.5225174e-10   1.0000000e+00
   4.7497497e-01  -9.9930704e+01   1.0160839e-10  -4.4127962e-10   1.0000000e+00
   4.7547548e-01  -1.0007011e+02   9.8398512e-11  -4.2733931e-10   1.0000000e+00
   4.7597598e-01  -1.0023646e+02   9.4700803e-11  -4.1128036e-10   1.0000000e+00
   4.7647648e-01  -1.0041975e+02   9.0787267e-11  -3.9428409e-10   1.0000000e+00
   4.7697698e-01  -1.0060666e+02   8.6962881e-11  -3.7767499e-10   1.0000000e+00
   4.7747748e-01  -1.0078220e+02   8.3517970e-11  -3.6271394e-10   1.0000000e+00
   4.7797798e-01  -1.0093207e+02   8.0685125e-11  -3.5041105e-10   1.0000000e+00
   4.7847848e-01  -1.0104581e+02   7.8599349e-11  -3.4135264e-10   1.0000000e+00
   4.7897898e-01  -1.0111936e+02   7.7279516e-11  -3.3562067e-10   1.0000000e+00
   4.7947948e-01  -1.0115636e+02   7.6623818e-11  -3.3277302e-10   1.0000000e+00
   4.7997998e-01  -1.0116753e+02   7.6426976e-11  -3.3191814e-10   1.0000000e+00
   4.8048048e-01  -1.0116837e+02   7.6412210e-11  -3.3185401e-10   1.0000000e+00
   4.8098098e-01  -1.0117614e+02   7.6275652e-11  -3.3126095e-10   1.0000000e+00
   4.8148148e-01  -1.0120722e+02   7.5731754e-11  -3.2889883e-10   1.0000000e+00
   4.8198198e-01  -1.0127494e+02   7.4560025e-11  -3.2381007e-10   1.0000000e+00
   4.8248248e-01  -1.0138826e+02   7.2639672e-11  -3.1547009e-10   1.0000000e+00
   4.8298298e-01  -1.0155116e+02   6.9965589e-11  -3.0385669e-10   1.0000000e+00
   4.8348348e-01  -1.0176187e+02   6.6651906e-11  -2.8946555e-10   1.0000000e+00
   4.8398398e-01  -1.0201247e+02   6.2914784e-11  -2.7323544e-10   1.0000000e+00
   4.8448448e-01  -1.0228903e+02   5.9033334e-11  -2.5637851e-10   1.0000000e+00
   4.8498498e-01  -1.0257183e+02   5.5311644e-11  -2.4021542e-10   1.0000000e+00
   4.8548549e-01  -1.0283764e+02   5.2027826e-11  -2.2595398e-10   1.0000000e+00
   4.8598599e-01  -1.0306353e+02   4.9390936e-11  -2.1450211e-10   1.0000000e+00
   4.8648649e-01  -1.0323219e+02   4.7509552e-11  -2.0633136e-10   1.0000000e+00
   4.8698699e-01  -1.0333739e+02   4.6372572e-11  -2.0139352e-10   1.0000000e+00
   4.8748749e-01  -1.0338624e+02   4.5853876e-11  -1.9914085e-10   1.0000000e+00
   4.8798799e-01  -1.0339811e+02   4.5728754e-11  -1.9859746e-10   1.0000000e+00
   4.8848849e-01  -1.0339958e+02   4.5713211e-11  -1.9852995e-10   1.0000000e+00
   4.8898899e-01  -1.0341947e+02   4.5504378e-11  -1.9762300e-10   1.0000000e+00
   4.8948949e-01  -1.0348417e+02   4.4831472e-11  -1.9470061e-10   1.0000000e+00
   4.8998999e-01  -1.0361542e+02   4.3496873e-11  -1.8890452e-10   1.0000000e+00
   4.9049049e-01  -1.0382939e+02   4.1405768e-11  -1.7982296e-10   1.0000000e+00
   4.9099099e-01  -1.0413604e+02   3.8583026e-11  -1.6756395e-10   1.0000000e+00
   4.9149149e-01  -1.0453864e+02   3.5167091e-11  -1.5272874e-10   1.0000000e+00
   4.9199199e-01  -1.0503181e+02   3.1392000e-11  -1.3633372e-10   1.0000000e+00
   4.9249249e-01  -1.0559968e+02   2.7544300e-11  -1.1962338e-10   1.0000000e+00
   4.9299299e-01  -1.0621142e+02   2.3925306e-11  -1.0390628e-10   1.0000000e+00
   4.9349349e-01  -1.0681989e+02   2.0797475e-11  -9.0322286e-11   1.0000000e+00
   4.9399399e-01  -1.0736377e+02   1.8349433e-11  -7.9690575e-11   1.0000000e+00
   4.9449449e-01  -1.0778302e+02   1.6660895e-11  -7.2357347e-11   1.0000000e+00
   4.9499499e-01  -1.0804315e+02   1.5692225e-11  -6.8150469e-11   1.0000000e+00
   4.9549550e-01  -1.0815504e+02   1.5293100e-11  -6.6417090e-11   1.0000000e+00
   4.9599600e-01  -1.0817524e+02   1.5222157e-11  -6.6108987e-11   1.0000000e+00
   4.9649650e-01  -1.0818529e+02   1.5186963e-11  -6.5956141e-11   1.0000000e+00
   4.9699700e-01  -1.0827074e+02   1.4891088e-11  -6.4671175e-11   1.0000000e+00
   4.9749750e-01  -1.0851481e+02   1.4077295e-11  -6.1136915e-11   1.0000000e+00
   4.9799800e-01  -1.0900667e+02   1.2569945e-11  -5.4590578e-11   1.0000000e+00
   4.9849850e-01  -1.0987014e+02   1.0303536e-11  -4.4747687e-11   1.0000000e+00
   4.9899900e-01  -1.1134927e+02   7.3294704e-12  -3.1831485e-11   1.0000000e+00
   4.9949950e-01  -1.1418827e+02   3.8121728e-12  -1.6556056e-11   1.0000000e+00
   5.0000000e-01            -Inf   0.0000000e+00   0.0000000e+00   1.0000000e+00


==> fbmc_oob_qcqp1_K=4_M=32.dat <==
   2.2204460e-16  -6.1234794e-14   1.0000000e+00  -1.3849551e+02   1.4139985e-14
   5.0050050e-04  -1.4066718e-01   9.6812912e-01  -1.4966059e+01   3.1870884e-02
   1.0010010e-03  -2.8600385e-01   9.3626678e-01  -1.1956341e+01   6.3733219e-02
   1.5015015e-03  -4.3628795e-01   9.0442218e-01  -1.0196429e+01   9.5577819e-02
   2.0020020e-03  -5.9181924e-01   8.7260576e-01  -8.9485021e+00   1.2739424e-01
   2.5025025e-03  -7.5291891e-01   8.4082983e-01  -7.9813831e+00   1.5917017e-01
   3.0030030e-03  -9.1992908e-01   8.0910911e-01  -7.1921480e+00   1.9089089e-01
   3.5035035e-03  -1.0932123e+00   7.7746128e-01  -6.5259441e+00   2.2253872e-01
   4.0040040e-03  -1.2731510e+00   7.4590737e-01  -5.9500792e+00   2.5409263e-01
   4.5045045e-03  -1.4601467e+00   7.1447219e-01  -5.4435158e+00   2.8552781e-01
   5.0050050e-03  -1.6546193e+00   6.8318460e-01  -4.9919372e+00   3.1681540e-01
   5.5055055e-03  -1.8570065e+00   6.5207770e-01  -4.5851773e+00   3.4792230e-01
   6.0060060e-03  -2.0677630e+00   6.2118892e-01  -4.2157733e+00   3.7881108e-01
   6.5065065e-03  -2.2873596e+00   5.9056001e-01  -3.8780975e+00   4.0943999e-01
   7.0070070e-03  -2.5162829e+00   5.6023690e-01  -3.5678122e+00   4.3976310e-01
   7.5075075e-03  -2.7550341e+00   5.3026943e-01  -3.2815118e+00   4.6973057e-01
   8.0080080e-03  -3.0041290e+00   5.0071097e-01  -3.0164797e+00   4.9928903e-01
   8.5085085e-03  -3.2640970e+00   4.7161792e-01  -2.7705192e+00   5.2838208e-01
   9.0090090e-03  -3.5354811e+00   4.4304913e-01  -2.5418312e+00   5.5695087e-01
   9.5095095e-03  -3.8188372e+00   4.1506516e-01  -2.3289251e+00   5.8493484e-01
   1.0010010e-02  -4.1147343e+00   3.8772746e-01  -2.1305522e+00   6.1227254e-01
   1.0510511e-02  -4.4237545e+00   3.6109755e-01  -1.9456545e+00   6.3890245e-01
   1.1011011e-02  -4.7464930e+00   3.3523604e-01  -1.7733253e+00   6.6476396e-01
   1.1511512e-02  -5.0835584e+00   3.1020169e-01  -1.6127787e+00   6.8979831e-01
   1.2012012e-02  -5.4355739e+00   2.8605043e-01  -1.4633247e+00   7.1394957e-01
   1.2512513e-02  -5.8031774e+00   2.6283443e-01  -1.3243496e+00   7.3716557e-01
   1.3013013e-02  -6.1870233e+00   2.4060114e-01  -1.1953006e+00   7.5939886e-01
   1.3513514e-02  -6.5877832e+00   2.1939245e-01  -1.0756725e+00   7.8060755e-01
   1.4014014e-02  -7.0061484e+00   1.9924396e-01  -9.6499776e-01   8.0075604e-01
   1.4514515e-02  -7.4428312e+00   1.8018427e-01  -8.6283754e-01   8.1981573e-01
   1.5015015e-02  -7.8985678e+00   1.6223450e-01  -7.6877529e-01   8.3776550e-01
   1.5515516e-02  -8.3741210e+00   1.4540787e-01  -6.8241109e-01   8.5459213e-01
   1.6016016e-02  -8.8702835e+00   1.2970946e-01  -6.0335737e-01   8.7029054e-01
   1.6516517e-02  -9.3878817e+00   1.1513618e-01  -5.3123563e-01   8.8486382e-01
   1.7017017e-02  -9.9277802e+00   1.0167682e-01  -4.6567396e-01   8.9832318e-01
   1.7517518e-02  -1.0490887e+01   8.9312307e-02  -4.0630532e-01   9.1068769e-01
   1.8018018e-02  -1.1078159e+01   7.8016080e-02  -3.5276653e-01   9.2198392e-01
   1.8518519e-02  -1.1690609e+01   6.7754656e-02  -3.0469777e-01   9.3224534e-01
   1.9019019e-02  -1.2329313e+01   5.8488260e-02  -2.6174260e-01   9.4151174e-01
   1.9519520e-02  -1.2995421e+01   5.0171589e-02  -2.2354844e-01   9.4982841e-01
   2.0020020e-02  -1.3690167e+01   4.2754649e-02  -1.8976734e-01   9.5724535e-01
   2.0520521e-02  -1.4414877e+01   3.6183648e-02  -1.6005710e-01   9.6381635e-01
   2.1021021e-02  -1.5170990e+01   3.0401921e-02  -1.3408254e-01   9.6959808e-01
   2.1521522e-02  -1.5960071e+01   2.5350873e-02  -1.1151702e-01   9.7464913e-01
   2.2022022e-02  -1.6783832e+01   2.0970888e-02  -9.2043941e-02   9.7902911e-01
   2.2522523e-02  -1.7644154e+01   1.7202223e-02  -7.5358345e-02   9.8279778e-01
   2.3023023e-02  -1.8543119e+01   1.3985826e-02  -6.1168420e-02   9.8601417e-01
   2.3523524e-02  -1.9483038e+01   1.1264093e-02  -4.9196939e-02   9.8873591e-01
   2.4024024e-02  -2.0466495e+01   8.9815331e-03  -3.9182527e-02   9.9101847e-01
   2.4524525e-02  -2.1496397e+01   7.0853331e-03  -3.0880741e-02   9.9291467e-01
   2.5025025e-02  -2.2576028e+01   5.5258261e-03  -2.4064909e-02   9.9447417e-01
   2.5525526e-02  -2.3709120e+01   4.2568465e-03  -1.8526710e-02   9.9574315e-01
   2.6026026e-02  -2.4899939e+01   3.2359821e-03  -1.4076480e-02   9.9676402e-01
   2.6526527e-02  -2.6153377e+01   2.4247242e-03  -1.0543231e-02   9.9757528e-01
   2.7027027e-02  -2.7475061e+01   1.7885203e-03  -7.7743996e-03   9.9821148e-01
   2.7527528e-02  -2.8871465e+01   1.2967417e-03  -5.6353321e-03   9.9870326e-01
   2.8028028e-02  -3.0349992e+01   9.2257319e-04  -4.0085338e-03   9.9907743e-01
   2.8528529e-02  -3.1918972e+01   6.4283981e-04  -2.7927155e-03   9.9935716e-01
   2.9029029e-02  -3.3587438e+01   4.3778030e-04  -1.9016720e-03   9.9956222e-01
   2.9529530e-02  -3.5364324e+01   2.9078205e-04  -1.2630340e-03   9.9970922e-01
   3.0030030e-02  -3.7256369e+01   1.8808888e-04  -8.1693647e-04   9.9981191e-01
   3.0530531e-02  -3.9263047e+01   1.1849371e-04  -5.1464213e-04   9.9988151e-01
   3.1031031e-02  -4.1365190e+01   7.3026586e-05  -3.1716201e-04   9.9992697e-01
   3.1531532e-02  -4.3502028e+01   4.4647503e-05  -1.9390597e-04   9.9995535e-01
   3.2032032e-02  -4.5535911e+01   2.7951745e-05  -1.2139458e-04   9.9997205e-01
   3.2532533e-02  -4.7236745e+01   1.8894069e-05  -8.2056675e-05   9.9998111e-01
   3.3033033e-02  -4.8375446e+01   1.4536351e-05  -6.3131030e-05   9.9998546e-01
   3.3533534e-02  -4.8920507e+01   1.2821809e-05  -5.5684768e-05   9.9998718e-01
   3.4034034e-02  -4.9073675e+01   1.2377487e-05  -5.3755075e-05   9.9998762e-01
   3.4534535e-02  -4.9084952e+01   1.2345389e-05  -5.3615675e-05   9.9998765e-01
   3.5035035e-02  -4.9121622e+01   1.2241590e-05  -5.3164875e-05   9.9998776e-01
   3.5535536e-02  -4.9265846e+01   1.1841737e-05  -5.1428314e-05   9.9998816e-01
   3.6036036e-02  -4.9550403e+01   1.1090720e-05  -4.8166651e-05   9.9998891e-01
   3.6536537e-02  -4.9985339e+01   1.0033815e-05  -4.3576523e-05   9.9998997e-01
   3.7037037e-02  -5.0571810e+01   8.7663534e-06  -3.8071956e-05   9.9999123e-01
   3.7537538e-02  -5.1308341e+01   7.3988794e-06  -3.2133044e-05   9.9999260e-01
   3.8038038e-02  -5.2193348e+01   6.0348318e-06  -2.6209021e-05   9.9999397e-01
   3.8538539e-02  -5.3225790e+01   4.7579620e-06  -2.0663616e-05   9.9999524e-01
   3.9039039e-02  -5.4404557e+01   3.6269729e-06  -1.5751772e-05   9.9999637e-01
   3.9539540e-02  -5.5726444e+01   2.6751959e-06  -1.1618244e-05   9.9999732e-01
   4.0040040e-02  -5.7181762e+01   1.9134794e-06  -8.3101433e-06   9.9999809e-01
   4.0540541e-02  -5.8745749e+01   1.3348275e-06  -5.7970861e-06   9.9999867e-01
   4.1041041e-02  -6.0363629e+01   9.1968065e-07  -3.9941242e-06   9.9999908e-01
   4.1541542e-02  -6.1931105e+01   6.4104650e-07  -2.7840305e-06   9.9999936e-01
   4.2042042e-02  -6.3288528e+01   4.6897236e-07  -2.0367215e-06   9.9999953e-01
   4.2542543e-02  -6.4270357e+01   3.7407985e-07  -1.6246084e-06   9.9999963e-01
   4.3043043e-02  -6.4813986e+01   3.3006650e-07  -1.4334608e-06   9.9999967e-01
   4.3543544e-02  -6.5013971e+01   3.1521208e-07  -1.3689489e-06   9.9999968e-01
   4.4044044e-02  -6.5044315e+01   3.1301739e-07  -1.3594174e-06   9.9999969e-01
   4.4544545e-02  -6.5056320e+01   3.1215333e-07  -1.3556649e-06   9.9999969e-01
   4.5045045e-02  -6.5143958e+01   3.0591744e-07  -1.3285827e-06   9.9999969e-01
   4.5545546e-02  -6.5355271e+01   2.9138883e-07  -1.2654858e-06   9.9999971e-01
   4.6046046e-02  -6.5711357e+01   2.6845056e-07  -1.1658661e-06   9.9999973e-01
   4.6546547e-02  -6.6219383e+01   2.3881506e-07  -1.0371608e-06   9.9999976e-01
   4.7047047e-02  -6.6879250e+01   2.0515166e-07  -8.9096243e-07   9.9999979e-01
   4.7547548e-02  -6.7685878e+01   1.7037750e-07  -7.3994015e-07   9.9999983e-01
   4.8048048e-02  -6.8628340e+01   1.3714057e-07  -5.9559397e-07   9.9999986e-01
   4.8548549e-02  -6.9686091e+01   1.0749564e-07  -4.6684766e-07   9.9999989e-01
   4.9049049e-02  -7.0822118e+01   8.2753840e-08  -3.5939538e-07   9.9999992e-01
   4.9549550e-02  -7.1974085e+01   6.3473367e-08  -2.7566134e-07   9.9999994e-01
   5.0050050e-02  -7.3049347e+01   4.9552472e-08  -2.1520366e-07   9.9999995e-01
   5.0550551e-02  -7.3937790e+01   4.0385086e-08  -1.7539020e-07   9.9999996e-01
   5.1051051e-02  -7.4553977e+01   3.5043085e-08  -1.5219019e-07   9.9999996e-01
   5.1551552e-02  -7.4887093e+01   3.2455676e-08  -1.4095321e-07   9.9999997e-01
   5.2052052e-02  -7.5008021e+01   3.1564426e-08  -1.3708256e-07   9.9999997e-01
   5.2552553e-02  -7.5025063e+01   3.1440811e-08  -1.3654571e-07   9.9999997e-01
   5.3053053e-02  -7.5036116e+01   3.1360891e-08  -1.3619862e-07   9.9999997e-01
   5.3553554e-02  -7.5109119e+01   3.0838132e-08  -1.3392831e-07   9.9999997e-01
   5.4054054e-02  -7.5284127e+01   2.9620153e-08  -1.2863869e-07   9.9999997e-01
   5.4554555e-02  -7.5581773e+01   2.7658125e-08  -1.2011771e-07   9.9999997e-01
   5.5055055e-02  -7.6010402e+01   2.5058774e-08  -1.0882887e-07   9.9999997e-01
   5.5555556e-02  -7.6570097e+01   2.2028772e-08  -9.5669741e-08   9.9999998e-01
   5.6056056e-02  -7.7253812e+01   1.8819965e-08  -8.1734069e-08   9.9999998e-01
   5.6556557e-02  -7.8046005e+01   1.5681930e-08  -6.8105759e-08   9.9999998e-01
   5.7057057e-02  -7.8919084e+01   1.2826010e-08  -5.5702654e-08   9.9999999e-01
   5.7557558e-02  -7.9828547e+01   1.0402681e-08  -4.5178272e-08   9.9999999e-01
   5.8058058e-02  -8.0709840e+01   8.4921183e-09  -3.6880802e-08   9.9999999e-01
   5.8558559e-02  -8.1483622e+01   7.1062058e-09  -3.0861860e-08   9.9999999e-01
   5.9059059e-02  -8.2076600e+01   6.1992625e-09  -2.6923055e-08   9.9999999e-01
   5.9559560e-02  -8.2453283e+01   5.6842304e-09  -2.4686299e-08   9.9999999e-01
   6.0060060e-02  -8.2635157e+01   5.4511025e-09  -2.3673837e-08   9.9999999e-01
   6.0560561e-02  -8.2688341e+01   5.3847542e-09  -2.3385690e-08   9.9999999e-01
   6.1061061e-02  -8.2692176e+01   5.3800019e-09  -2.3365051e-08   9.9999999e-01
   6.1561562e-02  -8.2714434e+01   5.3524996e-09  -2.3245610e-08   9.9999999e-01
   6.2062062e-02  -8.2802635e+01   5.2448914e-09  -2.2778274e-08   9.9999999e-01
   6.2562563e-02  -8.2985749e+01   5.0283457e-09  -2.1837828e-08   9.9999999e-01
   6.3063063e-02  -8.3278873e+01   4.7001610e-09  -2.0412540e-08   1.0000000e+00
   6.3563564e-02  -8.3687090e+01   4.2784949e-09  -1.8581267e-08   1.0000000e+00
   6.4064064e-02  -8.4207387e+01   3.7954331e-09  -1.6483356e-08   1.0000000e+00
   6.4564565e-02  -8.4828570e+01   3.2895993e-09  -1.4286548e-08   1.0000000e+00
   6.5065065e-02  -8.5529448e+01   2.7993370e-09  -1.2157366e-08   1.0000000e+00
   6.5565566e-02  -8.6275968e+01   2.3572366e-09  -1.0237349e-08   1.0000000e+00
   6.6066066e-02  -8.7019191e+01   1.9864648e-09  -8.6271069e-09   1.0000000e+00
   6.6566567e-02  -8.7697960e+01   1.6990416e-09  -7.3788438e-09   1.0000000e+00
   6.7067067e-02  -8.8250873e+01   1.4959349e-09  -6.4967629e-09   1.0000000e+00
   6.7567568e-02  -8.8637125e+01   1.3686345e-09  -5.9439043e-09   1.0000000e+00
   6.8068068e-02  -8.8854780e+01   1.3017332e-09  -5.6533553e-09   1.0000000e+00
   6.8568569e-02  -8.8941490e+01   1.2760011e-09  -5.5416023e-09   1.0000000e+00
   6.9069069e-02  -8.8956979e+01   1.2714583e-09  -5.5218731e-09   1.0000000e+00
   6.9569570e-02  -8.8961808e+01   1.2700452e-09  -5.5157361e-09   1.0000000e+00
   7.0070070e-02  -8.9004578e+01   1.2575990e-09  -5.4616832e-09   1.0000000e+00
   7.0570571e-02  -8.9118653e+01   1.2249962e-09  -5.3200910e-09   1.0000000e+00
   7.1071071e-02  -8.9323922e+01   1.1684437e-09  -5.0744864e-09   1.0000000e+00
   7.1571572e-02  -8.9629637e+01   1.0890212e-09  -4.7295590e-09   1.0000000e+00
   7.2072072e-02  -9.0036399e+01   9.9165387e-10  -4.3066980e-09   1.0000000e+00
   7.2572573e-02  -9.0536716e+01   8.8374796e-10  -3.8380686e-09   1.0000000e+00
   7.3073073e-02  -9.1114199e+01   7.7371332e-10  -3.3601942e-09   1.0000000e+00
   7.3573574e-02  -9.1741850e+01   6.6959926e-10  -2.9080327e-09   1.0000000e+00
   7.4074074e-02  -9.2380758e+01   5.7799521e-10  -2.5102013e-09   1.0000000e+00
   7.4574575e-02  -9.2981673e+01   5.0330673e-10  -2.1858334e-09   1.0000000e+00
   7.5075075e-02  -9.3492630e+01   4.4744231e-10  -1.9432172e-09   1.0000000e+00
   7.5575576e-02  -9.3873321e+01   4.0989057e-10  -1.7801321e-09   1.0000000e+00
   7.6076076e-02  -9.4110380e+01   3.8811643e-10  -1.6855682e-09   1.0000000e+00
   7.6576577e-02  -9.4223087e+01   3.7817371e-10  -1.6423876e-09   1.0000000e+00
   7.7077077e-02  -9.4254797e+01   3.7542247e-10  -1.6304391e-09   1.0000000e+00
   7.7577578e-02  -9.4256957e+01   3.7523584e-10  -1.6296286e-09   1.0000000e+00
   7.8078078e-02  -9.4275883e+01   3.7360415e-10  -1.6225422e-09   1.0000000e+00
   7.8578579e-02  -9.4346600e+01   3.6756997e-10  -1.5963361e-09   1.0000000e+00
   7.9079079e-02  -9.4492097e+01   3.5545966e-10  -1.5437417e-09   1.0000000e+00
   7.9579580e-02  -9.4724870e+01   3.3690928e-10  -1.4631784e-09   1.0000000e+00
   8.0080080e-02  -9.5048594e+01   3.1270919e-10  -1.3580788e-09   1.0000000e+00
   8.0580581e-02  -9.5458910e+01   2.8451752e-10  -1.2356439e-09   1.0000000e+00
   8.1081081e-02  -9.5943223e+01   2.5449409e-10  -1.1052538e-09   1.0000000e+00
   8.1581582e-02  -9.6479698e+01   2.2492108e-10  -9.7681985e-10   1.0000000e+00
   8.2082082e-02  -9.7036455e+01   1.9785840e-10  -8.5928810e-10   1.0000000e+00
   8.2582583e-02  -9.7572640e+01   1.7487833e-10  -7.5948695e-10   1.0000000e+00
   8.3083083e-02  -9.8043659e+01   1.5690405e-10  -6.8142561e-10   1.0000000e+00
   8.3583584e-02  -9.8411545e+01   1.4416024e-10  -6.2607996e-10   1.0000000e+00
   8.4084084e-02  -9.8657441e+01   1.3622470e-10  -5.9161635e-10   1.0000000e+00
   8.4584585e-02  -9.8788808e+01   1.3216583e-10  -5.7398892e-10   1.0000000e+00
   8.5085085e-02  -9.8836292e+01   1.3072865e-10  -5.6774731e-10   1.0000000e+00
   8.5585586e-02  -9.8842401e+01   1.3054491e-10  -5.6694933e-10   1.0000000e+00
   8.6086086e-02  -9.8849568e+01   1.3032964e-10  -5.6601442e-10   1.0000000e+00
   8.6586587e-02  -9.8892656e+01   1.2904300e-10  -5.6042662e-10   1.0000000e+00
   8.7087087e-02  -9.8996402e+01   1.2599688e-10  -5.4719750e-10   1.0000000e+00
   8.7587588e-02  -9.9175695e+01   1.2090118e-10  -5.2506714e-10   1.0000000e+00
   8.8088088e-02  -9.9436723e+01   1.1384860e-10  -4.9443818e-10   1.0000000e+00
   8.8588589e-02  -9.9777773e+01   1.0525014e-10  -4.5709556e-10   1.0000000e+00
   8.9089089e-02  -1.0018931e+02   9.5734642e-11  -4.1577027e-10   1.0000000e+00
   8.9589590e-02  -1.0065350e+02   8.6030072e-11  -3.7362386e-10   1.0000000e+00
   9.0090090e-02  -1.0114367e+02   7.6848083e-11  -3.3374699e-10   1.0000000e+00
   9.0590591e-02  -1.0162523e+02   6.8782313e-11  -2.9871779e-10   1.0000000e+00
   9.1091091e-02  -1.0205941e+02   6.2238437e-11  -2.7029810e-10   1.0000000e+00
   9.1591592e-02  -1.0241111e+02   5.7396976e-11  -2.4927190e-10   1.0000000e+00
   9.2092092e-02  -1.0265896e+02   5.4213078e-11  -2.3544441e-10   1.0000000e+00
   9.2592593e-02  -1.0280293e+02   5.2445381e-11  -2.2776740e-10   1.0000000e+00
   9.3093093e-02  -1.0286398e+02   5.1713300e-11  -2.2458801e-10   1.0000000e+00
   9.3593594e-02  -1.0287668e+02   5.1562310e-11  -2.2393227e-10   1.0000000e+00
   9.4094094e-02  -1.0287900e+02   5.1534776e-11  -2.2381269e-10   1.0000000e+00
   9.4594595e-02  -1.0290448e+02   5.1233240e-11  -2.2250313e-10   1.0000000e+00
   9.5095095e-02  -1.0297863e+02   5.0365934e-11  -2.1873647e-10   1.0000000e+00
   9.5595596e-02  -1.0311794e+02   4.8775983e-11  -2.1183140e-10   1.0000000e+00
   9.6096096e-02  -1.0333061e+02   4.6444959e-11  -2.0170789e-10   1.0000000e+00
   9.6596597e-02  -1.0361709e+02   4.3480108e-11  -1.8883171e-10   1.0000000e+00
   9.7097097e-02  -1.0397043e+02   4.0082715e-11  -1.7407702e-10   1.0000000e+00
   9.7597598e-02  -1.0437595e+02   3.6509462e-11  -1.5855858e-10   1.0000000e+00
   9.8098098e-02  -1.0481104e+02   3.3029024e-11  -1.4344323e-10   1.0000000e+00
   9.8598599e-02  -1.0524592e+02   2.9881875e-11  -1.2977533e-10   1.0000000e+00
   9.9099099e-02  -1.0564655e+02   2.7248648e-11  -1.1833937e-10   1.0000000e+00
   9.9599600e-02  -1.0598059e+02   2.5231373e-11  -1.0957846e-10   1.0000000e+00
   1.0010010e-01  -1.0622602e+02   2.3845037e-11  -1.0355768e-10   1.0000000e+00
   1.0060060e-01  -1.0637781e+02   2.3026026e-11  -1.0000076e-10   1.0000000e+00
   1.0110110e-01  -1.0644979e+02   2.2647551e-11  -9.8357062e-11   1.0000000e+00
   1.0160160e-01  -1.0646976e+02   2.2543634e-11  -9.7905757e-11   1.0000000e+00
   1.0210210e-01  -1.0647111e+02   2.2536639e-11  -9.7875381e-11   1.0000000e+00
   1.0260260e-01  -1.0648560e+02   2.2461588e-11  -9.7549438e-11   1.0000000e+00
   1.0310310e-01  -1.0653855e+02   2.2189361e-11  -9.6367172e-11   1.0000000e+00
   1.0360360e-01  -1.0664749e+02   2.1639690e-11  -9.3979980e-11   1.0000000e+00
   1.0410410e-01  -1.0682228e+02   2.0786040e-11  -9.0272623e-11   1.0000000e+00
   1.0460460e-01  -1.0706509e+02   1.9655833e-11  -8.5364196e-11   1.0000000e+00
   1.0510511e-01  -1.0737101e+02   1.8318902e-11  -7.9557980e-11   1.0000000e+00
   1.0560561e-01  -1.0772803e+02   1.6873170e-11  -7.3279244e-11   1.0000000e+00
   1.0610611e-01  -1.0811687e+02   1.5428103e-11  -6.7003401e-11   1.0000000e+00
   1.0660661e-01  -1.0851142e+02   1.4088286e-11  -6.1184649e-11   1.0000000e+00
   1.0710711e-01  -1.0888159e+02   1.2937207e-11  -5.6185576e-11   1.0000000e+00
   1.0760761e-01  -1.0919769e+02   1.2029044e-11  -5.2241476e-11   1.0000000e+00
   1.0810811e-01  -1.0943790e+02   1.1381784e-11  -4.9430462e-11   1.0000000e+00
   1.0860861e-01  -1.0959385e+02   1.0980328e-11  -4.7686958e-11   1.0000000e+00
   1.0910911e-01  -1.0967420e+02   1.0779044e-11  -4.6812795e-11   1.0000000e+00
   1.0960961e-01  -1.0970107e+02   1.0712542e-11  -4.6523979e-11   1.0000000e+00
   1.1011011e-01  -1.0970369e+02   1.0706103e-11  -4.6496013e-11   1.0000000e+00
   1.1061061e-01  -1.0971144e+02   1.0687007e-11  -4.6413081e-11   1.0000000e+00
   1.1111111e-01  -1.0974914e+02   1.0594636e-11  -4.6011921e-11   1.0000000e+00
   1.1161161e-01  -1.0983490e+02   1.0387469e-11  -4.5112203e-11   1.0000000e+00
   1.1211211e-01  -1.0997951e+02   1.0047296e-11  -4.3634854e-11   1.0000000e+00
   1.1261261e-01  -1.1018685e+02   9.5788932e-12  -4.1600605e-11   1.0000000e+00
   1.1311311e-01  -1.1045365e+02   9.0081276e-12  -3.9121801e-11   1.0000000e+00
   1.1361361e-01  -1.1077000e+02   8.3753005e-12  -3.6373468e-11   1.0000000e+00
   1.1411411e-01  -1.1111943e+02   7.7278184e-12  -3.3561489e-11   1.0000000e+00
   1.1461461e-01  -1.1147894e+02   7.1138651e-12  -3.0895123e-11   1.0000000e+00
   1.1511512e-01  -1.1182136e+02   6.5745187e-12  -2.8552772e-11   1.0000000e+00
   1.1561562e-01  -1.1211998e+02   6.1376459e-12  -2.6655458e-11   1.0000000e+00
   1.1611612e-01  -1.1235292e+02   5.8171246e-12  -2.5263451e-11   1.0000000e+00
   1.1661662e-01  -1.1251040e+02   5.6099569e-12  -2.4363733e-11   1.0000000e+00
   1.1711712e-01  -1.1259678e+02   5.4994898e-12  -2.3883981e-11   1.0000000e+00
   1.1761762e-01  -1.1263013e+02   5.4574123e-12  -2.3701240e-11   1.0000000e+00
   1.1811812e-01  -1.1263491e+02   5.4514171e-12  -2.3675204e-11   1.0000000e+00
   1.1861862e-01  -1.1263889e+02   5.4464211e-12  -2.3653506e-11   1.0000000e+00
   1.1911912e-01  -1.1266535e+02   5.4133364e-12  -2.3509821e-11   1.0000000e+00
   1.1961962e-01  -1.1273330e+02   5.3292926e-12  -2.3144824e-11   1.0000000e+00
   1.2012012e-01  -1.1285384e+02   5.1834093e-12  -2.2511260e-11   1.0000000e+00
   1.2062062e-01  -1.1303195e+02   4.9751314e-12  -2.1606721e-11   1.0000000e+00
   1.2112112e-01  -1.1326610e+02   4.7140070e-12  -2.0472672e-11   1.0000000e+00
   1.2162162e-01  -1.1354794e+02   4.4177995e-12  -1.9186259e-11   1.0000000e+00
   1.2212212e-01  -1.1386341e+02   4.1082693e-12  -1.7841987e-11   1.0000000e+00
   1.2262262e-01  -1.1419220e+02   3.8087311e-12  -1.6541109e-11   1.0000000e+00
   1.2312312e-01  -1.1450949e+02   3.5403902e-12  -1.5375719e-11   1.0000000e+00
   1.2362362e-01  -1.1479107e+02   3.3181236e-12  -1.4410427e-11   1.0000000e+00
   1.2412412e-01  -1.1501577e+02   3.1508129e-12  -1.3683807e-11   1.0000000e+00
   1.2462462e-01  -1.1517283e+02   3.0389025e-12  -1.3197786e-11   1.0000000e+00
   1.2512513e-01  -1.1526374e+02   2.9759528e-12  -1.2924399e-11   1.0000000e+00
   1.2562563e-01  -1.1530182e+02   2.9499736e-12  -1.2811573e-11   1.0000000e+00
   1.2612613e-01  -1.1530951e+02   2.9447556e-12  -1.2788911e-11   1.0000000e+00
   1.2662663e-01  -1.1531147e+02   2.9434233e-12  -1.2783125e-11   1.0000000e+00
   1.2712713e-01  -1.1533019e+02   2.9307667e-12  -1.2728158e-11   1.0000000e+00
   1.2762763e-01  -1.1538365e+02   2.8949065e-12  -1.2572419e-11   1.0000000e+00
   1.2812813e-01  -1.1548476e+02   2.8282932e-12  -1.2283121e-11   1.0000000e+00
   1.2862863e-01  -1.1563867e+02   2.7298164e-12  -1.1855442e-11   1.0000000e+00
   1.2912913e-01  -1.1584558e+02   2.6028069e-12  -1.1303847e-11   1.0000000e+00
   1.2962963e-01  -1.1609805e+02   2.4558133e-12  -1.0665462e-11   1.0000000e+00
   1.3013013e-01  -1.1638368e+02   2.2994939e-12  -9.9865752e-12   1.0000000e+00
   1.3063063e-01  -1.1668493e+02   2.1453950e-12  -9.3173320e-12   1.0000000e+00
   1.3113113e-01  -1.1697968e+02   2.0046187e-12  -8.7059484e-12   1.0000000e+00
   1.3163163e-01  -1.1724499e+02   1.8858248e-12  -8.1900332e-12   1.0000000e+00
   1.3213213e-01  -1.1746095e+02   1.7943425e-12  -7.7927303e-12   1.0000000e+00
   1.3263263e-01  -1.1761604e+02   1.7313928e-12  -7.5193434e-12   1.0000000e+00
   1.3313313e-01  -1.1770921e+02   1.6946444e-12  -7.3597472e-12   1.0000000e+00
   1.3363363e-01  -1.1775153e+02   1.6782131e-12  -7.2883870e-12   1.0000000e+00
   1.3413413e-01  -1.1776188e+02   1.6742163e-12  -7.2710291e-12   1.0000000e+00
   1.3463463e-01  -1.1776361e+02   1.6735502e-12  -7.2681361e-12   1.0000000e+00
   1.3513514e-01  -1.1777631e+02   1.6686652e-12  -7.2469209e-12   1.0000000e+00
   1.3563564e-01  -1.1781899e+02   1.6523449e-12  -7.1760428e-12   1.0000000e+00
   1.3613614e-01  -1.1790415e+02   1.6202595e-12  -7.0366975e-12   1.0000000e+00
   1.3663664e-01  -1.1803803e+02   1.5710766e-12  -6.8230990e-12   1.0000000e+00
   1.3713714e-01  -1.1822074e+02   1.5063506e-12  -6.5419975e-12   1.0000000e+00
   1.3763764e-01  -1.1844843e+02   1.4294121e-12  -6.2078581e-12   1.0000000e+00
   1.3813814e-01  -1.1870801e+02   1.3464785e-12  -5.8476818e-12   1.0000000e+00
   1.3863864e-01  -1.1898600e+02   1.2629897e-12  -5.4850946e-12   1.0000000e+00
   1.3913914e-01  -1.1925897e+02   1.1860513e-12  -5.1509552e-12   1.0000000e+00
   1.3963964e-01  -1.1950914e+02   1.1196599e-12  -4.8626213e-12   1.0000000e+00
   1.4014014e-01  -1.1971550e+02   1.0677015e-12  -4.6369686e-12   1.0000000e+00
   1.4064064e-01  -1.1986761e+02   1.0309531e-12  -4.4773724e-12   1.0000000e+00
   1.4114114e-01  -1.1996265e+02   1.0086376e-12  -4.3804575e-12   1.0000000e+00
   1.4164164e-01  -1.2000830e+02   9.9809050e-13  -4.3346520e-12   1.0000000e+00
   1.4214214e-01  -1.2002185e+02   9.9498187e-13  -4.3211514e-12   1.0000000e+00
   1.4264264e-01  -1.2002185e+02   9.9498187e-13  -4.3211514e-12   1.0000000e+00
   1.4314314e-01  -1.2003155e+02   9.9276143e-13  -4.3115081e-12   1.0000000e+00
   1.4364364e-01  -1.2006568e+02   9.8498987e-13  -4.2777566e-12   1.0000000e+00
   1.4414414e-01  -1.2013775e+02   9.6878061e-13  -4.2073607e-12   1.0000000e+00
   1.4464464e-01  -1.2025478e+02   9.4302344e-13  -4.0954988e-12   1.0000000e+00
   1.4514515e-01  -1.2041624e+02   9.0860652e-13  -3.9460280e-12   1.0000000e+00
   1.4564565e-01  -1.2062217e+02   8.6652907e-13  -3.7632879e-12   1.0000000e+00
   1.4614615e-01  -1.2085945e+02   8.2045482e-13  -3.5631900e-12   1.0000000e+00
   1.4664665e-01  -1.2111482e+02   7.7360340e-13  -3.3597169e-12   1.0000000e+00
   1.4714715e-01  -1.2137024e+02   7.2941653e-13  -3.1678157e-12   1.0000000e+00
   1.4764765e-01  -1.2160520e+02   6.9100281e-13  -3.0009871e-12   1.0000000e+00
   1.4814815e-01  -1.2180146e+02   6.6047168e-13  -2.8683920e-12   1.0000000e+00
   1.4864865e-01  -1.2194922e+02   6.3837824e-13  -2.7724415e-12   1.0000000e+00
   1.4914915e-01  -1.2204544e+02   6.2438943e-13  -2.7116888e-12   1.0000000e+00
   1.4964965e-01  -1.2209359e+02   6.1750605e-13  -2.6817947e-12   1.0000000e+00
   1.5015015e-01  -1.2210923e+02   6.1528560e-13  -2.6721514e-12   1.0000000e+00
   1.5065065e-01  -1.2210923e+02   6.1528560e-13  -2.6721514e-12   1.0000000e+00
   1.5115115e-01  -1.2211629e+02   6.1428640e-13  -2.6678119e-12   1.0000000e+00
   1.5165165e-01  -1.2214543e+02   6.1017857e-13  -2.6499719e-12   1.0000000e+00
   1.5215215e-01  -1.2220510e+02   6.0185190e-13  -2.6138096e-12   1.0000000e+00
   1.5265265e-01  -1.2230806e+02   5.8775207e-13  -2.5525748e-12   1.0000000e+00
   1.5315315e-01  -1.2245235e+02   5.6854521e-13  -2.4691605e-12   1.0000000e+00
   1.5365365e-01  -1.2263774e+02   5.4478644e-13  -2.3659774e-12   1.0000000e+00
   1.5415415e-01  -1.2285552e+02   5.1814109e-13  -2.2502581e-12   1.0000000e+00
   1.5465465e-01  -1.2308971e+02   4.9094062e-13  -2.1321280e-12   1.0000000e+00
   1.5515516e-01  -1.2332998e+02   4.6451731e-13  -2.0173731e-12   1.0000000e+00
   1.5565566e-01  -1.2354925e+02   4.4164672e-13  -1.9180473e-12   1.0000000e+00
   1.5615616e-01  -1.2373665e+02   4.2299497e-13  -1.8370438e-12   1.0000000e+00
   1.5665666e-01  -1.2388034e+02   4.0922821e-13  -1.7772555e-12   1.0000000e+00
   1.5715716e-01  -1.2397685e+02   4.0023540e-13  -1.7382003e-12   1.0000000e+00
   1.5765766e-01  -1.2402530e+02   3.9579451e-13  -1.7189137e-12   1.0000000e+00
   1.5815816e-01  -1.2404117e+02   3.9435122e-13  -1.7126456e-12   1.0000000e+00
   1.5865866e-01  -1.2404484e+02   3.9401815e-13  -1.7111991e-12   1.0000000e+00
   1.5915916e-01  -1.2404851e+02   3.9368508e-13  -1.7097526e-12   1.0000000e+00
   1.5965966e-01  -1.2407307e+02   3.9146464e-13  -1.7001093e-12   1.0000000e+00
   1.6016016e-01  -1.2412262e+02   3.8702375e-13  -1.6808228e-12   1.0000000e+00
   1.6066066e-01  -1.2421326e+02   3.7903014e-13  -1.6461070e-12   1.0000000e+00
   1.6116116e-01  -1.2434499e+02   3.6770587e-13  -1.5969263e-12   1.0000000e+00
   1.6166166e-01  -1.2451208e+02   3.5382808e-13  -1.5366558e-12   1.0000000e+00
   1.6216216e-01  -1.2471002e+02   3.3806291e-13  -1.4681886e-12   1.0000000e+00
   1.6266266e-01  -1.2493091e+02   3.2129854e-13  -1.3953818e-12   1.0000000e+00
   1.6316316e-01  -1.2515257e+02   3.0531133e-13  -1.3259503e-12   1.0000000e+00
   1.6366366e-01  -1.2535791e+02   2.9121150e-13  -1.2647155e-12   1.0000000e+00
   1.6416416e-01  -1.2553707e+02   2.7944314e-13  -1.2136061e-12   1.0000000e+00
   1.6466466e-01  -1.2567556e+02   2.7067237e-13  -1.1755152e-12   1.0000000e+00
   1.6516517e-01  -1.2577101e+02   2.6478819e-13  -1.1499605e-12   1.0000000e+00
   1.6566567e-01  -1.2582046e+02   2.6179059e-13  -1.1369421e-12   1.0000000e+00
   1.6616617e-01  -1.2584262e+02   2.6045832e-13  -1.1311561e-12   1.0000000e+00
   1.6666667e-01  -1.2584632e+02   2.6023628e-13  -1.1301918e-12   1.0000000e+00
   1.6716717e-01  -1.2584632e+02   2.6023628e-13  -1.1301918e-12   1.0000000e+00
   1.6766767e-01  -1.2586489e+02   2.5912605e-13  -1.1253702e-12   1.0000000e+00
   1.6816817e-01  -1.2590790e+02   2.5657254e-13  -1.1142804e-12   1.0000000e+00
   1.6866867e-01  -1.2598564e+02   2.5202063e-13  -1.0945117e-12   1.0000000e+00
   1.6916917e-01  -1.2610591e+02   2.4513724e-13  -1.0646175e-12   1.0000000e+00
   1.6966967e-01  -1.2625803e+02   2.3669955e-13  -1.0279731e-12   1.0000000e+00
   1.7017017e-01  -1.2643684e+02   2.2715163e-13  -9.8650700e-13   1.0000000e+00
   1.7067067e-01  -1.2664110e+02   2.1671553e-13  -9.4118361e-13   1.0000000e+00
   1.7117117e-01  -1.2684610e+02   2.0672353e-13  -8.9778887e-13   1.0000000e+00
   1.7167167e-01  -1.2704170e+02   1.9761970e-13  -8.5825145e-13   1.0000000e+00
   1.7217217e-01  -1.2721594e+02   1.8984814e-13  -8.2449998e-13   1.0000000e+00
   1.7267267e-01  -1.2734743e+02   1.8418600e-13  -7.9990963e-13   1.0000000e+00
   1.7317317e-01  -1.2744271e+02   1.8018920e-13  -7.8255174e-13   1.0000000e+00
   1.7367367e-01  -1.2749385e+02   1.7807977e-13  -7.7339063e-13   1.0000000e+00
   1.7417417e-01  -1.2751285e+02   1.7730262e-13  -7.7001548e-13   1.0000000e+00
   1.7467467e-01  -1.2751013e+02   1.7741364e-13  -7.7049765e-13   1.0000000e+00
   1.7517518e-01  -1.2751013e+02   1.7741364e-13  -7.7049765e-13   1.0000000e+00
   1.7567568e-01  -1.2753466e+02   1.7641444e-13  -7.6615817e-13   1.0000000e+00
   1.7617618e-01  -1.2757034e+02   1.7497115e-13  -7.5989004e-13   1.0000000e+00
   1.7667668e-01  -1.2763698e+02   1.7230661e-13  -7.4831811e-13   1.0000000e+00
   1.7717718e-01  -1.2774177e+02   1.6819879e-13  -7.3047806e-13   1.0000000e+00
   1.7767768e-01  -1.2787864e+02   1.6298074e-13  -7.0781636e-13   1.0000000e+00
   1.7817818e-01  -1.2805679e+02   1.5643042e-13  -6.7936870e-13   1.0000000e+00
   1.7867868e-01  -1.2824900e+02   1.4965806e-13  -6.4995671e-13   1.0000000e+00
   1.7917918e-01  -1.2843327e+02   1.4344081e-13  -6.2295554e-13   1.0000000e+00
   1.7967968e-01  -1.2861518e+02   1.3755663e-13  -5.9740087e-13   1.0000000e+00
   1.8018018e-01  -1.2877585e+02   1.3256063e-13  -5.7570350e-13   1.0000000e+00
   1.8068068e-01  -1.2890132e+02   1.2878587e-13  -5.5930993e-13   1.0000000e+00
   1.8118118e-01  -1.2899211e+02   1.2612134e-13  -5.4773800e-13   1.0000000e+00
   1.8168168e-01  -1.2904210e+02   1.2467805e-13  -5.4146987e-13   1.0000000e+00
   1.8218218e-01  -1.2906926e+02   1.2390089e-13  -5.3809473e-13   1.0000000e+00
   1.8268268e-01  -1.2907705e+02   1.2367884e-13  -5.3713040e-13   1.0000000e+00
   1.8318318e-01  -1.2908095e+02   1.2356782e-13  -5.3664824e-13   1.0000000e+00
   1.8368368e-01  -1.2907705e+02   1.2367884e-13  -5.3713040e-13   1.0000000e+00
   1.8418418e-01  -1.2913197e+02   1.2212453e-13  -5.3038011e-13   1.0000000e+00
   1.8468468e-01  -1.2918760e+02   1.2057022e-13  -5.2362981e-13   1.0000000e+00
   1.8518519e-01  -1.2927648e+02   1.1812773e-13  -5.1302221e-13   1.0000000e+00
   1.8568569e-01  -1.2939649e+02   1.1490808e-13  -4.9903946e-13   1.0000000e+00
   1.8618619e-01  -1.2956767e+02   1.1046719e-13  -4.7975291e-13   1.0000000e+00
   1.8668669e-01  -1.2973224e+02   1.0635937e-13  -4.6191286e-13   1.0000000e+00
   1.8718719e-01  -1.2990802e+02   1.0214052e-13  -4.4359063e-13   1.0000000e+00
   1.8768769e-01  -1.3008629e+02   9.8032693e-14  -4.2575058e-13   1.0000000e+00
   1.8818819e-01  -1.3024660e+02   9.4479979e-14  -4.1032134e-13   1.0000000e+00
   1.8868869e-01  -1.3035512e+02   9.2148511e-14  -4.0019590e-13   1.0000000e+00
   1.8918919e-01  -1.3045034e+02   9.0150110e-14  -3.9151695e-13   1.0000000e+00
   1.8968969e-01  -1.3048255e+02   8.9483976e-14  -3.8862397e-13   1.0000000e+00
   1.9019019e-01  -1.3051500e+02   8.8817842e-14  -3.8573099e-13   1.0000000e+00
   1.9069069e-01  -1.3054769e+02   8.8151708e-14  -3.8283800e-13   1.0000000e+00
   1.9119119e-01  -1.3052587e+02   8.8595797e-14  -3.8476666e-13   1.0000000e+00
   1.9169169e-01  -1.3052587e+02   8.8595797e-14  -3.8476666e-13   1.0000000e+00
   1.9219219e-01  -1.3056413e+02   8.7818641e-14  -3.8139151e-13   1.0000000e+00
   1.9269269e-01  -1.3062495e+02   8.6597396e-14  -3.7608771e-13   1.0000000e+00
   1.9319319e-01  -1.3071496e+02   8.4821039e-14  -3.6837309e-13   1.0000000e+00
   1.9369369e-01  -1.3083017e+02   8.2600593e-14  -3.5872982e-13   1.0000000e+00
   1.9419419e-01  -1.3097257e+02   7.9936058e-14  -3.4715789e-13   1.0000000e+00
   1.9469469e-01  -1.3111981e+02   7.7271523e-14  -3.3558596e-13   1.0000000e+00
   1.9519520e-01  -1.3131116e+02   7.3940853e-14  -3.2112105e-13   1.0000000e+00
   1.9569570e-01  -1.3147055e+02   7.1276318e-14  -3.0954912e-13   1.0000000e+00
   1.9619620e-01  -1.3158710e+02   6.9388939e-14  -3.0135233e-13   1.0000000e+00
   1.9669670e-01  -1.3172834e+02   6.7168493e-14  -2.9170906e-13   1.0000000e+00
   1.9719720e-01  -1.3179344e+02   6.6169292e-14  -2.8736959e-13   1.0000000e+00
   1.9769770e-01  -1.3185212e+02   6.5281114e-14  -2.8351228e-13   1.0000000e+00
   1.9819820e-01  -1.3190414e+02   6.4503958e-14  -2.8013713e-13   1.0000000e+00
   1.9869870e-01  -1.3188177e+02   6.4837025e-14  -2.8158362e-13   1.0000000e+00
   1.9919920e-01  -1.3188921e+02   6.4726002e-14  -2.8110146e-13   1.0000000e+00
   1.9969970e-01  -1.3188921e+02   6.4726002e-14  -2.8110146e-13   1.0000000e+00
   2.0020020e-01  -1.3190414e+02   6.4503958e-14  -2.8013713e-13   1.0000000e+00
   2.0070070e-01  -1.3197954e+02   6.3393735e-14  -2.7531549e-13   1.0000000e+00
   2.0120120e-01  -1.3203311e+02   6.2616579e-14  -2.7194035e-13   1.0000000e+00
   2.0170170e-01  -1.3214227e+02   6.1062266e-14  -2.6519005e-13   1.0000000e+00
   2.0220220e-01  -1.3227049e+02   5.9285910e-14  -2.5747543e-13   1.0000000e+00
   2.0270270e-01  -1.3243627e+02   5.7065463e-14  -2.4783216e-13   1.0000000e+00
   2.0320320e-01  -1.3259985e+02   5.4956040e-14  -2.3867105e-13   1.0000000e+00
   2.0370370e-01  -1.3271543e+02   5.3512750e-14  -2.3240292e-13   1.0000000e+00
   2.0420420e-01  -1.3288072e+02   5.1514348e-14  -2.2372397e-13   1.0000000e+00
   2.0470470e-01  -1.3296578e+02   5.0515148e-14  -2.1938450e-13   1.0000000e+00
   2.0520521e-01  -1.3305255e+02   4.9515947e-14  -2.1504503e-13   1.0000000e+00
   2.0570571e-01  -1.3311137e+02   4.8849813e-14  -2.1215204e-13   1.0000000e+00
   2.0620621e-01  -1.3312125e+02   4.8738791e-14  -2.1166988e-13   1.0000000e+00
   2.0670671e-01  -1.3314108e+02   4.8516746e-14  -2.1070555e-13   1.0000000e+00
   2.0720721e-01  -1.3312125e+02   4.8738791e-14  -2.1166988e-13   1.0000000e+00
   2.0770771e-01  -1.3318102e+02   4.8072657e-14  -2.0877690e-13   1.0000000e+00
   2.0820821e-01  -1.3319106e+02   4.7961635e-14  -2.0829473e-13   1.0000000e+00
   2.0870871e-01  -1.3322132e+02   4.7628568e-14  -2.0684824e-13   1.0000000e+00
   2.0920921e-01  -1.3327224e+02   4.7073456e-14  -2.0443742e-13   1.0000000e+00
   2.0970971e-01  -1.3338640e+02   4.5852211e-14  -1.9913362e-13   1.0000000e+00
   2.1021021e-01  -1.3352530e+02   4.4408921e-14  -1.9286549e-13   1.0000000e+00
   2.1071071e-01  -1.3368002e+02   4.2854609e-14  -1.8611520e-13   1.0000000e+00
   2.1121121e-01  -1.3379402e+02   4.1744386e-14  -1.8129356e-13   1.0000000e+00
   2.1171171e-01  -1.3391109e+02   4.0634163e-14  -1.7647193e-13   1.0000000e+00
   2.1221221e-01  -1.3406815e+02   3.9190873e-14  -1.7020380e-13   1.0000000e+00
   2.1271271e-01  -1.3414260e+02   3.8524739e-14  -1.6731082e-13   1.0000000e+00
   2.1321321e-01  -1.3426960e+02   3.7414516e-14  -1.6248918e-13   1.0000000e+00
   2.1371371e-01  -1.3425673e+02   3.7525538e-14  -1.6297134e-13   1.0000000e+00
   2.1421421e-01  -1.3430843e+02   3.7081449e-14  -1.6104269e-13   1.0000000e+00
   2.1471471e-01  -1.3432146e+02   3.6970427e-14  -1.6056052e-13   1.0000000e+00
   2.1521522e-01  -1.3432146e+02   3.6970427e-14  -1.6056052e-13   1.0000000e+00
   2.1571572e-01  -1.3433452e+02   3.6859404e-14  -1.6007836e-13   1.0000000e+00
   2.1621622e-01  -1.3432146e+02   3.6970427e-14  -1.6056052e-13   1.0000000e+00
   2.1671672e-01  -1.3440042e+02   3.6304293e-14  -1.5766754e-13   1.0000000e+00
   2.1721722e-01  -1.3444045e+02   3.5971226e-14  -1.5622105e-13   1.0000000e+00
   2.1771772e-01  -1.3452163e+02   3.5305092e-14  -1.5332807e-13   1.0000000e+00
   2.1821822e-01  -1.3466039e+02   3.4194869e-14  -1.4850643e-13   1.0000000e+00
   2.1871872e-01  -1.3476023e+02   3.3417713e-14  -1.4513128e-13   1.0000000e+00
   2.1921922e-01  -1.3495197e+02   3.1974423e-14  -1.3886316e-13   1.0000000e+00
   2.1971972e-01  -1.3504341e+02   3.1308289e-14  -1.3597017e-13   1.0000000e+00
   2.2022022e-01  -1.3520021e+02   3.0198066e-14  -1.3114854e-13   1.0000000e+00
   2.2072072e-01  -1.3528079e+02   2.9642955e-14  -1.2873772e-13   1.0000000e+00
   2.2122122e-01  -1.3536288e+02   2.9087843e-14  -1.2632690e-13   1.0000000e+00
   2.2172172e-01  -1.3539616e+02   2.8865799e-14  -1.2536257e-13   1.0000000e+00
   2.2222222e-01  -1.3546350e+02   2.8421709e-14  -1.2343392e-13   1.0000000e+00
   2.2272272e-01  -1.3539616e+02   2.8865799e-14  -1.2536257e-13   1.0000000e+00
   2.2322322e-01  -1.3544657e+02   2.8532732e-14  -1.2391608e-13   1.0000000e+00
   2.2372372e-01  -1.3542970e+02   2.8643754e-14  -1.2439824e-13   1.0000000e+00
   2.2422422e-01  -1.3544657e+02   2.8532732e-14  -1.2391608e-13   1.0000000e+00
   2.2472472e-01  -1.3549756e+02   2.8199665e-14  -1.2246959e-13   1.0000000e+00
   2.2522523e-01  -1.3556650e+02   2.7755576e-14  -1.2054093e-13   1.0000000e+00
   2.2572573e-01  -1.3565424e+02   2.7200464e-14  -1.1813011e-13   1.0000000e+00
   2.2622623e-01  -1.3570774e+02   2.6867397e-14  -1.1668362e-13   1.0000000e+00
   2.2672673e-01  -1.3585374e+02   2.5979219e-14  -1.1282631e-13   1.0000000e+00
   2.2722723e-01  -1.3600481e+02   2.5091040e-14  -1.0896900e-13   1.0000000e+00
   2.2772773e-01  -1.3608237e+02   2.4646951e-14  -1.0704035e-13   1.0000000e+00
   2.2822823e-01  -1.3620136e+02   2.3980817e-14  -1.0414737e-13   1.0000000e+00
   2.2872873e-01  -1.3632370e+02   2.3314684e-14  -1.0125438e-13   1.0000000e+00
   2.2922923e-01  -1.3642836e+02   2.2759572e-14  -9.8843565e-14   1.0000000e+00
   2.2972973e-01  -1.3640723e+02   2.2870594e-14  -9.9325729e-14   1.0000000e+00
   2.3023023e-01  -1.3640723e+02   2.2870594e-14  -9.9325729e-14   1.0000000e+00
   2.3073073e-01  -1.3644960e+02   2.2648550e-14  -9.8361402e-14   1.0000000e+00
   2.3123123e-01  -1.3644960e+02   2.2648550e-14  -9.8361402e-14   1.0000000e+00
   2.3173173e-01  -1.3642836e+02   2.2759572e-14  -9.8843565e-14   1.0000000e+00
   2.3223223e-01  -1.3644960e+02   2.2648550e-14  -9.8361402e-14   1.0000000e+00
   2.3273273e-01  -1.3653560e+02   2.2204460e-14  -9.6432747e-14   1.0000000e+00
   2.3323323e-01  -1.3657925e+02   2.1982416e-14  -9.5468419e-14   1.0000000e+00
   2.3373373e-01  -1.3657925e+02   2.1982416e-14  -9.5468419e-14   1.0000000e+00
   2.3423423e-01  -1.3673556e+02   2.1205260e-14  -9.2093273e-14   1.0000000e+00
   2.3473473e-01  -1.3680432e+02   2.0872193e-14  -9.0646782e-14   1.0000000e+00
   2.3523524e-01  -1.3696911e+02   2.0095037e-14  -8.7271636e-14   1.0000000e+00
   2.3573574e-01  -1.3709077e+02   1.9539925e-14  -8.4860817e-14   1.0000000e+00
   2.3623624e-01  -1.3719061e+02   1.9095836e-14  -8.2932162e-14   1.0000000e+00
   2.3673674e-01  -1.3729280e+02   1.8651747e-14  -8.1003507e-14   1.0000000e+00
   2.3723724e-01  -1.3739746e+02   1.8207658e-14  -7.9074852e-14   1.0000000e+00
   2.3773774e-01  -1.3739746e+02   1.8207658e-14  -7.9074852e-14   1.0000000e+00
   2.3823824e-01  -1.3739746e+02   1.8207658e-14  -7.9074852e-14   1.0000000e+00
   2.3873874e-01  -1.3739746e+02   1.8207658e-14  -7.9074852e-14   1.0000000e+00
   2.3923924e-01  -1.3742402e+02   1.8096635e-14  -7.8592689e-14   1.0000000e+00
   2.3973974e-01  -1.3739746e+02   1.8207658e-14  -7.9074852e-14   1.0000000e+00
   2.4024024e-01  -1.3747764e+02   1.7874591e-14  -7.7628361e-14   1.0000000e+00
   2.4074074e-01  -1.3745075e+02   1.7985613e-14  -7.8110525e-14   1.0000000e+00
   2.4124124e-01  -1.3750470e+02   1.7763568e-14  -7.7146197e-14   1.0000000e+00
   2.4174174e-01  -1.3755933e+02   1.7541524e-14  -7.6181870e-14   1.0000000e+00
   2.4224224e-01  -1.3767069e+02   1.7097435e-14  -7.4253215e-14   1.0000000e+00
   2.4274274e-01  -1.3778499e+02   1.6653345e-14  -7.2324560e-14   1.0000000e+00
   2.4324324e-01  -1.3793222e+02   1.6098234e-14  -6.9913741e-14   1.0000000e+00
   2.4374374e-01  -1.3802301e+02   1.5765167e-14  -6.8467250e-14   1.0000000e+00
   2.4424424e-01  -1.3808462e+02   1.5543122e-14  -6.7502923e-14   1.0000000e+00
   2.4474474e-01  -1.3817869e+02   1.5210055e-14  -6.6056431e-14   1.0000000e+00
   2.4524525e-01  -1.3827485e+02   1.4876989e-14  -6.4609940e-14   1.0000000e+00
   2.4574575e-01  -1.3827485e+02   1.4876989e-14  -6.4609940e-14   1.0000000e+00
   2.4624625e-01  -1.3827485e+02   1.4876989e-14  -6.4609940e-14   1.0000000e+00
   2.4674675e-01  -1.3837318e+02   1.4543922e-14  -6.3163449e-14   1.0000000e+00
   2.4724725e-01  -1.3827485e+02   1.4876989e-14  -6.4609940e-14   1.0000000e+00
   2.4774775e-01  -1.3830738e+02   1.4765966e-14  -6.4127777e-14   1.0000000e+00
   2.4824825e-01  -1.3837318e+02   1.4543922e-14  -6.3163449e-14   1.0000000e+00
   2.4874875e-01  -1.3834016e+02   1.4654944e-14  -6.3645613e-14   1.0000000e+00
   2.4924925e-01  -1.3840646e+02   1.4432899e-14  -6.2681285e-14   1.0000000e+00
   2.4974975e-01  -1.3847380e+02   1.4210855e-14  -6.1716958e-14   1.0000000e+00
   2.5025025e-01  -1.3854219e+02   1.3988810e-14  -6.0752630e-14   1.0000000e+00
   2.5075075e-01  -1.3861168e+02   1.3766766e-14  -5.9788303e-14   1.0000000e+00
   2.5125125e-01  -1.3879043e+02   1.3211654e-14  -5.7377484e-14   1.0000000e+00
   2.5175175e-01  -1.3882708e+02   1.3100632e-14  -5.6895321e-14   1.0000000e+00
   2.5225225e-01  -1.3897685e+02   1.2656542e-14  -5.4966666e-14   1.0000000e+00
   2.5275275e-01  -1.3913197e+02   1.2212453e-14  -5.3038011e-14   1.0000000e+00
   2.5325325e-01  -1.3901511e+02   1.2545520e-14  -5.4484502e-14   1.0000000e+00
   2.5375375e-01  -1.3913197e+02   1.2212453e-14  -5.3038011e-14   1.0000000e+00
   2.5425425e-01  -1.3917163e+02   1.2101431e-14  -5.2555847e-14   1.0000000e+00
   2.5475475e-01  -1.3913197e+02   1.2212453e-14  -5.3038011e-14   1.0000000e+00
   2.5525526e-01  -1.3921166e+02   1.1990409e-14  -5.2073683e-14   1.0000000e+00
   2.5575576e-01  -1.3913197e+02   1.2212453e-14  -5.3038011e-14   1.0000000e+00
   2.5625626e-01  -1.3921166e+02   1.1990409e-14  -5.2073683e-14   1.0000000e+00
   2.5675676e-01  -1.3917163e+02   1.2101431e-14  -5.2555847e-14   1.0000000e+00
   2.5725726e-01  -1.3921166e+02   1.1990409e-14  -5.2073683e-14   1.0000000e+00
   2.5775776e-01  -1.3937556e+02   1.1546319e-14  -5.0145028e-14   1.0000000e+00
   2.5825826e-01  -1.3941753e+02   1.1435297e-14  -4.9662865e-14   1.0000000e+00
   2.5875876e-01  -1.3958955e+02   1.0991208e-14  -4.7734210e-14   1.0000000e+00
   2.5925926e-01  -1.3958955e+02   1.0991208e-14  -4.7734210e-14   1.0000000e+00
   2.5975976e-01  -1.3963364e+02   1.0880186e-14  -4.7252046e-14   1.0000000e+00
   2.6026026e-01  -1.3981462e+02   1.0436096e-14  -4.5323391e-14   1.0000000e+00
   2.6076076e-01  -1.3981462e+02   1.0436096e-14  -4.5323391e-14   1.0000000e+00
   2.6126126e-01  -1.3990802e+02   1.0214052e-14  -4.4359063e-14   1.0000000e+00
   2.6176176e-01  -1.3990802e+02   1.0214052e-14  -4.4359063e-14   1.0000000e+00
   2.6226226e-01  -1.3990802e+02   1.0214052e-14  -4.4359063e-14   1.0000000e+00
   2.6276276e-01  -1.4010107e+02   9.7699626e-15  -4.2430409e-14   1.0000000e+00
   2.6326326e-01  -1.3990802e+02   1.0214052e-14  -4.4359063e-14   1.0000000e+00
   2.6376376e-01  -1.4000347e+02   9.9920072e-15  -4.3394736e-14   1.0000000e+00
   2.6426426e-01  -1.3981462e+02   1.0436096e-14  -4.5323391e-14   1.0000000e+00
   2.6476476e-01  -1.3995548e+02   1.0103030e-14  -4.3876900e-14   1.0000000e+00
   2.6526527e-01  -1.4010107e+02   9.7699626e-15  -4.2430409e-14   1.0000000e+00
   2.6576577e-01  -1.4005200e+02   9.8809849e-15  -4.2912572e-14   1.0000000e+00
   2.6626627e-01  -1.4020091e+02   9.5479180e-15  -4.1466081e-14   1.0000000e+00
   2.6676677e-01  -1.4020091e+02   9.5479180e-15  -4.1466081e-14   1.0000000e+00
   2.6726727e-01  -1.4040776e+02   9.1038288e-15  -3.9537426e-14   1.0000000e+00
   2.6776777e-01  -1.4062495e+02   8.6597396e-15  -3.7608771e-14   1.0000000e+00
   2.6826827e-01  -1.4051500e+02   8.8817842e-15  -3.8573099e-14   1.0000000e+00
   2.6876877e-01  -1.4062495e+02   8.6597396e-15  -3.7608771e-14   1.0000000e+00
   2.6926927e-01  -1.4056963e+02   8.7707619e-15  -3.8090935e-14   1.0000000e+00
   2.6976977e-01  -1.4073776e+02   8.4376950e-15  -3.6644444e-14   1.0000000e+00
   2.7027027e-01  -1.4085358e+02   8.2156504e-15  -3.5680116e-14   1.0000000e+00
   2.7077077e-01  -1.4073776e+02   8.4376950e-15  -3.6644444e-14   1.0000000e+00
   2.7127127e-01  -1.4079529e+02   8.3266727e-15  -3.6162280e-14   1.0000000e+00
   2.7177177e-01  -1.4068099e+02   8.5487173e-15  -3.7126607e-14   1.0000000e+00
   2.7227227e-01  -1.4068099e+02   8.5487173e-15  -3.7126607e-14   1.0000000e+00
   2.7277277e-01  -1.4062495e+02   8.6597396e-15  -3.7608771e-14   1.0000000e+00
   2.7327327e-01  -1.4085358e+02   8.2156504e-15  -3.5680116e-14   1.0000000e+00
   2.7377377e-01  -1.4085358e+02   8.2156504e-15  -3.5680116e-14   1.0000000e+00
   2.7427427e-01  -1.4079529e+02   8.3266727e-15  -3.6162280e-14   1.0000000e+00
   2.7477477e-01  -1.4097257e+02   7.9936058e-15  -3.4715789e-14   1.0000000e+00
   2.7527528e-01  -1.4103331e+02   7.8825835e-15  -3.4233625e-14   1.0000000e+00
   2.7577578e-01  -1.4122081e+02   7.5495166e-15  -3.2787134e-14   1.0000000e+00
   2.7627628e-01  -1.4122081e+02   7.5495166e-15  -3.2787134e-14   1.0000000e+00
   2.7677678e-01  -1.4128515e+02   7.4384943e-15  -3.2304970e-14   1.0000000e+00
   2.7727728e-01  -1.4135046e+02   7.3274720e-15  -3.1822806e-14   1.0000000e+00
   2.7777778e-01  -1.4141676e+02   7.2164497e-15  -3.1340643e-14   1.0000000e+00
   2.7827828e-01  -1.4141676e+02   7.2164497e-15  -3.1340643e-14   1.0000000e+00
   2.7877878e-01  -1.4148410e+02   7.1054274e-15  -3.0858479e-14   1.0000000e+00
   2.7927928e-01  -1.4148410e+02   7.1054274e-15  -3.0858479e-14   1.0000000e+00
   2.7977978e-01  -1.4141676e+02   7.2164497e-15  -3.1340643e-14   1.0000000e+00
   2.8028028e-01  -1.4141676e+02   7.2164497e-15  -3.1340643e-14   1.0000000e+00
   2.8078078e-01  -1.4135046e+02   7.3274720e-15  -3.1822806e-14   1.0000000e+00
   2.8128128e-01  -1.4162198e+02   6.8833828e-15  -2.9894151e-14   1.0000000e+00
   2.8178178e-01  -1.4162198e+02   6.8833828e-15  -2.9894151e-14   1.0000000e+00
   2.8228228e-01  -1.4148410e+02   7.1054274e-15  -3.0858479e-14   1.0000000e+00
   2.8278278e-01  -1.4176439e+02   6.6613381e-15  -2.8929824e-14   1.0000000e+00
   2.8328328e-01  -1.4162198e+02   6.8833828e-15  -2.9894151e-14   1.0000000e+00
   2.8378378e-01  -1.4191162e+02   6.4392935e-15  -2.7965497e-14   1.0000000e+00
   2.8428428e-01  -1.4198715e+02   6.3282712e-15  -2.7483333e-14   1.0000000e+00
   2.8478478e-01  -1.4191162e+02   6.4392935e-15  -2.7965497e-14   1.0000000e+00
   2.8528529e-01  -1.4206402e+02   6.2172489e-15  -2.7001169e-14   1.0000000e+00
   2.8578579e-01  -1.4191162e+02   6.4392935e-15  -2.7965497e-14   1.0000000e+00
   2.8628629e-01  -1.4230314e+02   5.8841820e-15  -2.5554678e-14   1.0000000e+00
   2.8678679e-01  -1.4183738e+02   6.5503158e-15  -2.8447660e-14   1.0000000e+00
   2.8728729e-01  -1.4206402e+02   6.2172489e-15  -2.7001169e-14   1.0000000e+00
   2.8778779e-01  -1.4198715e+02   6.3282712e-15  -2.7483333e-14   1.0000000e+00
   2.8828829e-01  -1.4176439e+02   6.6613381e-15  -2.8929824e-14   1.0000000e+00
   2.8878879e-01  -1.4230314e+02   5.8841820e-15  -2.5554678e-14   1.0000000e+00
   2.8928929e-01  -1.4198715e+02   6.3282712e-15  -2.7483333e-14   1.0000000e+00
   2.8978979e-01  -1.4230314e+02   5.8841820e-15  -2.5554678e-14   1.0000000e+00
   2.9029029e-01  -1.4222196e+02   5.9952043e-15  -2.6036842e-14   1.0000000e+00
   2.9079079e-01  -1.4222196e+02   5.9952043e-15  -2.6036842e-14   1.0000000e+00
   2.9129129e-01  -1.4238586e+02   5.7731597e-15  -2.5072514e-14   1.0000000e+00
   2.9179179e-01  -1.4222196e+02   5.9952043e-15  -2.6036842e-14   1.0000000e+00
   2.9229229e-01  -1.4264394e+02   5.4400928e-15  -2.3626023e-14   1.0000000e+00
   2.9279279e-01  -1.4238586e+02   5.7731597e-15  -2.5072514e-14   1.0000000e+00
   2.9329329e-01  -1.4247020e+02   5.6621374e-15  -2.4590350e-14   1.0000000e+00
   2.9379379e-01  -1.4273349e+02   5.3290705e-15  -2.3143859e-14   1.0000000e+00
   2.9429429e-01  -1.4255620e+02   5.5511151e-15  -2.4108187e-14   1.0000000e+00
   2.9479479e-01  -1.4291832e+02   5.1070259e-15  -2.2179532e-14   1.0000000e+00
   2.9529530e-01  -1.4273349e+02   5.3290705e-15  -2.3143859e-14   1.0000000e+00
   2.9579580e-01  -1.4238586e+02   5.7731597e-15  -2.5072514e-14   1.0000000e+00
   2.9629630e-01  -1.4273349e+02   5.3290705e-15  -2.3143859e-14   1.0000000e+00
   2.9679680e-01  -1.4273349e+02   5.3290705e-15  -2.3143859e-14   1.0000000e+00
   2.9729730e-01  -1.4291832e+02   5.1070259e-15  -2.2179532e-14   1.0000000e+00
   2.9779780e-01  -1.4282492e+02   5.2180482e-15  -2.2661695e-14   1.0000000e+00
   2.9829830e-01  -1.4238586e+02   5.7731597e-15  -2.5072514e-14   1.0000000e+00
   2.9879880e-01  -1.4291832e+02   5.1070259e-15  -2.2179532e-14   1.0000000e+00
   2.9929930e-01  -1.4273349e+02   5.3290705e-15  -2.3143859e-14   1.0000000e+00
   2.9979980e-01  -1.4311137e+02   4.8849813e-15  -2.1215204e-14   1.0000000e+00
   3.0030030e-01  -1.4291832e+02   5.1070259e-15  -2.2179532e-14   1.0000000e+00
   3.0080080e-01  -1.4311137e+02   4.8849813e-15  -2.1215204e-14   1.0000000e+00
   3.0130130e-01  -1.4331340e+02   4.6629367e-15  -2.0250877e-14   1.0000000e+00
   3.0180180e-01  -1.4331340e+02   4.6629367e-15  -2.0250877e-14   1.0000000e+00
   3.0230230e-01  -1.4341806e+02   4.5519144e-15  -1.9768713e-14   1.0000000e+00
   3.0280280e-01  -1.4321121e+02   4.7739590e-15  -2.0733041e-14   1.0000000e+00
   3.0330330e-01  -1.4291832e+02   5.1070259e-15  -2.2179532e-14   1.0000000e+00
   3.0380380e-01  -1.4311137e+02   4.8849813e-15  -2.1215204e-14   1.0000000e+00
   3.0430430e-01  -1.4311137e+02   4.8849813e-15  -2.1215204e-14   1.0000000e+00
   3.0480480e-01  -1.4321121e+02   4.7739590e-15  -2.0733041e-14   1.0000000e+00
   3.0530531e-01  -1.4341806e+02   4.5519144e-15  -1.9768713e-14   1.0000000e+00
   3.0580581e-01  -1.4311137e+02   4.8849813e-15  -2.1215204e-14   1.0000000e+00
   3.0630631e-01  -1.4341806e+02   4.5519144e-15  -1.9768713e-14   1.0000000e+00
   3.0680681e-01  -1.4331340e+02   4.6629367e-15  -2.0250877e-14   1.0000000e+00
   3.0730731e-01  -1.4374806e+02   4.2188475e-15  -1.8322222e-14   1.0000000e+00
   3.0780781e-01  -1.4374806e+02   4.2188475e-15  -1.8322222e-14   1.0000000e+00
   3.0830831e-01  -1.4331340e+02   4.6629367e-15  -2.0250877e-14   1.0000000e+00
   3.0880881e-01  -1.4374806e+02   4.2188475e-15  -1.8322222e-14   1.0000000e+00
   3.0930931e-01  -1.4363525e+02   4.3298698e-15  -1.8804386e-14   1.0000000e+00
   3.0980981e-01  -1.4374806e+02   4.2188475e-15  -1.8322222e-14   1.0000000e+00
   3.1031031e-01  -1.4363525e+02   4.3298698e-15  -1.8804386e-14   1.0000000e+00
   3.1081081e-01  -1.4374806e+02   4.2188475e-15  -1.8322222e-14   1.0000000e+00
   3.1131131e-01  -1.4352530e+02   4.4408921e-15  -1.9286549e-14   1.0000000e+00
   3.1181181e-01  -1.4410522e+02   3.8857806e-15  -1.6875731e-14   1.0000000e+00
   3.1231231e-01  -1.4386388e+02   4.1078252e-15  -1.7840058e-14   1.0000000e+00
   3.1281281e-01  -1.4374806e+02   4.2188475e-15  -1.8322222e-14   1.0000000e+00
   3.1331331e-01  -1.4352530e+02   4.4408921e-15  -1.9286549e-14   1.0000000e+00
   3.1381381e-01  -1.4374806e+02   4.2188475e-15  -1.8322222e-14   1.0000000e+00
   3.1431431e-01  -1.4386388e+02   4.1078252e-15  -1.7840058e-14   1.0000000e+00
   3.1481481e-01  -1.4436076e+02   3.6637360e-15  -1.5911403e-14   1.0000000e+00
   3.1531532e-01  -1.4386388e+02   4.1078252e-15  -1.7840058e-14   1.0000000e+00
   3.1581582e-01  -1.4363525e+02   4.3298698e-15  -1.8804386e-14   1.0000000e+00
   3.1631632e-01  -1.4423111e+02   3.7747583e-15  -1.6393567e-14   1.0000000e+00
   3.1681682e-01  -1.4436076e+02   3.6637360e-15  -1.5911403e-14   1.0000000e+00
   3.1731732e-01  -1.4436076e+02   3.6637360e-15  -1.5911403e-14   1.0000000e+00
   3.1781782e-01  -1.4436076e+02   3.6637360e-15  -1.5911403e-14   1.0000000e+00
   3.1831832e-01  -1.4436076e+02   3.6637360e-15  -1.5911403e-14   1.0000000e+00
   3.1881882e-01  -1.4423111e+02   3.7747583e-15  -1.6393567e-14   1.0000000e+00
   3.1931932e-01  -1.4463228e+02   3.4416914e-15  -1.4947076e-14   1.0000000e+00
   3.1981982e-01  -1.4410522e+02   3.8857806e-15  -1.6875731e-14   1.0000000e+00
   3.2032032e-01  -1.4386388e+02   4.1078252e-15  -1.7840058e-14   1.0000000e+00
   3.2082082e-01  -1.4410522e+02   3.8857806e-15  -1.6875731e-14   1.0000000e+00
   3.2132132e-01  -1.4449440e+02   3.5527137e-15  -1.5429239e-14   1.0000000e+00
   3.2182182e-01  -1.4477469e+02   3.3306691e-15  -1.4464912e-14   1.0000000e+00
   3.2232232e-01  -1.4507432e+02   3.1086245e-15  -1.3500585e-14   1.0000000e+00
   3.2282282e-01  -1.4374806e+02   4.2188475e-15  -1.8322222e-14   1.0000000e+00
   3.2332332e-01  -1.4463228e+02   3.4416914e-15  -1.4947076e-14   1.0000000e+00
   3.2382382e-01  -1.4436076e+02   3.6637360e-15  -1.5911403e-14   1.0000000e+00
   3.2432432e-01  -1.4449440e+02   3.5527137e-15  -1.5429239e-14   1.0000000e+00
   3.2482482e-01  -1.4423111e+02   3.7747583e-15  -1.6393567e-14   1.0000000e+00
   3.2532533e-01  -1.4436076e+02   3.6637360e-15  -1.5911403e-14   1.0000000e+00
   3.2582583e-01  -1.4449440e+02   3.5527137e-15  -1.5429239e-14   1.0000000e+00
   3.2632633e-01  -1.4556650e+02   2.7755576e-15  -1.2054093e-14   1.0000000e+00
   3.2682683e-01  -1.4574379e+02   2.6645353e-15  -1.1571930e-14   1.0000000e+00
   3.2732733e-01  -1.4449440e+02   3.5527137e-15  -1.5429239e-14   1.0000000e+00
   3.2782783e-01  -1.4463228e+02   3.4416914e-15  -1.4947076e-14   1.0000000e+00
   3.2832833e-01  -1.4507432e+02   3.1086245e-15  -1.3500585e-14   1.0000000e+00
   3.2882883e-01  -1.4507432e+02   3.1086245e-15  -1.3500585e-14   1.0000000e+00
   3.2932933e-01  -1.4492192e+02   3.2196468e-15  -1.3982748e-14   1.0000000e+00
   3.2982983e-01  -1.4423111e+02   3.7747583e-15  -1.6393567e-14   1.0000000e+00
   3.3033033e-01  -1.4449440e+02   3.5527137e-15  -1.5429239e-14   1.0000000e+00
   3.3083083e-01  -1.4463228e+02   3.4416914e-15  -1.4947076e-14   1.0000000e+00
   3.3133133e-01  -1.4539616e+02   2.8865799e-15  -1.2536257e-14   1.0000000e+00
   3.3183183e-01  -1.4507432e+02   3.1086245e-15  -1.3500585e-14   1.0000000e+00
   3.3233233e-01  -1.4574379e+02   2.6645353e-15  -1.1571930e-14   1.0000000e+00
   3.3283283e-01  -1.4507432e+02   3.1086245e-15  -1.3500585e-14   1.0000000e+00
   3.3333333e-01  -1.4463228e+02   3.4416914e-15  -1.4947076e-14   1.0000000e+00
   3.3383383e-01  -1.4574379e+02   2.6645353e-15  -1.1571930e-14   1.0000000e+00
   3.3433433e-01  -1.4507432e+02   3.1086245e-15  -1.3500585e-14   1.0000000e+00
   3.3483483e-01  -1.4507432e+02   3.1086245e-15  -1.3500585e-14   1.0000000e+00
   3.3533534e-01  -1.4507432e+02   3.1086245e-15  -1.3500585e-14   1.0000000e+00
   3.3583584e-01  -1.4477469e+02   3.3306691e-15  -1.4464912e-14   1.0000000e+00
   3.3633634e-01  -1.4556650e+02   2.7755576e-15  -1.2054093e-14   1.0000000e+00
   3.3683684e-01  -1.4539616e+02   2.8865799e-15  -1.2536257e-14   1.0000000e+00
   3.3733734e-01  -1.4449440e+02   3.5527137e-15  -1.5429239e-14   1.0000000e+00
   3.3783784e-01  -1.4423111e+02   3.7747583e-15  -1.6393567e-14   1.0000000e+00
   3.3833834e-01  -1.4539616e+02   2.8865799e-15  -1.2536257e-14   1.0000000e+00
   3.3883884e-01  -1.4653560e+02   2.2204460e-15  -9.6432747e-15   1.0000000e+00
   3.3933934e-01  -1.4556650e+02   2.7755576e-15  -1.2054093e-14   1.0000000e+00
   3.3983984e-01  -1.4574379e+02   2.6645353e-15  -1.1571930e-14   1.0000000e+00
   3.4034034e-01  -1.4539616e+02   2.8865799e-15  -1.2536257e-14   1.0000000e+00
   3.4084084e-01  -1.4507432e+02   3.1086245e-15  -1.3500585e-14   1.0000000e+00
   3.4134134e-01  -1.4612167e+02   2.4424907e-15  -1.0607602e-14   1.0000000e+00
   3.4184184e-01  -1.4592862e+02   2.5535130e-15  -1.1089766e-14   1.0000000e+00
   3.4234234e-01  -1.4612167e+02   2.4424907e-15  -1.0607602e-14   1.0000000e+00
   3.4284284e-01  -1.4492192e+02   3.2196468e-15  -1.3982748e-14   1.0000000e+00
   3.4334334e-01  -1.4612167e+02   2.4424907e-15  -1.0607602e-14   1.0000000e+00
   3.4384384e-01  -1.4612167e+02   2.4424907e-15  -1.0607602e-14   1.0000000e+00
   3.4434434e-01  -1.4653560e+02   2.2204460e-15  -9.6432747e-15   1.0000000e+00
   3.4484484e-01  -1.4592862e+02   2.5535130e-15  -1.1089766e-14   1.0000000e+00
   3.4534535e-01  -1.4507432e+02   3.1086245e-15  -1.3500585e-14   1.0000000e+00
   3.4584585e-01  -1.4556650e+02   2.7755576e-15  -1.2054093e-14   1.0000000e+00
   3.4634635e-01  -1.4592862e+02   2.5535130e-15  -1.1089766e-14   1.0000000e+00
   3.4684685e-01  -1.4574379e+02   2.6645353e-15  -1.1571930e-14   1.0000000e+00
   3.4734735e-01  -1.4612167e+02   2.4424907e-15  -1.0607602e-14   1.0000000e+00
   3.4784785e-01  -1.4632370e+02   2.3314684e-15  -1.0125438e-14   1.0000000e+00
   3.4834835e-01  -1.4539616e+02   2.8865799e-15  -1.2536257e-14   1.0000000e+00
   3.4884885e-01  -1.4632370e+02   2.3314684e-15  -1.0125438e-14   1.0000000e+00
   3.4934935e-01  -1.4675836e+02   2.1094237e-15  -9.1611109e-15   1.0000000e+00
   3.4984985e-01  -1.4574379e+02   2.6645353e-15  -1.1571930e-14   1.0000000e+00
   3.5035035e-01  -1.4574379e+02   2.6645353e-15  -1.1571930e-14   1.0000000e+00
   3.5085085e-01  -1.4539616e+02   2.8865799e-15  -1.2536257e-14   1.0000000e+00
   3.5135135e-01  -1.4632370e+02   2.3314684e-15  -1.0125438e-14   1.0000000e+00
   3.5185185e-01  -1.4632370e+02   2.3314684e-15  -1.0125438e-14   1.0000000e+00
   3.5235235e-01  -1.4632370e+02   2.3314684e-15  -1.0125438e-14   1.0000000e+00
   3.5285285e-01  -1.4612167e+02   2.4424907e-15  -1.0607602e-14   1.0000000e+00
   3.5335335e-01  -1.4574379e+02   2.6645353e-15  -1.1571930e-14   1.0000000e+00
   3.5385385e-01  -1.4653560e+02   2.2204460e-15  -9.6432747e-15   1.0000000e+00
   3.5435435e-01  -1.4653560e+02   2.2204460e-15  -9.6432747e-15   1.0000000e+00
   3.5485485e-01  -1.4653560e+02   2.2204460e-15  -9.6432747e-15   1.0000000e+00
   3.5535536e-01  -1.4574379e+02   2.6645353e-15  -1.1571930e-14   1.0000000e+00
   3.5585586e-01  -1.4612167e+02   2.4424907e-15  -1.0607602e-14   1.0000000e+00
   3.5635636e-01  -1.4699317e+02   1.9984014e-15  -8.6789472e-15   1.0000000e+00
   3.5685686e-01  -1.4653560e+02   2.2204460e-15  -9.6432747e-15   1.0000000e+00
   3.5735736e-01  -1.4653560e+02   2.2204460e-15  -9.6432747e-15   1.0000000e+00
   3.5785786e-01  -1.4675836e+02   2.1094237e-15  -9.1611109e-15   1.0000000e+00
   3.5835836e-01  -1.4574379e+02   2.6645353e-15  -1.1571930e-14   1.0000000e+00
   3.5885886e-01  -1.4699317e+02   1.9984014e-15  -8.6789472e-15   1.0000000e+00
   3.5935936e-01  -1.4699317e+02   1.9984014e-15  -8.6789472e-15   1.0000000e+00
   3.5985986e-01  -1.4574379e+02   2.6645353e-15  -1.1571930e-14   1.0000000e+00
   3.6036036e-01  -1.4675836e+02   2.1094237e-15  -9.1611109e-15   1.0000000e+00
   3.6086086e-01  -1.4653560e+02   2.2204460e-15  -9.6432747e-15   1.0000000e+00
   3.6136136e-01  -1.4699317e+02   1.9984014e-15  -8.6789472e-15   1.0000000e+00
   3.6186186e-01  -1.4653560e+02   2.2204460e-15  -9.6432747e-15   1.0000000e+00
   3.6236236e-01  -1.4699317e+02   1.9984014e-15  -8.6789472e-15   1.0000000e+00
   3.6286286e-01  -1.4632370e+02   2.3314684e-15  -1.0125438e-14   1.0000000e+00
   3.6336336e-01  -1.4612167e+02   2.4424907e-15  -1.0607602e-14   1.0000000e+00
   3.6386386e-01  -1.4724141e+02   1.8873791e-15  -8.1967835e-15   1.0000000e+00
   3.6436436e-01  -1.4675836e+02   2.1094237e-15  -9.1611109e-15   1.0000000e+00
   3.6486486e-01  -1.4699317e+02   1.9984014e-15  -8.6789472e-15   1.0000000e+00
   3.6536537e-01  -1.4632370e+02   2.3314684e-15  -1.0125438e-14   1.0000000e+00
   3.6586587e-01  -1.4675836e+02   2.1094237e-15  -9.1611109e-15   1.0000000e+00
   3.6636637e-01  -1.4724141e+02   1.8873791e-15  -8.1967835e-15   1.0000000e+00
   3.6686687e-01  -1.4675836e+02   2.1094237e-15  -9.1611109e-15   1.0000000e+00
   3.6736737e-01  -1.4699317e+02   1.9984014e-15  -8.6789472e-15   1.0000000e+00
   3.6786787e-01  -1.4699317e+02   1.9984014e-15  -8.6789472e-15   1.0000000e+00
   3.6836837e-01  -1.4653560e+02   2.2204460e-15  -9.6432747e-15   1.0000000e+00
   3.6886887e-01  -1.4653560e+02   2.2204460e-15  -9.6432747e-15   1.0000000e+00
   3.6936937e-01  -1.4699317e+02   1.9984014e-15  -8.6789472e-15   1.0000000e+00
   3.6986987e-01  -1.4808462e+02   1.5543122e-15  -6.7502923e-15   1.0000000e+00
   3.7037037e-01  -1.4653560e+02   2.2204460e-15  -9.6432747e-15   1.0000000e+00
   3.7087087e-01  -1.4699317e+02   1.9984014e-15  -8.6789472e-15   1.0000000e+00
   3.7137137e-01  -1.4750470e+02   1.7763568e-15  -7.7146197e-15   1.0000000e+00
   3.7187187e-01  -1.4675836e+02   2.1094237e-15  -9.1611109e-15   1.0000000e+00
   3.7237237e-01  -1.4699317e+02   1.9984014e-15  -8.6789472e-15   1.0000000e+00
   3.7287287e-01  -1.4699317e+02   1.9984014e-15  -8.6789472e-15   1.0000000e+00
   3.7337337e-01  -1.4750470e+02   1.7763568e-15  -7.7146197e-15   1.0000000e+00
   3.7387387e-01  -1.4724141e+02   1.8873791e-15  -8.1967835e-15   1.0000000e+00
   3.7437437e-01  -1.4750470e+02   1.7763568e-15  -7.7146197e-15   1.0000000e+00
   3.7487487e-01  -1.4750470e+02   1.7763568e-15  -7.7146197e-15   1.0000000e+00
   3.7537538e-01  -1.4699317e+02   1.9984014e-15  -8.6789472e-15   1.0000000e+00
   3.7587588e-01  -1.4750470e+02   1.7763568e-15  -7.7146197e-15   1.0000000e+00
   3.7637638e-01  -1.4724141e+02   1.8873791e-15  -8.1967835e-15   1.0000000e+00
   3.7687688e-01  -1.4808462e+02   1.5543122e-15  -6.7502923e-15   1.0000000e+00
   3.7737738e-01  -1.4750470e+02   1.7763568e-15  -7.7146197e-15   1.0000000e+00
   3.7787788e-01  -1.4724141e+02   1.8873791e-15  -8.1967835e-15   1.0000000e+00
   3.7837838e-01  -1.4750470e+02   1.7763568e-15  -7.7146197e-15   1.0000000e+00
   3.7887888e-01  -1.4699317e+02   1.9984014e-15  -8.6789472e-15   1.0000000e+00
   3.7937938e-01  -1.4750470e+02   1.7763568e-15  -7.7146197e-15   1.0000000e+00
   3.7987988e-01  -1.4750470e+02   1.7763568e-15  -7.7146197e-15   1.0000000e+00
   3.8038038e-01  -1.4724141e+02   1.8873791e-15  -8.1967835e-15   1.0000000e+00
   3.8088088e-01  -1.4808462e+02   1.5543122e-15  -6.7502923e-15   1.0000000e+00
   3.8138138e-01  -1.4724141e+02   1.8873791e-15  -8.1967835e-15   1.0000000e+00
   3.8188188e-01  -1.4750470e+02   1.7763568e-15  -7.7146197e-15   1.0000000e+00
   3.8238238e-01  -1.4675836e+02   2.1094237e-15  -9.1611109e-15   1.0000000e+00
   3.8288288e-01  -1.4724141e+02   1.8873791e-15  -8.1967835e-15   1.0000000e+00
   3.8338338e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   3.8388388e-01  -1.4724141e+02   1.8873791e-15  -8.1967835e-15   1.0000000e+00
   3.8438438e-01  -1.4808462e+02   1.5543122e-15  -6.7502923e-15   1.0000000e+00
   3.8488488e-01  -1.4724141e+02   1.8873791e-15  -8.1967835e-15   1.0000000e+00
   3.8538539e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   3.8588589e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   3.8638639e-01  -1.4750470e+02   1.7763568e-15  -7.7146197e-15   1.0000000e+00
   3.8688689e-01  -1.4840646e+02   1.4432899e-15  -6.2681285e-15   1.0000000e+00
   3.8738739e-01  -1.4750470e+02   1.7763568e-15  -7.7146197e-15   1.0000000e+00
   3.8788789e-01  -1.4699317e+02   1.9984014e-15  -8.6789472e-15   1.0000000e+00
   3.8838839e-01  -1.4913197e+02   1.2212453e-15  -5.3038011e-15   1.0000000e+00
   3.8888889e-01  -1.4675836e+02   2.1094237e-15  -9.1611109e-15   1.0000000e+00
   3.8938939e-01  -1.4808462e+02   1.5543122e-15  -6.7502923e-15   1.0000000e+00
   3.8988989e-01  -1.4778499e+02   1.6653345e-15  -7.2324560e-15   1.0000000e+00
   3.9039039e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   3.9089089e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   3.9139139e-01  -1.4778499e+02   1.6653345e-15  -7.2324560e-15   1.0000000e+00
   3.9189189e-01  -1.4750470e+02   1.7763568e-15  -7.7146197e-15   1.0000000e+00
   3.9239239e-01  -1.4750470e+02   1.7763568e-15  -7.7146197e-15   1.0000000e+00
   3.9289289e-01  -1.4808462e+02   1.5543122e-15  -6.7502923e-15   1.0000000e+00
   3.9339339e-01  -1.4913197e+02   1.2212453e-15  -5.3038011e-15   1.0000000e+00
   3.9389389e-01  -1.4699317e+02   1.9984014e-15  -8.6789472e-15   1.0000000e+00
   3.9439439e-01  -1.4750470e+02   1.7763568e-15  -7.7146197e-15   1.0000000e+00
   3.9489489e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   3.9539540e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   3.9589590e-01  -1.4840646e+02   1.4432899e-15  -6.2681285e-15   1.0000000e+00
   3.9639640e-01  -1.4808462e+02   1.5543122e-15  -6.7502923e-15   1.0000000e+00
   3.9689690e-01  -1.4913197e+02   1.2212453e-15  -5.3038011e-15   1.0000000e+00
   3.9739740e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   3.9789790e-01  -1.4913197e+02   1.2212453e-15  -5.3038011e-15   1.0000000e+00
   3.9839840e-01  -1.4808462e+02   1.5543122e-15  -6.7502923e-15   1.0000000e+00
   3.9889890e-01  -1.4750470e+02   1.7763568e-15  -7.7146197e-15   1.0000000e+00
   3.9939940e-01  -1.4750470e+02   1.7763568e-15  -7.7146197e-15   1.0000000e+00
   3.9989990e-01  -1.4913197e+02   1.2212453e-15  -5.3038011e-15   1.0000000e+00
   4.0040040e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   4.0090090e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   4.0140140e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   4.0190190e-01  -1.4699317e+02   1.9984014e-15  -8.6789472e-15   1.0000000e+00
   4.0240240e-01  -1.4913197e+02   1.2212453e-15  -5.3038011e-15   1.0000000e+00
   4.0290290e-01  -1.4808462e+02   1.5543122e-15  -6.7502923e-15   1.0000000e+00
   4.0340340e-01  -1.4808462e+02   1.5543122e-15  -6.7502923e-15   1.0000000e+00
   4.0390390e-01  -1.4840646e+02   1.4432899e-15  -6.2681285e-15   1.0000000e+00
   4.0440440e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   4.0490490e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   4.0540541e-01  -1.4778499e+02   1.6653345e-15  -7.2324560e-15   1.0000000e+00
   4.0590591e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.0640641e-01  -1.4840646e+02   1.4432899e-15  -6.2681285e-15   1.0000000e+00
   4.0690691e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   4.0740741e-01  -1.4808462e+02   1.5543122e-15  -6.7502923e-15   1.0000000e+00
   4.0790791e-01  -1.4750470e+02   1.7763568e-15  -7.7146197e-15   1.0000000e+00
   4.0840841e-01  -1.4808462e+02   1.5543122e-15  -6.7502923e-15   1.0000000e+00
   4.0890891e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   4.0940941e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   4.0990991e-01  -1.4913197e+02   1.2212453e-15  -5.3038011e-15   1.0000000e+00
   4.1041041e-01  -1.4808462e+02   1.5543122e-15  -6.7502923e-15   1.0000000e+00
   4.1091091e-01  -1.4778499e+02   1.6653345e-15  -7.2324560e-15   1.0000000e+00
   4.1141141e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   4.1191191e-01  -1.4778499e+02   1.6653345e-15  -7.2324560e-15   1.0000000e+00
   4.1241241e-01  -1.4778499e+02   1.6653345e-15  -7.2324560e-15   1.0000000e+00
   4.1291291e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   4.1341341e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.1391391e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.1441441e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.1491491e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   4.1541542e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   4.1591592e-01  -1.4808462e+02   1.5543122e-15  -6.7502923e-15   1.0000000e+00
   4.1641642e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   4.1691692e-01  -1.4840646e+02   1.4432899e-15  -6.2681285e-15   1.0000000e+00
   4.1741742e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.1791792e-01  -1.4808462e+02   1.5543122e-15  -6.7502923e-15   1.0000000e+00
   4.1841842e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   4.1891892e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.1941942e-01  -1.4840646e+02   1.4432899e-15  -6.2681285e-15   1.0000000e+00
   4.1991992e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.2042042e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.2092092e-01  -1.4778499e+02   1.6653345e-15  -7.2324560e-15   1.0000000e+00
   4.2142142e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.2192192e-01  -1.4913197e+02   1.2212453e-15  -5.3038011e-15   1.0000000e+00
   4.2242242e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   4.2292292e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.2342342e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.2392392e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.2442442e-01  -1.4913197e+02   1.2212453e-15  -5.3038011e-15   1.0000000e+00
   4.2492492e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.2542543e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   4.2592593e-01  -1.4808462e+02   1.5543122e-15  -6.7502923e-15   1.0000000e+00
   4.2642643e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.2692693e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.2742743e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.2792793e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.2842843e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.2892893e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.2942943e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.2992993e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.3043043e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   4.3093093e-01  -1.4913197e+02   1.2212453e-15  -5.3038011e-15   1.0000000e+00
   4.3143143e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.3193193e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   4.3243243e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.3293293e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.3343343e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.3393393e-01  -1.4913197e+02   1.2212453e-15  -5.3038011e-15   1.0000000e+00
   4.3443443e-01  -1.4808462e+02   1.5543122e-15  -6.7502923e-15   1.0000000e+00
   4.3493493e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   4.3543544e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.3593594e-01  -1.4913197e+02   1.2212453e-15  -5.3038011e-15   1.0000000e+00
   4.3643644e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   4.3693694e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.3743744e-01  -1.4913197e+02   1.2212453e-15  -5.3038011e-15   1.0000000e+00
   4.3793794e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   4.3843844e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.3893894e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   4.3943944e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.3993994e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   4.4044044e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   4.4094094e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.4144144e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   4.4194194e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   4.4244244e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   4.4294294e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   4.4344344e-01  -1.5477469e+02   3.3306691e-16  -1.4464912e-15   1.0000000e+00
   4.4394394e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   4.4444444e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.4494494e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.4544545e-01  -1.5653560e+02   2.2204460e-16  -9.6432747e-16   1.0000000e+00
   4.4594595e-01  -1.4913197e+02   1.2212453e-15  -5.3038011e-15   1.0000000e+00
   4.4644645e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.4694695e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.4744745e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.4794795e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.4844845e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   4.4894895e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   4.4944945e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.4994995e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.5045045e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.5095095e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.5145145e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   4.5195195e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.5245245e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.5295295e-01  -1.5653560e+02   2.2204460e-16  -9.6432747e-16   1.0000000e+00
   4.5345345e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.5395395e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.5445445e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.5495495e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.5545546e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.5595596e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   4.5645646e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   4.5695696e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.5745746e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.5795796e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.5845846e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   4.5895896e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   4.5945946e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   4.5995996e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   4.6046046e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   4.6096096e-01  -1.5653560e+02   2.2204460e-16  -9.6432747e-16   1.0000000e+00
   4.6146146e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   4.6196196e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.6246246e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.6296296e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.6346346e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   4.6396396e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.6446446e-01  -1.5653560e+02   2.2204460e-16  -9.6432747e-16   1.0000000e+00
   4.6496496e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.6546547e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.6596597e-01  -1.5477469e+02   3.3306691e-16  -1.4464912e-15   1.0000000e+00
   4.6646647e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.6696697e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.6746747e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   4.6796797e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.6846847e-01  -1.5477469e+02   3.3306691e-16  -1.4464912e-15   1.0000000e+00
   4.6896897e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.6946947e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   4.6996997e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.7047047e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.7097097e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.7147147e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.7197197e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.7247247e-01            -Inf   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.7297297e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.7347347e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.7397397e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   4.7447447e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.7497497e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.7547548e-01  -1.5954590e+02   1.1102230e-16  -4.8216373e-16   1.0000000e+00
   4.7597598e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.7647648e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   4.7697698e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   4.7747748e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.7797798e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.7847848e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.7897898e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   4.7947948e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.7997998e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   4.8048048e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.8098098e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.8148148e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.8198198e-01            -Inf   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.8248248e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   4.8298298e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.8348348e-01  -1.5653560e+02   2.2204460e-16  -9.6432747e-16   1.0000000e+00
   4.8398398e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.8448448e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   4.8498498e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.8548549e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.8598599e-01  -1.5653560e+02   2.2204460e-16  -9.6432747e-16   1.0000000e+00
   4.8648649e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.8698699e-01  -1.5653560e+02   2.2204460e-16  -9.6432747e-16   1.0000000e+00
   4.8748749e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.8798799e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.8848849e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.8898899e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.8948949e-01            -Inf   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.8998999e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.9049049e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.9099099e-01  -1.5477469e+02   3.3306691e-16  -1.4464912e-15   1.0000000e+00
   4.9149149e-01            -Inf   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.9199199e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.9249249e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.9299299e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.9349349e-01            -Inf   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.9399399e-01  -1.5653560e+02   2.2204460e-16  -9.6432747e-16   1.0000000e+00
   4.9449449e-01  -1.5477469e+02   3.3306691e-16  -1.4464912e-15   1.0000000e+00
   4.9499499e-01            -Inf   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.9549550e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.9599600e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.9649650e-01  -1.5653560e+02   2.2204460e-16  -9.6432747e-16   1.0000000e+00
   4.9699700e-01  -1.5477469e+02   3.3306691e-16  -1.4464912e-15   1.0000000e+00
   4.9749750e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.9799800e-01  -1.5954590e+02   1.1102230e-16  -4.8216373e-16   1.0000000e+00
   4.9849850e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.9899900e-01            -Inf   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.9949950e-01  -1.5477469e+02   3.3306691e-16  -1.4464912e-15   1.0000000e+00
   5.0000000e-01            -Inf   0.0000000e+00   0.0000000e+00   1.0000000e+00


==> fbmc_oob_qcqp2_K=4_M=32.dat <==
   2.2204460e-16  -6.1716958e-14   1.0000000e+00  -1.3847873e+02   1.4194735e-14
   5.0050050e-04  -1.4122417e-01   9.6800496e-01  -1.4949174e+01   3.1995039e-02
   1.0010010e-03  -2.8717646e-01   9.3601402e-01  -1.1939152e+01   6.3985980e-02
   1.5015015e-03  -4.3816209e-01   9.0403197e-01  -1.0178734e+01   9.5968026e-02
   2.0020020e-03  -5.9451138e-01   8.7206501e-01  -8.9301066e+00   1.2793499e-01
   2.5025025e-03  -7.5657966e-01   8.4012137e-01  -7.9620959e+00   1.5987863e-01
   3.0030030e-03  -9.2474709e-01   8.0821199e-01  -7.1717856e+00   1.9178801e-01
   3.5035035e-03  -1.0994184e+00   7.7635108e-01  -6.5043320e+00   2.2364892e-01
   4.0040040e-03  -1.2810226e+00   7.4455665e-01  -5.9270539e+00   2.5544335e-01
   4.5045045e-03  -1.4700126e+00   7.1285096e-01  -5.4189263e+00   2.8714904e-01
   5.0050050e-03  -1.6668651e+00   6.8126094e-01  -4.9656471e+00   3.1873906e-01
   5.5055055e-03  -1.8720800e+00   6.4981840e-01  -4.5570668e+00   3.5018160e-01
   6.0060060e-03  -2.0861798e+00   6.1856026e-01  -4.1857406e+00   3.8143974e-01
   6.5065065e-03  -2.3097100e+00   5.8752858e-01  -3.8460614e+00   4.1247142e-01
   7.0070070e-03  -2.5432380e+00   5.5677048e-01  -3.5337132e+00   4.4322952e-01
   7.5075075e-03  -2.7873530e+00   5.2633796e-01  -3.2453142e+00   4.7366204e-01
   8.0080080e-03  -3.0426663e+00   4.9628754e-01  -2.9781730e+00   5.0371246e-01
   8.5085085e-03  -3.3098104e+00   4.6667975e-01  -2.7301193e+00   5.3332025e-01
   9.0090090e-03  -3.5894396e+00   4.3757857e-01  -2.4993814e+00   5.6242143e-01
   9.5095095e-03  -3.8822296e+00   4.0905061e-01  -2.2844971e+00   5.9094939e-01
   1.0010010e-02  -4.1888783e+00   3.8116425e-01  -2.0842461e+00   6.1883575e-01
   1.0510511e-02  -4.5101059e+00   3.5398871e-01  -1.8975989e+00   6.4601129e-01
   1.1011011e-02  -4.8466555e+00   3.2759288e-01  -1.7236770e+00   6.7240712e-01
   1.1511512e-02  -5.1992941e+00   3.0204426e-01  -1.5617212e+00   6.9795574e-01
   1.2012012e-02  -5.5688140e+00   2.7740776e-01  -1.4110671e+00   7.2259224e-01
   1.2512513e-02  -5.9560337e+00   2.5374450e-01  -1.2711245e+00   7.4625550e-01
   1.3013013e-02  -6.3618002e+00   2.3111066e-01  -1.1413616e+00   7.6888934e-01
   1.3513514e-02  -6.7869910e+00   2.0955638e-01  -1.0212910e+00   7.9044362e-01
   1.4014014e-02  -7.2325167e+00   1.8912473e-01  -9.1045946e-01   8.1087527e-01
   1.4514515e-02  -7.6993241e+00   1.6985080e-01  -8.0843844e-01   8.3014920e-01
   1.5015015e-02  -8.1883999e+00   1.5176094e-01  -7.1481733e-01   8.4823906e-01
   1.5515516e-02  -8.7007749e+00   1.3487222e-01  -6.2919743e-01   8.6512778e-01
   1.6016016e-02  -9.2375290e+00   1.1919200e-01  -5.5118748e-01   8.8080800e-01
   1.6516517e-02  -9.7997972e+00   1.0471775e-01  -4.8040023e-01   8.9528225e-01
   1.7017017e-02  -1.0388776e+01   9.1437090e-02  -4.1644996e-01   9.0856291e-01
   1.7517518e-02  -1.1005732e+01   7.9328057e-02  -3.5895091e-01   9.2067194e-01
   1.8018018e-02  -1.1652010e+01   6.8359525e-02  -3.0751652e-01   9.3164047e-01
   1.8518519e-02  -1.2329044e+01   5.8491884e-02  -2.6175932e-01   9.4150812e-01
   1.9019019e-02  -1.3038371e+01   4.9677859e-02  -2.2129152e-01   9.5032214e-01
   1.9519520e-02  -1.3781645e+01   4.1863492e-02  -1.8572612e-01   9.5813651e-01
   2.0020020e-02  -1.4560654e+01   3.4989247e-02  -1.5467847e-01   9.6501075e-01
   2.0520521e-02  -1.5377340e+01   2.8991187e-02  -1.2776828e-01   9.7100881e-01
   2.1021021e-02  -1.6233826e+01   2.3802216e-02  -1.0462183e-01   9.7619778e-01
   2.1521522e-02  -1.7132444e+01   1.9353326e-02  -8.4874405e-02   9.8064667e-01
   2.2022022e-02  -1.8075770e+01   1.5574817e-02  -6.8172851e-02   9.8442518e-01
   2.2522523e-02  -1.9066672e+01   1.2397464e-02  -5.4178034e-02   9.8760254e-01
   2.3023023e-02  -2.0108355e+01   9.7535908e-03  -4.2567237e-02   9.9024641e-01
   2.3523524e-02  -2.1204435e+01   7.5780329e-03  -3.3036313e-02   9.9242197e-01
   2.4024024e-02  -2.2359017e+01   5.8089587e-03  -2.5301546e-02   9.9419104e-01
   2.4524525e-02  -2.3576796e+01   4.3885429e-03  -1.9101144e-02   9.9561146e-01
   2.5025025e-02  -2.4863189e+01   3.2634814e-03  -1.4196297e-02   9.9673652e-01
   2.5525526e-02  -2.6224491e+01   2.3853434e-03  -1.0371790e-02   9.9761466e-01
   2.6026026e-02  -2.7668087e+01   1.7107686e-03  -7.4361363e-03   9.9828923e-01
   2.6526527e-02  -2.9202704e+01   1.2015161e-03  -5.2212554e-03   9.9879848e-01
   2.7027027e-02  -3.0838723e+01   8.2438042e-04  -3.5817152e-03   9.9917562e-01
   2.7527528e-02  -3.2588539e+01   5.5099296e-04  -2.3935915e-03   9.9944901e-01
   2.8028028e-02  -3.4466901e+01   3.5752789e-04  -1.5530015e-03   9.9964247e-01
   2.8528529e-02  -3.6491023e+01   2.2433534e-04  -9.7438530e-04   9.9977566e-01
   2.9029029e-02  -3.8679854e+01   1.3552351e-04  -5.8861100e-04   9.9986448e-01
   2.9529530e-02  -4.1050687e+01   7.8511139e-05  -3.4098293e-04   9.9992149e-01
   3.0030030e-02  -4.3608113e+01   4.3570117e-05  -1.8922674e-04   9.9995643e-01
   3.0530531e-02  -4.6312367e+01   2.3375631e-05  -1.0152026e-04   9.9997662e-01
   3.1031031e-02  -4.9003709e+01   1.2578506e-05  -5.4628101e-05   9.9998742e-01
   3.1531532e-02  -5.1301163e+01   7.4111173e-06  -3.2186193e-05   9.9999259e-01
   3.2032032e-02  -5.2728619e+01   5.3350453e-06  -2.3169869e-05   9.9999466e-01
   3.2532533e-02  -5.3246423e+01   4.7354114e-06  -2.0565679e-05   9.9999526e-01
   3.3033033e-02  -5.3312526e+01   4.6638801e-06  -2.0255021e-05   9.9999534e-01
   3.3533534e-02  -5.3344456e+01   4.6297161e-06  -2.0106648e-05   9.9999537e-01
   3.4034034e-02  -5.3529929e+01   4.4361594e-06  -1.9266038e-05   9.9999556e-01
   3.4534535e-02  -5.3917134e+01   4.0577625e-06  -1.7622674e-05   9.9999594e-01
   3.5035035e-02  -5.4493735e+01   3.5532564e-06  -1.5431624e-05   9.9999645e-01
   3.5535536e-02  -5.5217322e+01   3.0079306e-06  -1.3063296e-05   9.9999699e-01
   3.6036036e-02  -5.6021648e+01   2.4993966e-06  -1.0854755e-05   9.9999750e-01
   3.6536537e-02  -5.6817554e+01   2.0808683e-06  -9.0371058e-06   9.9999792e-01
   3.7037037e-02  -5.7503969e+01   1.7766550e-06  -7.7159214e-06   9.9999822e-01
   3.7537538e-02  -5.7998806e+01   1.5853291e-06  -6.8850022e-06   9.9999841e-01
   3.8038038e-02  -5.8277156e+01   1.4869091e-06  -6.4575689e-06   9.9999851e-01
   3.8538539e-02  -5.8382415e+01   1.4513043e-06  -6.3029391e-06   9.9999855e-01
   3.9039039e-02  -5.8397910e+01   1.4461356e-06  -6.2804915e-06   9.9999855e-01
   3.9539540e-02  -5.8407900e+01   1.4428127e-06  -6.2660607e-06   9.9999856e-01
   4.0040040e-02  -5.8475928e+01   1.4203885e-06  -6.1686734e-06   9.9999858e-01
   4.0540541e-02  -5.8641708e+01   1.3671910e-06  -5.9376389e-06   9.9999863e-01
   4.1041041e-02  -5.8925974e+01   1.2805680e-06  -5.5614398e-06   9.9999872e-01
   4.1541542e-02  -5.9335758e+01   1.1652637e-06  -5.0606790e-06   9.9999883e-01
   4.2042042e-02  -5.9867381e+01   1.0310078e-06  -4.4776122e-06   9.9999897e-01
   4.2542543e-02  -6.0506745e+01   8.8986779e-07  -3.8646484e-06   9.9999911e-01
   4.3043043e-02  -6.1227355e+01   7.5381453e-07  -3.2737761e-06   9.9999925e-01
   4.3543544e-02  -6.1987240e+01   6.3281382e-07  -2.7482764e-06   9.9999937e-01
   4.4044044e-02  -6.2727733e+01   5.3361338e-07  -2.3174541e-06   9.9999947e-01
   4.4544545e-02  -6.3379444e+01   4.5925683e-07  -1.9945275e-06   9.9999954e-01
   4.5045045e-02  -6.3880142e+01   4.0924728e-07  -1.7773387e-06   9.9999959e-01
   4.5545546e-02  -6.4199795e+01   3.8020731e-07  -1.6512197e-06   9.9999962e-01
   4.6046046e-02  -6.4355197e+01   3.6684310e-07  -1.5931796e-06   9.9999963e-01
   4.6546547e-02  -6.4400749e+01   3.6301541e-07  -1.5765562e-06   9.9999964e-01
   4.7047047e-02  -6.4404003e+01   3.6274352e-07  -1.5753754e-06   9.9999964e-01
   4.7547548e-02  -6.4424808e+01   3.6101001e-07  -1.5678468e-06   9.9999964e-01
   4.8048048e-02  -6.4506446e+01   3.5428713e-07  -1.5386497e-06   9.9999965e-01
   4.8548549e-02  -6.4675531e+01   3.4075866e-07  -1.4798963e-06   9.9999966e-01
   4.9049049e-02  -6.4944990e+01   3.2025871e-07  -1.3908661e-06   9.9999968e-01
   4.9549550e-02  -6.5316751e+01   2.9398482e-07  -1.2767600e-06   9.9999971e-01
   5.0050050e-02  -6.5782899e+01   2.6406453e-07  -1.1468179e-06   9.9999974e-01
   5.0550551e-02  -6.6325287e+01   2.3306191e-07  -1.0121751e-06   9.9999977e-01
   5.1051051e-02  -6.6914267e+01   2.0350414e-07  -8.8380735e-07   9.9999980e-01
   5.1551552e-02  -6.7508191e+01   1.7749285e-07  -7.7084171e-07   9.9999982e-01
   5.2052052e-02  -6.8056474e+01   1.5644171e-07  -6.7941777e-07   9.9999984e-01
   5.2552553e-02  -6.8509102e+01   1.4095803e-07  -6.1217300e-07   9.9999986e-01
   5.3053053e-02  -6.8831853e+01   1.3086236e-07  -5.6832802e-07   9.9999987e-01
   5.3553554e-02  -6.9019734e+01   1.2532181e-07  -5.4426572e-07   9.9999987e-01
   5.4054054e-02  -6.9098819e+01   1.2306034e-07  -5.3444430e-07   9.9999988e-01
   5.4554555e-02  -6.9114961e+01   1.2260378e-07  -5.3246148e-07   9.9999988e-01
   5.5055055e-02  -6.9117972e+01   1.2251881e-07  -5.3209244e-07   9.9999988e-01
   5.5555556e-02  -6.9150233e+01   1.2161209e-07  -5.2815461e-07   9.9999988e-01
   5.6056056e-02  -6.9242114e+01   1.1906623e-07  -5.1709811e-07   9.9999988e-01
   5.6556557e-02  -6.9411876e+01   1.1450183e-07  -4.9727514e-07   9.9999989e-01
   5.7057057e-02  -6.9667099e+01   1.0796678e-07  -4.6889378e-07   9.9999989e-01
   5.7557558e-02  -7.0005880e+01   9.9864700e-08  -4.3370690e-07   9.9999990e-01
   5.8058058e-02  -7.0417179e+01   9.0841034e-08  -3.9451762e-07   9.9999991e-01
   5.8558559e-02  -7.0880476e+01   8.1649279e-08  -3.5459833e-07   9.9999992e-01
   5.9059059e-02  -7.1365610e+01   7.3019531e-08  -3.1711980e-07   9.9999993e-01
   5.9559560e-02  -7.1834391e+01   6.5548218e-08  -2.8467230e-07   9.9999993e-01
   6.0060060e-02  -7.2245905e+01   5.9622408e-08  -2.5893684e-07   9.9999994e-01
   6.0560561e-02  -7.2566058e+01   5.5385260e-08  -2.4053514e-07   9.9999994e-01
   6.1061061e-02  -7.2778399e+01   5.2742421e-08  -2.2905743e-07   9.9999995e-01
   6.1561562e-02  -7.2890100e+01   5.1403184e-08  -2.2324120e-07   9.9999995e-01
   6.2062062e-02  -7.2928899e+01   5.0945996e-08  -2.2125566e-07   9.9999995e-01
   6.2562563e-02  -7.2933199e+01   5.0895585e-08  -2.2103672e-07   9.9999995e-01
   6.3063063e-02  -7.2941457e+01   5.0798900e-08  -2.2061682e-07   9.9999995e-01
   6.3563564e-02  -7.2985291e+01   5.0288756e-08  -2.1840130e-07   9.9999995e-01
   6.4064064e-02  -7.3086778e+01   4.9127225e-08  -2.1335683e-07   9.9999995e-01
   6.4564565e-02  -7.3258304e+01   4.7224738e-08  -2.0509443e-07   9.9999995e-01
   6.5065065e-02  -7.3503255e+01   4.4634889e-08  -1.9384686e-07   9.9999996e-01
   6.5565566e-02  -7.3816533e+01   4.1528541e-08  -1.8035617e-07   9.9999996e-01
   6.6066066e-02  -7.4184665e+01   3.8153420e-08  -1.6569820e-07   9.9999996e-01
   6.6566567e-02  -7.4585848e+01   3.4786861e-08  -1.5107742e-07   9.9999997e-01
   6.7067067e-02  -7.4990848e+01   3.1689485e-08  -1.3762569e-07   9.9999997e-01
   6.7567568e-02  -7.5366056e+01   2.9066610e-08  -1.2623469e-07   9.9999997e-01
   6.8068068e-02  -7.5679569e+01   2.7042268e-08  -1.1744308e-07   9.9999997e-01
   6.8568569e-02  -7.5909408e+01   2.5648336e-08  -1.1138931e-07   9.9999997e-01
   6.9069069e-02  -7.6050449e+01   2.4828764e-08  -1.0782995e-07   9.9999998e-01
   6.9569570e-02  -7.6116032e+01   2.4456643e-08  -1.0621385e-07   9.9999998e-01
   7.0070070e-02  -7.6133191e+01   2.4360201e-08  -1.0579501e-07   9.9999998e-01
   7.0570571e-02  -7.6134494e+01   2.4352895e-08  -1.0576328e-07   9.9999998e-01
   7.1071071e-02  -7.6150616e+01   2.4262659e-08  -1.0537139e-07   9.9999998e-01
   7.1571572e-02  -7.6205854e+01   2.3956016e-08  -1.0403966e-07   9.9999998e-01
   7.2072072e-02  -7.6316397e+01   2.3353948e-08  -1.0142491e-07   9.9999998e-01
   7.2572573e-02  -7.6490161e+01   2.2437987e-08  -9.7446941e-08   9.9999998e-01
   7.3073073e-02  -7.6727112e+01   2.1246566e-08  -9.2272666e-08   9.9999998e-01
   7.3573574e-02  -7.7019515e+01   1.9863167e-08  -8.6264641e-08   9.9999998e-01
   7.4074074e-02  -7.7352097e+01   1.8398834e-08  -7.9905120e-08   9.9999998e-01
   7.4574575e-02  -7.7702610e+01   1.6972234e-08  -7.3709477e-08   9.9999998e-01
   7.5075075e-02  -7.8043628e+01   1.5690516e-08  -6.8143046e-08   9.9999998e-01
   7.5575576e-02  -7.8346444e+01   1.4633748e-08  -6.3553559e-08   9.9999999e-01
   7.6076076e-02  -7.8587082e+01   1.3844963e-08  -6.0127911e-08   9.9999999e-01
   7.6576577e-02  -7.8752750e+01   1.3326774e-08  -5.7877444e-08   9.9999999e-01
   7.7077077e-02  -7.8845742e+01   1.3044452e-08  -5.6651335e-08   9.9999999e-01
   7.7577578e-02  -7.8882533e+01   1.2934413e-08  -5.6173443e-08   9.9999999e-01
   7.8078078e-02  -7.8888610e+01   1.2916326e-08  -5.6094892e-08   9.9999999e-01
   7.8578579e-02  -7.8891853e+01   1.2906684e-08  -5.6053018e-08   9.9999999e-01
   7.9079079e-02  -7.8917174e+01   1.2831652e-08  -5.5727157e-08   9.9999999e-01
   7.9579580e-02  -7.8983454e+01   1.2637308e-08  -5.4883133e-08   9.9999999e-01
   8.0080080e-02  -7.9102373e+01   1.2295966e-08  -5.3400703e-08   9.9999999e-01
   8.0580581e-02  -7.9278255e+01   1.1807949e-08  -5.1281273e-08   9.9999999e-01
   8.1081081e-02  -7.9508223e+01   1.1198961e-08  -4.8636468e-08   9.9999999e-01
   8.1581582e-02  -7.9782395e+01   1.0513819e-08  -4.5660935e-08   9.9999999e-01
   8.2082082e-02  -8.0084274e+01   9.8078234e-09  -4.2594836e-08   9.9999999e-01
   8.2582583e-02  -8.0391837e+01   9.1372667e-09  -3.9682645e-08   9.9999999e-01
   8.3083083e-02  -8.0680035e+01   8.5505985e-09  -3.7134777e-08   9.9999999e-01
   8.3583584e-02  -8.0925060e+01   8.0815373e-09  -3.5097671e-08   9.9999999e-01
   8.4084084e-02  -8.1109781e+01   7.7450079e-09  -3.3636142e-08   9.9999999e-01
   8.4584585e-02  -8.1228422e+01   7.5362934e-09  -3.2729706e-08   9.9999999e-01
   8.5085085e-02  -8.1288206e+01   7.4332615e-09  -3.2282244e-08   9.9999999e-01
   8.5585586e-02  -8.1307049e+01   7.4010796e-09  -3.2142481e-08   9.9999999e-01
   8.6086086e-02  -8.1308565e+01   7.3984974e-09  -3.2131266e-08   9.9999999e-01
   8.6586587e-02  -8.1316724e+01   7.3846111e-09  -3.2070959e-08   9.9999999e-01
   8.7087087e-02  -8.1351898e+01   7.3250439e-09  -3.1812262e-08   9.9999999e-01
   8.7587588e-02  -8.1428701e+01   7.1966423e-09  -3.1254620e-08   9.9999999e-01
   8.8088088e-02  -8.1555172e+01   6.9900902e-09  -3.0357576e-08   9.9999999e-01
   8.8588589e-02  -8.1732643e+01   6.7102037e-09  -2.9142045e-08   9.9999999e-01
   8.9089089e-02  -8.1955851e+01   6.3740413e-09  -2.7682110e-08   9.9999999e-01
   8.9589590e-02  -8.2213219e+01   6.0072833e-09  -2.6089300e-08   9.9999999e-01
   9.0090090e-02  -8.2487539e+01   5.6395717e-09  -2.4492349e-08   9.9999999e-01
   9.0590591e-02  -8.2757574e+01   5.2995943e-09  -2.3015846e-08   9.9999999e-01
   9.1091091e-02  -8.3001025e+01   5.0106899e-09  -2.1761150e-08   9.9999999e-01
   9.1591592e-02  -8.3198820e+01   4.7876021e-09  -2.0792292e-08   1.0000000e+00
   9.2092092e-02  -8.3339689e+01   4.6348008e-09  -2.0128684e-08   1.0000000e+00
   9.2592593e-02  -8.3423228e+01   4.5465003e-09  -1.9745200e-08   1.0000000e+00
   9.3093093e-02  -8.3459909e+01   4.5082614e-09  -1.9579131e-08   1.0000000e+00
   9.3593594e-02  -8.3468066e+01   4.4998021e-09  -1.9542392e-08   1.0000000e+00
   9.4094094e-02  -8.3469313e+01   4.4985100e-09  -1.9536781e-08   1.0000000e+00
   9.4594595e-02  -8.3484253e+01   4.4830620e-09  -1.9469691e-08   1.0000000e+00
   9.5095095e-02  -8.3529510e+01   4.4365867e-09  -1.9267851e-08   1.0000000e+00
   9.5595596e-02  -8.3616182e+01   4.3489242e-09  -1.8887138e-08   1.0000000e+00
   9.6096096e-02  -8.3749252e+01   4.2176919e-09  -1.8317203e-08   1.0000000e+00
   9.6596597e-02  -8.3927507e+01   4.0480823e-09  -1.7580598e-08   1.0000000e+00
   9.7097097e-02  -8.4143691e+01   3.8515092e-09  -1.6726892e-08   1.0000000e+00
   9.7597598e-02  -8.4384943e+01   3.6433907e-09  -1.5823045e-08   1.0000000e+00
   9.8098098e-02  -8.4633824e+01   3.4404686e-09  -1.4941765e-08   1.0000000e+00
   9.8598599e-02  -8.4870346e+01   3.2581078e-09  -1.4149782e-08   1.0000000e+00
   9.9099099e-02  -8.5075200e+01   3.1079930e-09  -1.3497842e-08   1.0000000e+00
   9.9599600e-02  -8.5233789e+01   2.9965473e-09  -1.3013840e-08   1.0000000e+00
   1.0010010e-01  -8.5339826e+01   2.9242697e-09  -1.2699942e-08   1.0000000e+00
   1.0060060e-01  -8.5396989e+01   2.8860316e-09  -1.2533876e-08   1.0000000e+00
   1.0110110e-01  -8.5417819e+01   2.8722225e-09  -1.2473904e-08   1.0000000e+00
   1.0160160e-01  -8.5420406e+01   2.8705123e-09  -1.2466476e-08   1.0000000e+00
   1.0210210e-01  -8.5424330e+01   2.8679195e-09  -1.2455216e-08   1.0000000e+00
   1.0260260e-01  -8.5447218e+01   2.8528448e-09  -1.2389748e-08   1.0000000e+00
   1.0310310e-01  -8.5502495e+01   2.8167644e-09  -1.2233052e-08   1.0000000e+00
   1.0360360e-01  -8.5598256e+01   2.7553351e-09  -1.1966268e-08   1.0000000e+00
   1.0410410e-01  -8.5736862e+01   2.6687865e-09  -1.1590393e-08   1.0000000e+00
   1.0460460e-01  -8.5914914e+01   2.5615843e-09  -1.1124819e-08   1.0000000e+00
   1.0510511e-01  -8.6123511e+01   2.4414561e-09  -1.0603109e-08   1.0000000e+00
   1.0560561e-01  -8.6348906e+01   2.3179787e-09  -1.0066854e-08   1.0000000e+00
   1.0610611e-01  -8.6573865e+01   2.2009666e-09  -9.5586766e-09   1.0000000e+00
   1.0660661e-01  -8.6780030e+01   2.0989253e-09  -9.1155166e-09   1.0000000e+00
   1.0710711e-01  -8.6951215e+01   2.0178016e-09  -8.7632010e-09   1.0000000e+00
   1.0760761e-01  -8.7076978e+01   1.9602083e-09  -8.5130766e-09   1.0000000e+00
   1.0810811e-01  -8.7155214e+01   1.9252122e-09  -8.3610904e-09   1.0000000e+00
   1.0860861e-01  -8.7192660e+01   1.9086840e-09  -8.2893092e-09   1.0000000e+00
   1.0910911e-01  -8.7203055e+01   1.9041210e-09  -8.2694923e-09   1.0000000e+00
   1.0960961e-01  -8.7203808e+01   1.9037908e-09  -8.2680584e-09   1.0000000e+00
   1.1011011e-01  -8.7212476e+01   1.8999948e-09  -8.2515727e-09   1.0000000e+00
   1.1061061e-01  -8.7244001e+01   1.8862529e-09  -8.1918924e-09   1.0000000e+00
   1.1111111e-01  -8.7309005e+01   1.8582303e-09  -8.0701919e-09   1.0000000e+00
   1.1161161e-01  -8.7412968e+01   1.8142752e-09  -7.8792970e-09   1.0000000e+00
   1.1211211e-01  -8.7555958e+01   1.7555137e-09  -7.6240993e-09   1.0000000e+00
   1.1261261e-01  -8.7732702e+01   1.6855040e-09  -7.3200507e-09   1.0000000e+00
   1.1311311e-01  -8.7932985e+01   1.6095392e-09  -6.9901398e-09   1.0000000e+00
   1.1361361e-01  -8.8142549e+01   1.5337167e-09  -6.6608470e-09   1.0000000e+00
   1.1411411e-01  -8.8344766e+01   1.4639404e-09  -6.3578124e-09   1.0000000e+00
   1.1461461e-01  -8.8523214e+01   1.4050074e-09  -6.1018698e-09   1.0000000e+00
   1.1511512e-01  -8.8664864e+01   1.3599206e-09  -5.9060602e-09   1.0000000e+00
   1.1561562e-01  -8.8763065e+01   1.3295158e-09  -5.7740139e-09   1.0000000e+00
   1.1611612e-01  -8.8819171e+01   1.3124505e-09  -5.6999000e-09   1.0000000e+00
   1.1661662e-01  -8.8842144e+01   1.3055261e-09  -5.6698280e-09   1.0000000e+00
   1.1711712e-01  -8.8846271e+01   1.3042862e-09  -5.6644431e-09   1.0000000e+00
   1.1761762e-01  -8.8847984e+01   1.3037720e-09  -5.6622098e-09   1.0000000e+00
   1.1811812e-01  -8.8862843e+01   1.2993187e-09  -5.6428692e-09   1.0000000e+00
   1.1861862e-01  -8.8903342e+01   1.2872586e-09  -5.5904932e-09   1.0000000e+00
   1.1911912e-01  -8.8977601e+01   1.2654351e-09  -5.4957148e-09   1.0000000e+00
   1.1961962e-01  -8.9088782e+01   1.2334507e-09  -5.3568082e-09   1.0000000e+00
   1.2012012e-01  -8.9234939e+01   1.1926311e-09  -5.1795311e-09   1.0000000e+00
   1.2062062e-01  -8.9409205e+01   1.1457226e-09  -4.9758102e-09   1.0000000e+00
   1.2112112e-01  -8.9600370e+01   1.0963848e-09  -4.7615385e-09   1.0000000e+00
   1.2162162e-01  -8.9794030e+01   1.0485690e-09  -4.5538773e-09   1.0000000e+00
   1.2212212e-01  -8.9974519e+01   1.0058845e-09  -4.3685008e-09   1.0000000e+00
   1.2262262e-01  -9.0127581e+01   9.7105080e-10  -4.2172200e-09   1.0000000e+00
   1.2312312e-01  -9.0243300e+01   9.4551833e-10  -4.1063339e-09   1.0000000e+00
   1.2362362e-01  -9.0318418e+01   9.2930486e-10  -4.0359197e-09   1.0000000e+00
   1.2412412e-01  -9.0357093e+01   9.2106589e-10  -4.0001383e-09   1.0000000e+00
   1.2462462e-01  -9.0369825e+01   9.1836960e-10  -3.9884285e-09   1.0000000e+00
   1.2512513e-01  -9.0370955e+01   9.1813068e-10  -3.9873909e-09   1.0000000e+00
   1.2562563e-01  -9.0375733e+01   9.1712116e-10  -3.9830066e-09   1.0000000e+00
   1.2612613e-01  -9.0397777e+01   9.1247787e-10  -3.9628410e-09   1.0000000e+00
   1.2662663e-01  -9.0447313e+01   9.0212904e-10  -3.9178966e-09   1.0000000e+00
   1.2712713e-01  -9.0530204e+01   8.8507401e-10  -3.8438276e-09   1.0000000e+00
   1.2762763e-01  -9.0647536e+01   8.6148233e-10  -3.7413702e-09   1.0000000e+00
   1.2812813e-01  -9.0795595e+01   8.3260776e-10  -3.6159696e-09   1.0000000e+00
   1.2862863e-01  -9.0966191e+01   8.0053597e-10  -3.4766835e-09   1.0000000e+00
   1.2912913e-01  -9.1147430e+01   7.6781570e-10  -3.3345812e-09   1.0000000e+00
   1.2962963e-01  -9.1325107e+01   7.3703710e-10  -3.2009114e-09   1.0000000e+00
   1.3013013e-01  -9.1484827e+01   7.1042350e-10  -3.0853301e-09   1.0000000e+00
   1.3063063e-01  -9.1614658e+01   6.8949990e-10  -2.9944600e-09   1.0000000e+00
   1.3113113e-01  -9.1707681e+01   6.7488826e-10  -2.9310025e-09   1.0000000e+00
   1.3163163e-01  -9.1763611e+01   6.6625250e-10  -2.8934978e-09   1.0000000e+00
   1.3213213e-01  -9.1788821e+01   6.6239625e-10  -2.8767504e-09   1.0000000e+00
   1.3263263e-01  -9.1794783e+01   6.6148764e-10  -2.8728043e-09   1.0000000e+00
   1.3313313e-01  -9.1795515e+01   6.6137618e-10  -2.8723202e-09   1.0000000e+00
   1.3363363e-01  -9.1804950e+01   6.5994077e-10  -2.8660863e-09   1.0000000e+00
   1.3413413e-01  -9.1834812e+01   6.5541861e-10  -2.8464469e-09   1.0000000e+00
   1.3463463e-01  -9.1893229e+01   6.4666161e-10  -2.8084157e-09   1.0000000e+00
   1.3513514e-01  -9.1984001e+01   6.3328609e-10  -2.7503265e-09   1.0000000e+00
   1.3563564e-01  -9.2106351e+01   6.1569394e-10  -2.6739248e-09   1.0000000e+00
   1.3613614e-01  -9.2255027e+01   5.9497307e-10  -2.5839352e-09   1.0000000e+00
   1.3663664e-01  -9.2420774e+01   5.7269389e-10  -2.4871780e-09   1.0000000e+00
   1.3713714e-01  -9.2591321e+01   5.5064020e-10  -2.3914000e-09   1.0000000e+00
   1.3763764e-01  -9.2752988e+01   5.3051930e-10  -2.3040160e-09   1.0000000e+00
   1.3813814e-01  -9.2892916e+01   5.1369864e-10  -2.2309648e-09   1.0000000e+00
   1.3863864e-01  -9.3001579e+01   5.0100502e-10  -2.1758371e-09   1.0000000e+00
   1.3913914e-01  -9.3074865e+01   4.9262161e-10  -2.1394285e-09   1.0000000e+00
   1.3963964e-01  -9.3115052e+01   4.8808424e-10  -2.1197229e-09   1.0000000e+00
   1.4014014e-01  -9.3130190e+01   4.8638593e-10  -2.1123473e-09   1.0000000e+00
   1.4064064e-01  -9.3132258e+01   4.8615434e-10  -2.1113415e-09   1.0000000e+00
   1.4114114e-01  -9.3134668e+01   4.8588467e-10  -2.1101703e-09   1.0000000e+00
   1.4164164e-01  -9.3149945e+01   4.8417848e-10  -2.1027604e-09   1.0000000e+00
   1.4214214e-01  -9.3187977e+01   4.7995696e-10  -2.0844266e-09   1.0000000e+00
   1.4264264e-01  -9.3254932e+01   4.7261428e-10  -2.0525377e-09   1.0000000e+00
   1.4314314e-01  -9.3352726e+01   4.6209092e-10  -2.0068354e-09   1.0000000e+00
   1.4364364e-01  -9.3478912e+01   4.4885784e-10  -1.9493648e-09   1.0000000e+00
   1.4414414e-01  -9.3626912e+01   4.3381920e-10  -1.8840529e-09   1.0000000e+00
   1.4464464e-01  -9.3786677e+01   4.1815018e-10  -1.8160032e-09   1.0000000e+00
   1.4514515e-01  -9.3945854e+01   4.0310166e-10  -1.7506483e-09   1.0000000e+00
   1.4564565e-01  -9.4091589e+01   3.8979930e-10  -1.6928769e-09   1.0000000e+00
   1.4614615e-01  -9.4212759e+01   3.7907411e-10  -1.6462979e-09   1.0000000e+00
   1.4664665e-01  -9.4302253e+01   3.7134251e-10  -1.6127200e-09   1.0000000e+00
   1.4714715e-01  -9.4358558e+01   3.6655923e-10  -1.5919465e-09   1.0000000e+00
   1.4764765e-01  -9.4386075e+01   3.6424408e-10  -1.5818919e-09   1.0000000e+00
   1.4814815e-01  -9.4394072e+01   3.6357395e-10  -1.5789816e-09   1.0000000e+00
   1.4864865e-01  -9.4394644e+01   3.6352610e-10  -1.5787738e-09   1.0000000e+00
   1.4914915e-01  -9.4400386e+01   3.6304582e-10  -1.5766879e-09   1.0000000e+00
   1.4964965e-01  -9.4422352e+01   3.6121417e-10  -1.5687332e-09   1.0000000e+00
   1.5015015e-01  -9.4468672e+01   3.5738212e-10  -1.5520908e-09   1.0000000e+00
   1.5065065e-01  -9.4543667e+01   3.5126368e-10  -1.5255188e-09   1.0000000e+00
   1.5115115e-01  -9.4647534e+01   3.4296244e-10  -1.4894669e-09   1.0000000e+00
   1.5165165e-01  -9.4776334e+01   3.3294045e-10  -1.4459420e-09   1.0000000e+00
   1.5215215e-01  -9.4922388e+01   3.2192982e-10  -1.3981234e-09   1.0000000e+00
   1.5265265e-01  -9.5075115e+01   3.1080538e-10  -1.3498106e-09   1.0000000e+00
   1.5315315e-01  -9.5222365e+01   3.0044400e-10  -1.3048117e-09   1.0000000e+00
   1.5365365e-01  -9.5352363e+01   2.9158398e-10  -1.2663331e-09   1.0000000e+00
   1.5415415e-01  -9.5455889e+01   2.8471547e-10  -1.2365036e-09   1.0000000e+00
   1.5465465e-01  -9.5528192e+01   2.8001468e-10  -1.2160883e-09   1.0000000e+00
   1.5515516e-01  -9.5570085e+01   2.7732661e-10  -1.2044141e-09   1.0000000e+00
   1.5565566e-01  -9.5587692e+01   2.7620450e-10  -1.1995409e-09   1.0000000e+00
   1.5615616e-01  -9.5591093e+01   2.7598834e-10  -1.1986021e-09   1.0000000e+00
   1.5665666e-01  -9.5592172e+01   2.7591973e-10  -1.1983042e-09   1.0000000e+00
   1.5715716e-01  -9.5602540e+01   2.7526181e-10  -1.1954469e-09   1.0000000e+00
   1.5765766e-01  -9.5631777e+01   2.7341496e-10  -1.1874261e-09   1.0000000e+00
   1.5815816e-01  -9.5686292e+01   2.7000435e-10  -1.1726140e-09   1.0000000e+00
   1.5865866e-01  -9.5768709e+01   2.6492875e-10  -1.1505709e-09   1.0000000e+00
   1.5915916e-01  -9.5877622e+01   2.5836744e-10  -1.1220755e-09   1.0000000e+00
   1.5965966e-01  -9.6007803e+01   2.5073776e-10  -1.0889403e-09   1.0000000e+00
   1.6016016e-01  -9.6150684e+01   2.4262281e-10  -1.0536975e-09   1.0000000e+00
   1.6066066e-01  -9.6295396e+01   2.3467150e-10  -1.0191654e-09   1.0000000e+00
   1.6116116e-01  -9.6430300e+01   2.2749402e-10  -9.8799399e-10   1.0000000e+00
   1.6166166e-01  -9.6544915e+01   2.2156876e-10  -9.6226091e-10   1.0000000e+00
   1.6216216e-01  -9.6631996e+01   2.1717028e-10  -9.4315855e-10   1.0000000e+00
   1.6266266e-01  -9.6689065e+01   2.1433522e-10  -9.3084602e-10   1.0000000e+00
   1.6316316e-01  -9.6718956e+01   2.1286506e-10  -9.2446120e-10   1.0000000e+00
   1.6366366e-01  -9.6729152e+01   2.1236590e-10  -9.2229340e-10   1.0000000e+00
   1.6416416e-01  -9.6730149e+01   2.1231716e-10  -9.2208173e-10   1.0000000e+00
   1.6466466e-01  -9.6733400e+01   2.1215829e-10  -9.2139175e-10   1.0000000e+00
   1.6516517e-01  -9.6749402e+01   2.1137803e-10  -9.1800310e-10   1.0000000e+00
   1.6566567e-01  -9.6786241e+01   2.0959257e-10  -9.1024895e-10   1.0000000e+00
   1.6616617e-01  -9.6848705e+01   2.0659963e-10  -8.9725078e-10   1.0000000e+00
   1.6666667e-01  -9.6937798e+01   2.0240454e-10  -8.7903174e-10   1.0000000e+00
   1.6716717e-01  -9.7050686e+01   1.9721114e-10  -8.5647708e-10   1.0000000e+00
   1.6766767e-01  -9.7181004e+01   1.9138136e-10  -8.3115867e-10   1.0000000e+00
   1.6816817e-01  -9.7319539e+01   1.8537283e-10  -8.0506396e-10   1.0000000e+00
   1.6866867e-01  -9.7455404e+01   1.7966340e-10  -7.8026821e-10   1.0000000e+00
   1.6916917e-01  -9.7577697e+01   1.7467483e-10  -7.5860315e-10   1.0000000e+00
   1.6966967e-01  -9.7677424e+01   1.7070945e-10  -7.4138171e-10   1.0000000e+00
   1.7017017e-01  -9.7749340e+01   1.6790591e-10  -7.2920611e-10   1.0000000e+00
   1.7067067e-01  -9.7793100e+01   1.6622259e-10  -7.2189554e-10   1.0000000e+00
   1.7117117e-01  -9.7813251e+01   1.6545310e-10  -7.1855366e-10   1.0000000e+00
   1.7167167e-01  -9.7818278e+01   1.6526169e-10  -7.1772241e-10   1.0000000e+00
   1.7217217e-01  -9.7818789e+01   1.6524226e-10  -7.1763804e-10   1.0000000e+00
   1.7267267e-01  -9.7825578e+01   1.6498414e-10  -7.1651701e-10   1.0000000e+00
   1.7317317e-01  -9.7847961e+01   1.6413604e-10  -7.1283376e-10   1.0000000e+00
   1.7367367e-01  -9.7892543e+01   1.6245971e-10  -7.0555357e-10   1.0000000e+00
   1.7417417e-01  -9.7962547e+01   1.5986201e-10  -6.9427190e-10   1.0000000e+00
   1.7467467e-01  -9.8057469e+01   1.5640589e-10  -6.7926214e-10   1.0000000e+00
   1.7517518e-01  -9.8173211e+01   1.5229262e-10  -6.6139846e-10   1.0000000e+00
   1.7567568e-01  -9.8302466e+01   1.4782686e-10  -6.4200390e-10   1.0000000e+00
   1.7617618e-01  -9.8435572e+01   1.4336488e-10  -6.2262574e-10   1.0000000e+00
   1.7667668e-01  -9.8561880e+01   1.3925539e-10  -6.0477845e-10   1.0000000e+00
   1.7717718e-01  -9.8671445e+01   1.3578616e-10  -5.8971180e-10   1.0000000e+00
   1.7767768e-01  -9.8756924e+01   1.3313972e-10  -5.7821846e-10   1.0000000e+00
   1.7817818e-01  -9.8815070e+01   1.3136903e-10  -5.7052843e-10   1.0000000e+00
   1.7867868e-01  -9.8847412e+01   1.3039436e-10  -5.6629552e-10   1.0000000e+00
   1.7917918e-01  -9.8859943e+01   1.3001866e-10  -5.6466388e-10   1.0000000e+00
   1.7967968e-01  -9.8861805e+01   1.2996293e-10  -5.6442183e-10   1.0000000e+00
   1.8018018e-01  -9.8863467e+01   1.2991319e-10  -5.6420582e-10   1.0000000e+00
   1.8068068e-01  -9.8874906e+01   1.2957146e-10  -5.6272172e-10   1.0000000e+00
   1.8118118e-01  -9.8904187e+01   1.2870083e-10  -5.5894059e-10   1.0000000e+00
   1.8168168e-01  -9.8956478e+01   1.2716050e-10  -5.5225105e-10   1.0000000e+00
   1.8218218e-01  -9.9033492e+01   1.2492540e-10  -5.4254413e-10   1.0000000e+00
   1.8268268e-01  -9.9133353e+01   1.2208567e-10  -5.3021135e-10   1.0000000e+00
   1.8318318e-01  -9.9250810e+01   1.1882806e-10  -5.1606370e-10   1.0000000e+00
   1.8368368e-01  -9.9377791e+01   1.1540402e-10  -5.0119329e-10   1.0000000e+00
   1.8418418e-01  -9.9504499e+01   1.1208567e-10  -4.8678190e-10   1.0000000e+00
   1.8468468e-01  -9.9620681e+01   1.0912693e-10  -4.7393223e-10   1.0000000e+00
   1.8518519e-01  -9.9717606e+01   1.0671841e-10  -4.6347217e-10   1.0000000e+00
   1.8568569e-01  -9.9789622e+01   1.0496337e-10  -4.5585013e-10   1.0000000e+00
   1.8618619e-01  -9.9835409e+01   1.0386259e-10  -4.5106948e-10   1.0000000e+00
   1.8668669e-01  -9.9858183e+01   1.0331935e-10  -4.4871025e-10   1.0000000e+00
   1.8718719e-01  -9.9865072e+01   1.0315560e-10  -4.4799906e-10   1.0000000e+00
   1.8768769e-01  -9.9865591e+01   1.0314327e-10  -4.4794554e-10   1.0000000e+00
   1.8818819e-01  -9.9869805e+01   1.0304324e-10  -4.4751111e-10   1.0000000e+00
   1.8868869e-01  -9.9886763e+01   1.0264167e-10  -4.4576712e-10   1.0000000e+00
   1.8918919e-01  -9.9923289e+01   1.0178203e-10  -4.4203373e-10   1.0000000e+00
   1.8968969e-01  -9.9983070e+01   1.0039058e-10  -4.3599077e-10   1.0000000e+00
   1.9019019e-01  -1.0006646e+02   9.8481445e-11  -4.2769948e-10   1.0000000e+00
   1.9069069e-01  -1.0017029e+02   9.6154862e-11  -4.1759526e-10   1.0000000e+00
   1.9119119e-01  -1.0028829e+02   9.3577368e-11  -4.0640135e-10   1.0000000e+00
   1.9169169e-01  -1.0041189e+02   9.0951691e-11  -3.9499817e-10   1.0000000e+00
   1.9219219e-01  -1.0053129e+02   8.8485219e-11  -3.8428642e-10   1.0000000e+00
   1.9269269e-01  -1.0063697e+02   8.6358032e-11  -3.7504817e-10   1.0000000e+00
   1.9319319e-01  -1.0072149e+02   8.4693585e-11  -3.6781957e-10   1.0000000e+00
   1.9369369e-01  -1.0078097e+02   8.3541618e-11  -3.6281664e-10   1.0000000e+00
   1.9419419e-01  -1.0081587e+02   8.2873042e-11  -3.5991305e-10   1.0000000e+00
   1.9469469e-01  -1.0083087e+02   8.2587270e-11  -3.5867196e-10   1.0000000e+00
   1.9519520e-01  -1.0083397e+02   8.2528318e-11  -3.5841593e-10   1.0000000e+00
   1.9569570e-01  -1.0083472e+02   8.2513996e-11  -3.5835373e-10   1.0000000e+00
   1.9619620e-01  -1.0084265e+02   8.2363449e-11  -3.5769992e-10   1.0000000e+00
   1.9669670e-01  -1.0086585e+02   8.1924689e-11  -3.5579440e-10   1.0000000e+00
   1.9719720e-01  -1.0090974e+02   8.1100904e-11  -3.5221675e-10   1.0000000e+00
   1.9769770e-01  -1.0097671e+02   7.9859896e-11  -3.4682712e-10   1.0000000e+00
   1.9819820e-01  -1.0106574e+02   7.8239415e-11  -3.3978946e-10   1.0000000e+00
   1.9869870e-01  -1.0117246e+02   7.6340267e-11  -3.3154157e-10   1.0000000e+00
   1.9919920e-01  -1.0128991e+02   7.4303452e-11  -3.2269579e-10   1.0000000e+00
   1.9969970e-01  -1.0140909e+02   7.2292061e-11  -3.1396043e-10   1.0000000e+00
   2.0020020e-01  -1.0152043e+02   7.0462303e-11  -3.0601389e-10   1.0000000e+00
   2.0070070e-01  -1.0161540e+02   6.8938188e-11  -2.9939475e-10   1.0000000e+00
   2.0120120e-01  -1.0168789e+02   6.7797101e-11  -2.9443907e-10   1.0000000e+00
   2.0170170e-01  -1.0173584e+02   6.7052586e-11  -2.9120568e-10   1.0000000e+00
   2.0220220e-01  -1.0176135e+02   6.6659900e-11  -2.8950027e-10   1.0000000e+00
   2.0270270e-01  -1.0177035e+02   6.6521899e-11  -2.8890094e-10   1.0000000e+00
   2.0320320e-01  -1.0177133e+02   6.6506911e-11  -2.8883584e-10   1.0000000e+00
   2.0370370e-01  -1.0177370e+02   6.6470607e-11  -2.8867818e-10   1.0000000e+00
   2.0420420e-01  -1.0178642e+02   6.6276318e-11  -2.8783439e-10   1.0000000e+00
   2.0470470e-01  -1.0181627e+02   6.5822237e-11  -2.8586234e-10   1.0000000e+00
   2.0520521e-01  -1.0186754e+02   6.5049743e-11  -2.8250745e-10   1.0000000e+00
   2.0570571e-01  -1.0194122e+02   6.3955508e-11  -2.7775524e-10   1.0000000e+00
   2.0620621e-01  -1.0203503e+02   6.2588823e-11  -2.7181980e-10   1.0000000e+00
   2.0670671e-01  -1.0214368e+02   6.1042504e-11  -2.6510423e-10   1.0000000e+00
   2.0720721e-01  -1.0225944e+02   5.9436900e-11  -2.5813118e-10   1.0000000e+00
   2.0770771e-01  -1.0237325e+02   5.7899463e-11  -2.5145417e-10   1.0000000e+00
   2.0820821e-01  -1.0247595e+02   5.6546434e-11  -2.4557804e-10   1.0000000e+00
   2.0870871e-01  -1.0256006e+02   5.5461746e-11  -2.4086730e-10   1.0000000e+00
   2.0920921e-01  -1.0262113e+02   5.4687366e-11  -2.3750421e-10   1.0000000e+00
   2.0970971e-01  -1.0265870e+02   5.4216298e-11  -2.3545839e-10   1.0000000e+00
   2.1021021e-01  -1.0267636e+02   5.3996252e-11  -2.3450274e-10   1.0000000e+00
   2.1071071e-01  -1.0268098e+02   5.3938853e-11  -2.3425346e-10   1.0000000e+00
   2.1121121e-01  -1.0268134e+02   5.3934412e-11  -2.3423418e-10   1.0000000e+00
   2.1171171e-01  -1.0268664e+02   5.3868687e-11  -2.3394874e-10   1.0000000e+00
   2.1221221e-01  -1.0270485e+02   5.3643201e-11  -2.3296946e-10   1.0000000e+00
   2.1271271e-01  -1.0274173e+02   5.3189675e-11  -2.3099982e-10   1.0000000e+00
   2.1321321e-01  -1.0280026e+02   5.2477578e-11  -2.2790722e-10   1.0000000e+00
   2.1371371e-01  -1.0288006e+02   5.1522120e-11  -2.2375772e-10   1.0000000e+00
   2.1421421e-01  -1.0297781e+02   5.0375482e-11  -2.1877794e-10   1.0000000e+00
   2.1471471e-01  -1.0308728e+02   4.9121596e-11  -2.1333238e-10   1.0000000e+00
   2.1521522e-01  -1.0320030e+02   4.7859716e-11  -2.0785211e-10   1.0000000e+00
   2.1571572e-01  -1.0330782e+02   4.6689319e-11  -2.0276914e-10   1.0000000e+00
   2.1621622e-01  -1.0340142e+02   4.5693893e-11  -1.9844606e-10   1.0000000e+00
   2.1671672e-01  -1.0347484e+02   4.4927839e-11  -1.9511913e-10   1.0000000e+00
   2.1721722e-01  -1.0352516e+02   4.4410364e-11  -1.9287176e-10   1.0000000e+00
   2.1771772e-01  -1.0355351e+02   4.4121373e-11  -1.9161669e-10   1.0000000e+00
   2.1821822e-01  -1.0356485e+02   4.4006354e-11  -1.9111717e-10   1.0000000e+00
   2.1871872e-01  -1.0356662e+02   4.3988369e-11  -1.9103906e-10   1.0000000e+00
   2.1921922e-01  -1.0356789e+02   4.3975490e-11  -1.9098313e-10   1.0000000e+00
   2.1971972e-01  -1.0357713e+02   4.3882009e-11  -1.9057714e-10   1.0000000e+00
   2.2022022e-01  -1.0360150e+02   4.3636539e-11  -1.8951108e-10   1.0000000e+00
   2.2072072e-01  -1.0364558e+02   4.3195891e-11  -1.8759737e-10   1.0000000e+00
   2.2122122e-01  -1.0371102e+02   4.2549853e-11  -1.8479166e-10   1.0000000e+00
   2.2172172e-01  -1.0379631e+02   4.1722403e-11  -1.8119810e-10   1.0000000e+00
   2.2222222e-01  -1.0389708e+02   4.0765391e-11  -1.7704184e-10   1.0000000e+00
   2.2272272e-01  -1.0400627e+02   3.9753312e-11  -1.7264644e-10   1.0000000e+00
   2.2322322e-01  -1.0411555e+02   3.8765435e-11  -1.6835615e-10   1.0000000e+00
   2.2372372e-01  -1.0421606e+02   3.7878589e-11  -1.6450462e-10   1.0000000e+00
   2.2422422e-01  -1.0430027e+02   3.7151171e-11  -1.6134549e-10   1.0000000e+00
   2.2472472e-01  -1.0436326e+02   3.6616266e-11  -1.5902242e-10   1.0000000e+00
   2.2522523e-01  -1.0440366e+02   3.6277203e-11  -1.5754989e-10   1.0000000e+00
   2.2572573e-01  -1.0442413e+02   3.6106673e-11  -1.5680929e-10   1.0000000e+00
   2.2622623e-01  -1.0443051e+02   3.6053605e-11  -1.5657882e-10   1.0000000e+00
   2.2672673e-01  -1.0443103e+02   3.6049275e-11  -1.5656001e-10   1.0000000e+00
   2.2722723e-01  -1.0443435e+02   3.6021741e-11  -1.5644043e-10   1.0000000e+00
   2.2772773e-01  -1.0444846e+02   3.5904946e-11  -1.5593320e-10   1.0000000e+00
   2.2822823e-01  -1.0447945e+02   3.5649594e-11  -1.5482422e-10   1.0000000e+00
   2.2872873e-01  -1.0453073e+02   3.5231151e-11  -1.5300695e-10   1.0000000e+00
   2.2922923e-01  -1.0460275e+02   3.4651726e-11  -1.5049053e-10   1.0000000e+00
   2.2972973e-01  -1.0469277e+02   3.3940850e-11  -1.4740324e-10   1.0000000e+00
   2.3023023e-01  -1.0479551e+02   3.3147374e-11  -1.4395722e-10   1.0000000e+00
   2.3073073e-01  -1.0490348e+02   3.2333469e-11  -1.4042247e-10   1.0000000e+00
   2.3123123e-01  -1.0500807e+02   3.1564085e-11  -1.3708108e-10   1.0000000e+00
   2.3173173e-01  -1.0510095e+02   3.0896175e-11  -1.3418038e-10   1.0000000e+00
   2.3223223e-01  -1.0517561e+02   3.0369596e-11  -1.3189348e-10   1.0000000e+00
   2.3273273e-01  -1.0522859e+02   3.0001335e-11  -1.3029414e-10   1.0000000e+00
   2.3323323e-01  -1.0526001e+02   2.9785063e-11  -1.2935489e-10   1.0000000e+00
   2.3373373e-01  -1.0527378e+02   2.9690805e-11  -1.2894553e-10   1.0000000e+00
   2.3423423e-01  -1.0527682e+02   2.9670044e-11  -1.2885536e-10   1.0000000e+00
   2.3473473e-01  -1.0527740e+02   2.9666047e-11  -1.2883801e-10   1.0000000e+00
   2.3523524e-01  -1.0528394e+02   2.9621416e-11  -1.2864418e-10   1.0000000e+00
   2.3573574e-01  -1.0530368e+02   2.9487079e-11  -1.2806076e-10   1.0000000e+00
   2.3623624e-01  -1.0534159e+02   2.9230840e-11  -1.2694793e-10   1.0000000e+00
   2.3673674e-01  -1.0539997e+02   2.8840486e-11  -1.2525264e-10   1.0000000e+00
   2.3723724e-01  -1.0547804e+02   2.8326674e-11  -1.2302118e-10   1.0000000e+00
   2.3773774e-01  -1.0557203e+02   2.7720271e-11  -1.2038761e-10   1.0000000e+00
   2.3823824e-01  -1.0567581e+02   2.7065683e-11  -1.1754477e-10   1.0000000e+00
   2.3873874e-01  -1.0578146e+02   2.6415203e-11  -1.1471977e-10   1.0000000e+00
   2.3923924e-01  -1.0588055e+02   2.5819347e-11  -1.1213200e-10   1.0000000e+00
   2.3973974e-01  -1.0596533e+02   2.5320190e-11  -1.0996419e-10   1.0000000e+00
   2.4024024e-01  -1.0603052e+02   2.4942937e-11  -1.0832580e-10   1.0000000e+00
   2.4074074e-01  -1.0607394e+02   2.4694802e-11  -1.0724816e-10   1.0000000e+00
   2.4124124e-01  -1.0609740e+02   2.4561797e-11  -1.0667053e-10   1.0000000e+00
   2.4174174e-01  -1.0610591e+02   2.4513724e-11  -1.0646175e-10   1.0000000e+00
   2.4224224e-01  -1.0610693e+02   2.4507951e-11  -1.0643668e-10   1.0000000e+00
   2.4274274e-01  -1.0610886e+02   2.4497071e-11  -1.0638943e-10   1.0000000e+00
   2.4324324e-01  -1.0611962e+02   2.4436453e-11  -1.0612617e-10   1.0000000e+00
   2.4374374e-01  -1.0614554e+02   2.4291014e-11  -1.0549453e-10   1.0000000e+00
   2.4424424e-01  -1.0619060e+02   2.4040325e-11  -1.0440581e-10   1.0000000e+00
   2.4474474e-01  -1.0625587e+02   2.3681723e-11  -1.0284842e-10   1.0000000e+00
   2.4524525e-01  -1.0633937e+02   2.3230751e-11  -1.0088987e-10   1.0000000e+00
   2.4574575e-01  -1.0643646e+02   2.2717161e-11  -9.8659379e-11   1.0000000e+00
   2.4624625e-01  -1.0654029e+02   2.2180480e-11  -9.6328599e-11   1.0000000e+00
   2.4674675e-01  -1.0664270e+02   2.1663560e-11  -9.4083645e-11   1.0000000e+00
   2.4724725e-01  -1.0673543e+02   2.1205926e-11  -9.2096166e-11   1.0000000e+00
   2.4774775e-01  -1.0681181e+02   2.0836222e-11  -9.0490561e-11   1.0000000e+00
   2.4824825e-01  -1.0686768e+02   2.0569879e-11  -8.9333850e-11   1.0000000e+00
   2.4874875e-01  -1.0690235e+02   2.0406343e-11  -8.8623623e-11   1.0000000e+00
   2.4924925e-01  -1.0691892e+02   2.0328628e-11  -8.8286108e-11   1.0000000e+00
   2.4974975e-01  -1.0692350e+02   2.0307200e-11  -8.8193051e-11   1.0000000e+00
   2.5025025e-01  -1.0692386e+02   2.0305535e-11  -8.8185818e-11   1.0000000e+00
   2.5075075e-01  -1.0692823e+02   2.0285107e-11  -8.8097100e-11   1.0000000e+00
   2.5125125e-01  -1.0694409e+02   2.0211166e-11  -8.7775979e-11   1.0000000e+00
   2.5175175e-01  -1.0697670e+02   2.0059954e-11  -8.7119272e-11   1.0000000e+00
   2.5225225e-01  -1.0702893e+02   1.9820146e-11  -8.6077798e-11   1.0000000e+00
   2.5275275e-01  -1.0710080e+02   1.9494850e-11  -8.4665059e-11   1.0000000e+00
   2.5325325e-01  -1.0718905e+02   1.9102719e-11  -8.2962056e-11   1.0000000e+00
   2.5375375e-01  -1.0728836e+02   1.8670843e-11  -8.1086439e-11   1.0000000e+00
   2.5425425e-01  -1.0739127e+02   1.8233637e-11  -7.9187679e-11   1.0000000e+00
   2.5475475e-01  -1.0748942e+02   1.7826185e-11  -7.7418138e-11   1.0000000e+00
   2.5525526e-01  -1.0757535e+02   1.7476909e-11  -7.5901251e-11   1.0000000e+00
   2.5575576e-01  -1.0764309e+02   1.7206458e-11  -7.4726700e-11   1.0000000e+00
   2.5625626e-01  -1.0768991e+02   1.7021939e-11  -7.3925344e-11   1.0000000e+00
   2.5675676e-01  -1.0771659e+02   1.6917689e-11  -7.3472592e-11   1.0000000e+00
   2.5725726e-01  -1.0772749e+02   1.6875279e-11  -7.3288405e-11   1.0000000e+00
   2.5775776e-01  -1.0772943e+02   1.6867729e-11  -7.3255618e-11   1.0000000e+00
   2.5825826e-01  -1.0773038e+02   1.6864066e-11  -7.3239707e-11   1.0000000e+00
   2.5875876e-01  -1.0773839e+02   1.6832979e-11  -7.3104701e-11   1.0000000e+00
   2.5925926e-01  -1.0775998e+02   1.6749491e-11  -7.2742114e-11   1.0000000e+00
   2.5975976e-01  -1.0779963e+02   1.6597279e-11  -7.2081067e-11   1.0000000e+00
   2.6026026e-01  -1.0785910e+02   1.6371571e-11  -7.1100828e-11   1.0000000e+00
   2.6076076e-01  -1.0793698e+02   1.6080581e-11  -6.9837077e-11   1.0000000e+00
   2.6126126e-01  -1.0802932e+02   1.5742296e-11  -6.8367924e-11   1.0000000e+00
   2.6176176e-01  -1.0812980e+02   1.5382251e-11  -6.6804267e-11   1.0000000e+00
   2.6226226e-01  -1.0823077e+02   1.5028756e-11  -6.5269058e-11   1.0000000e+00
   2.6276276e-01  -1.0832407e+02   1.4709345e-11  -6.3881873e-11   1.0000000e+00
   2.6326326e-01  -1.0840246e+02   1.4446222e-11  -6.2739145e-11   1.0000000e+00
   2.6376376e-01  -1.0846160e+02   1.4250823e-11  -6.1890537e-11   1.0000000e+00
   2.6426426e-01  -1.0849976e+02   1.4126145e-11  -6.1349067e-11   1.0000000e+00
   2.6476476e-01  -1.0851947e+02   1.4062196e-11  -6.1071341e-11   1.0000000e+00
   2.6526527e-01  -1.0852595e+02   1.4041213e-11  -6.0980212e-11   1.0000000e+00
   2.6576577e-01  -1.0852643e+02   1.4039658e-11  -6.0973461e-11   1.0000000e+00
   2.6626627e-01  -1.0852925e+02   1.4030554e-11  -6.0933924e-11   1.0000000e+00
   2.6676677e-01  -1.0854178e+02   1.3990142e-11  -6.0758416e-11   1.0000000e+00
   2.6726727e-01  -1.0856985e+02   1.3899992e-11  -6.0366899e-11   1.0000000e+00
   2.6776777e-01  -1.0861687e+02   1.3750334e-11  -5.9716943e-11   1.0000000e+00
   2.6826827e-01  -1.0868315e+02   1.3542056e-11  -5.8812404e-11   1.0000000e+00
   2.6876877e-01  -1.0876663e+02   1.3284263e-11  -5.7692819e-11   1.0000000e+00
   2.6926927e-01  -1.0886215e+02   1.2995272e-11  -5.6437747e-11   1.0000000e+00
   2.6976977e-01  -1.0896304e+02   1.2696844e-11  -5.5141691e-11   1.0000000e+00
   2.7027027e-01  -1.0906121e+02   1.2413071e-11  -5.3909281e-11   1.0000000e+00
   2.7077077e-01  -1.0914866e+02   1.2165602e-11  -5.2834538e-11   1.0000000e+00
   2.7127127e-01  -1.0921947e+02   1.1968870e-11  -5.1980143e-11   1.0000000e+00
   2.7177177e-01  -1.0926987e+02   1.1830759e-11  -5.1380332e-11   1.0000000e+00
   2.7227227e-01  -1.0930022e+02   1.1748380e-11  -5.1022566e-11   1.0000000e+00
   2.7277277e-01  -1.0931378e+02   1.1711743e-11  -5.0863452e-11   1.0000000e+00
   2.7327327e-01  -1.0931700e+02   1.1703083e-11  -5.0825843e-11   1.0000000e+00
   2.7377377e-01  -1.0931737e+02   1.1702084e-11  -5.0821504e-11   1.0000000e+00
   2.7427427e-01  -1.0932306e+02   1.1686763e-11  -5.0754965e-11   1.0000000e+00
   2.7477477e-01  -1.0934108e+02   1.1638357e-11  -5.0544742e-11   1.0000000e+00
   2.7527528e-01  -1.0937598e+02   1.1545209e-11  -5.0140207e-11   1.0000000e+00
   2.7577578e-01  -1.0943028e+02   1.1401768e-11  -4.9517251e-11   1.0000000e+00
   2.7627628e-01  -1.0950337e+02   1.1211476e-11  -4.8690822e-11   1.0000000e+00
   2.7677678e-01  -1.0959178e+02   1.0985546e-11  -4.7709619e-11   1.0000000e+00
   2.7727728e-01  -1.0968984e+02   1.0740298e-11  -4.6644520e-11   1.0000000e+00
   2.7777778e-01  -1.0979002e+02   1.0495382e-11  -4.5580866e-11   1.0000000e+00
   2.7827828e-01  -1.0988434e+02   1.0269896e-11  -4.4601592e-11   1.0000000e+00
   2.7877878e-01  -1.0996547e+02   1.0079826e-11  -4.3776128e-11   1.0000000e+00
   2.7927928e-01  -1.1002830e+02   9.9350528e-12  -4.3147386e-11   1.0000000e+00
   2.7977978e-01  -1.1007038e+02   9.8392405e-12  -4.2731279e-11   1.0000000e+00
   2.8028028e-01  -1.1009348e+02   9.7870601e-12  -4.2504662e-11   1.0000000e+00
   2.8078078e-01  -1.1010206e+02   9.7677422e-12  -4.2420765e-11   1.0000000e+00
   2.8128128e-01  -1.1010334e+02   9.7648556e-12  -4.2408229e-11   1.0000000e+00
   2.8178178e-01  -1.1010502e+02   9.7610808e-12  -4.2391835e-11   1.0000000e+00
   2.8228228e-01  -1.1011456e+02   9.7396535e-12  -4.2298778e-11   1.0000000e+00
   2.8278278e-01  -1.1013869e+02   9.6856967e-12  -4.2064446e-11   1.0000000e+00
   2.8328328e-01  -1.1018081e+02   9.5922159e-12  -4.1658464e-11   1.0000000e+00
   2.8378378e-01  -1.1024262e+02   9.4566577e-12  -4.1069742e-11   1.0000000e+00
   2.8428428e-01  -1.1032197e+02   9.2854613e-12  -4.0326246e-11   1.0000000e+00
   2.8478478e-01  -1.1041460e+02   9.0895069e-12  -3.9475227e-11   1.0000000e+00
   2.8528529e-01  -1.1051424e+02   8.8833385e-12  -3.8579849e-11   1.0000000e+00
   2.8578579e-01  -1.1061255e+02   8.6844976e-12  -3.7716294e-11   1.0000000e+00
   2.8628629e-01  -1.1070270e+02   8.5060847e-12  -3.6941457e-11   1.0000000e+00
   2.8678679e-01  -1.1077668e+02   8.3624219e-12  -3.6317537e-11   1.0000000e+00
   2.8728729e-01  -1.1083145e+02   8.2576168e-12  -3.5862374e-11   1.0000000e+00
   2.8778779e-01  -1.1086575e+02   8.1926688e-12  -3.5580308e-11   1.0000000e+00
   2.8828829e-01  -1.1088232e+02   8.1614715e-12  -3.5444820e-11   1.0000000e+00
   2.8878879e-01  -1.1088740e+02   8.1519236e-12  -3.5403354e-11   1.0000000e+00
   2.8928929e-01  -1.1088758e+02   8.1515905e-12  -3.5401908e-11   1.0000000e+00
   2.8978979e-01  -1.1089166e+02   8.1439300e-12  -3.5368638e-11   1.0000000e+00
   2.9029029e-01  -1.1090631e+02   8.1165075e-12  -3.5249544e-11   1.0000000e+00
   2.9079079e-01  -1.1093701e+02   8.0593310e-12  -3.5001230e-11   1.0000000e+00
   2.9129129e-01  -1.1098683e+02   7.9674045e-12  -3.4601998e-11   1.0000000e+00
   2.9179179e-01  -1.1105576e+02   7.8419493e-12  -3.4057153e-11   1.0000000e+00
   2.9229229e-01  -1.1114107e+02   7.6894047e-12  -3.3394660e-11   1.0000000e+00
   2.9279279e-01  -1.1123713e+02   7.5212059e-12  -3.2664182e-11   1.0000000e+00
   2.9329329e-01  -1.1133738e+02   7.3495654e-12  -3.1918757e-11   1.0000000e+00
   2.9379379e-01  -1.1143363e+02   7.1884720e-12  -3.1219137e-11   1.0000000e+00
   2.9429429e-01  -1.1151789e+02   7.0503603e-12  -3.0619326e-11   1.0000000e+00
   2.9479479e-01  -1.1158508e+02   6.9421136e-12  -3.0149216e-11   1.0000000e+00
   2.9529530e-01  -1.1163159e+02   6.8681727e-12  -2.9828095e-11   1.0000000e+00
   2.9579580e-01  -1.1165828e+02   6.8260952e-12  -2.9645355e-11   1.0000000e+00
   2.9629630e-01  -1.1166981e+02   6.8079986e-12  -2.9566762e-11   1.0000000e+00
   2.9679680e-01  -1.1167193e+02   6.8046679e-12  -2.9552297e-11   1.0000000e+00
   2.9729730e-01  -1.1167271e+02   6.8034467e-12  -2.9546994e-11   1.0000000e+00
   2.9779780e-01  -1.1168016e+02   6.7917894e-12  -2.9496366e-11   1.0000000e+00
   2.9829830e-01  -1.1170030e+02   6.7603700e-12  -2.9359914e-11   1.0000000e+00
   2.9879880e-01  -1.1173884e+02   6.7006400e-12  -2.9100510e-11   1.0000000e+00
   2.9929930e-01  -1.1179613e+02   6.6128214e-12  -2.8719118e-11   1.0000000e+00
   2.9979980e-01  -1.1187226e+02   6.4979133e-12  -2.8220079e-11   1.0000000e+00
   3.0030030e-01  -1.1196268e+02   6.3640204e-12  -2.7638590e-11   1.0000000e+00
   3.0080080e-01  -1.1206185e+02   6.2203576e-12  -2.7014670e-11   1.0000000e+00
   3.0130130e-01  -1.1216174e+02   6.0789151e-12  -2.6400393e-11   1.0000000e+00
   3.0180180e-01  -1.1225441e+02   5.9505734e-12  -2.5843012e-11   1.0000000e+00
   3.0230230e-01  -1.1233282e+02   5.8441030e-12  -2.5380617e-11   1.0000000e+00
   3.0280280e-01  -1.1239222e+02   5.7647220e-12  -2.5035870e-11   1.0000000e+00
   3.0330330e-01  -1.1243069e+02   5.7138738e-12  -2.4815039e-11   1.0000000e+00
   3.0380380e-01  -1.1245133e+02   5.6867844e-12  -2.4697391e-11   1.0000000e+00
   3.0430430e-01  -1.1245804e+02   5.6780136e-12  -2.4659300e-11   1.0000000e+00
   3.0480480e-01  -1.1245880e+02   5.6770144e-12  -2.4654960e-11   1.0000000e+00
   3.0530531e-01  -1.1246135e+02   5.6736837e-12  -2.4640495e-11   1.0000000e+00
   3.0580581e-01  -1.1247292e+02   5.6585847e-12  -2.4574921e-11   1.0000000e+00
   3.0630631e-01  -1.1250045e+02   5.6228355e-12  -2.4419664e-11   1.0000000e+00
   3.0680681e-01  -1.1254631e+02   5.5637717e-12  -2.4163153e-11   1.0000000e+00
   3.0730731e-01  -1.1261179e+02   5.4805049e-12  -2.3801531e-11   1.0000000e+00
   3.0780781e-01  -1.1269439e+02   5.3772542e-12  -2.3353118e-11   1.0000000e+00
   3.0830831e-01  -1.1278931e+02   5.2610138e-12  -2.2848293e-11   1.0000000e+00
   3.0880881e-01  -1.1289046e+02   5.1398885e-12  -2.2322252e-11   1.0000000e+00
   3.0930931e-01  -1.1298894e+02   5.0246474e-12  -2.1821766e-11   1.0000000e+00
   3.0980981e-01  -1.1307765e+02   4.9230620e-12  -2.1380586e-11   1.0000000e+00
   3.1031031e-01  -1.1314944e+02   4.8423487e-12  -2.1030053e-11   1.0000000e+00
   3.1081081e-01  -1.1320113e+02   4.7850612e-12  -2.0781257e-11   1.0000000e+00
   3.1131131e-01  -1.1323258e+02   4.7505333e-12  -2.0631304e-11   1.0000000e+00
   3.1181181e-01  -1.1324711e+02   4.7346571e-12  -2.0562355e-11   1.0000000e+00
   3.1231231e-01  -1.1325058e+02   4.7308824e-12  -2.0545961e-11   1.0000000e+00
   3.1281281e-01  -1.1325078e+02   4.7306603e-12  -2.0544997e-11   1.0000000e+00
   3.1331331e-01  -1.1325609e+02   4.7248871e-12  -2.0519924e-11   1.0000000e+00
   3.1381381e-01  -1.1327357e+02   4.7059023e-12  -2.0437474e-11   1.0000000e+00
   3.1431431e-01  -1.1330824e+02   4.6684878e-12  -2.0274985e-11   1.0000000e+00
   3.1481481e-01  -1.1336249e+02   4.6105342e-12  -2.0023296e-11   1.0000000e+00
   3.1531532e-01  -1.1343525e+02   4.5339288e-12  -1.9690603e-11   1.0000000e+00
   3.1581582e-01  -1.1352432e+02   4.4418913e-12  -1.9290889e-11   1.0000000e+00
   3.1631632e-01  -1.1362380e+02   4.3413051e-12  -1.8854048e-11   1.0000000e+00
   3.1681682e-01  -1.1372572e+02   4.2406079e-12  -1.8416726e-11   1.0000000e+00
   3.1731732e-01  -1.1382241e+02   4.1472381e-12  -1.8011226e-11   1.0000000e+00
   3.1781782e-01  -1.1390563e+02   4.0685233e-12  -1.7669372e-11   1.0000000e+00
   3.1831832e-01  -1.1397059e+02   4.0081272e-12  -1.7407075e-11   1.0000000e+00
   3.1881882e-01  -1.1401472e+02   3.9676040e-12  -1.7231085e-11   1.0000000e+00
   3.1931932e-01  -1.1403921e+02   3.9452885e-12  -1.7134170e-11   1.0000000e+00
   3.1981982e-01  -1.1404827e+02   3.9370729e-12  -1.7098490e-11   1.0000000e+00
   3.2032032e-01  -1.1404912e+02   3.9362957e-12  -1.7095115e-11   1.0000000e+00
   3.2082082e-01  -1.1405108e+02   3.9345194e-12  -1.7087401e-11   1.0000000e+00
   3.2132132e-01  -1.1406078e+02   3.9257486e-12  -1.7049310e-11   1.0000000e+00
   3.2182182e-01  -1.1408479e+02   3.9040993e-12  -1.6955288e-11   1.0000000e+00
   3.2232232e-01  -1.1412736e+02   3.8660186e-12  -1.6789906e-11   1.0000000e+00
   3.2282282e-01  -1.1418865e+02   3.8118397e-12  -1.6554610e-11   1.0000000e+00
   3.2332332e-01  -1.1427037e+02   3.7407855e-12  -1.6246025e-11   1.0000000e+00
   3.2382382e-01  -1.1436537e+02   3.6598502e-12  -1.5894527e-11   1.0000000e+00
   3.2432432e-01  -1.1446788e+02   3.5744741e-12  -1.5523744e-11   1.0000000e+00
   3.2482482e-01  -1.1456942e+02   3.4918735e-12  -1.5165014e-11   1.0000000e+00
   3.2532533e-01  -1.1466321e+02   3.4172665e-12  -1.4841000e-11   1.0000000e+00
   3.2582583e-01  -1.1474094e+02   3.3566483e-12  -1.4577738e-11   1.0000000e+00
   3.2632633e-01  -1.1479951e+02   3.3116843e-12  -1.4382462e-11   1.0000000e+00
   3.2682683e-01  -1.1483606e+02   3.2839287e-12  -1.4261921e-11   1.0000000e+00
   3.2732733e-01  -1.1485313e+02   3.2710501e-12  -1.4205990e-11   1.0000000e+00
   3.2782783e-01  -1.1485859e+02   3.2669423e-12  -1.4188150e-11   1.0000000e+00
   3.2832833e-01  -1.1485947e+02   3.2662761e-12  -1.4185257e-11   1.0000000e+00
   3.2882883e-01  -1.1486302e+02   3.2636116e-12  -1.4173685e-11   1.0000000e+00
   3.2932933e-01  -1.1487781e+02   3.2525094e-12  -1.4125469e-11   1.0000000e+00
   3.2982983e-01  -1.1490801e+02   3.2299718e-12  -1.4027589e-11   1.0000000e+00
   3.3033033e-01  -1.1495967e+02   3.1917802e-12  -1.3861725e-11   1.0000000e+00
   3.3083083e-01  -1.1503080e+02   3.1399328e-12  -1.3636555e-11   1.0000000e+00
   3.3133133e-01  -1.1511953e+02   3.0764280e-12  -1.3360757e-11   1.0000000e+00
   3.3183183e-01  -1.1522005e+02   3.0060399e-12  -1.3055065e-11   1.0000000e+00
   3.3233233e-01  -1.1532509e+02   2.9342084e-12  -1.2743105e-11   1.0000000e+00
   3.3283283e-01  -1.1542583e+02   2.8669289e-12  -1.2450914e-11   1.0000000e+00
   3.3333333e-01  -1.1551504e+02   2.8086422e-12  -1.2197778e-11   1.0000000e+00
   3.3383383e-01  -1.1558739e+02   2.7622349e-12  -1.1996234e-11   1.0000000e+00
   3.3433433e-01  -1.1563690e+02   2.7309266e-12  -1.1860264e-11   1.0000000e+00
   3.3483483e-01  -1.1566613e+02   2.7126079e-12  -1.1780706e-11   1.0000000e+00
   3.3533534e-01  -1.1567841e+02   2.7049474e-12  -1.1747437e-11   1.0000000e+00
   3.3583584e-01  -1.1568109e+02   2.7032820e-12  -1.1740205e-11   1.0000000e+00
   3.3633634e-01  -1.1568269e+02   2.7022828e-12  -1.1735865e-11   1.0000000e+00
   3.3683684e-01  -1.1568983e+02   2.6978419e-12  -1.1716579e-11   1.0000000e+00
   3.3733734e-01  -1.1570954e+02   2.6856295e-12  -1.1663541e-11   1.0000000e+00
   3.3783784e-01  -1.1574831e+02   2.6617597e-12  -1.1559876e-11   1.0000000e+00
   3.3833834e-01  -1.1580979e+02   2.6243452e-12  -1.1397386e-11   1.0000000e+00
   3.3883884e-01  -1.1589064e+02   2.5759395e-12  -1.1187163e-11   1.0000000e+00
   3.3933934e-01  -1.1598545e+02   2.5203173e-12  -1.0945599e-11   1.0000000e+00
   3.3983984e-01  -1.1609059e+02   2.4600322e-12  -1.0683784e-11   1.0000000e+00
   3.4034034e-01  -1.1619714e+02   2.4004132e-12  -1.0424862e-11   1.0000000e+00
   3.4084084e-01  -1.1629608e+02   2.3463453e-12  -1.0190048e-11   1.0000000e+00
   3.4134134e-01  -1.1638200e+02   2.3003821e-12  -9.9904326e-12   1.0000000e+00
   3.4184184e-01  -1.1644640e+02   2.2665203e-12  -9.8433726e-12   1.0000000e+00
   3.4234234e-01  -1.1648895e+02   2.2444269e-12  -9.7474220e-12   1.0000000e+00
   3.4284284e-01  -1.1651027e+02   2.2334357e-12  -9.6996878e-12   1.0000000e+00
   3.4334334e-01  -1.1651999e+02   2.2284397e-12  -9.6779905e-12   1.0000000e+00
   3.4384384e-01  -1.1652064e+02   2.2281066e-12  -9.6765440e-12   1.0000000e+00
   3.4434434e-01  -1.1652345e+02   2.2266633e-12  -9.6702758e-12   1.0000000e+00
   3.4484484e-01  -1.1653495e+02   2.2207791e-12  -9.6447212e-12   1.0000000e+00
   3.4534535e-01  -1.1656217e+02   2.2069013e-12  -9.5844507e-12   1.0000000e+00
   3.4584585e-01  -1.1661095e+02   2.1822544e-12  -9.4774103e-12   1.0000000e+00
   3.4634635e-01  -1.1668133e+02   2.1471713e-12  -9.3250466e-12   1.0000000e+00
   3.4684685e-01  -1.1676935e+02   2.1040947e-12  -9.1379671e-12   1.0000000e+00
   3.4734735e-01  -1.1687254e+02   2.0546898e-12  -8.9234042e-12   1.0000000e+00
   3.4784785e-01  -1.1698161e+02   2.0037305e-12  -8.7020911e-12   1.0000000e+00
   3.4834835e-01  -1.1708781e+02   1.9553248e-12  -8.4918677e-12   1.0000000e+00
   3.4884885e-01  -1.1718582e+02   1.9116930e-12  -8.3023773e-12   1.0000000e+00
   3.4934935e-01  -1.1726600e+02   1.8767210e-12  -8.1504957e-12   1.0000000e+00
   3.4984985e-01  -1.1732185e+02   1.8527402e-12  -8.0463484e-12   1.0000000e+00
   3.5035035e-01  -1.1735766e+02   1.8375301e-12  -7.9802919e-12   1.0000000e+00
   3.5085085e-01  -1.1737369e+02   1.8307578e-12  -7.9508800e-12   1.0000000e+00
   3.5135135e-01  -1.1737870e+02   1.8286483e-12  -7.9417189e-12   1.0000000e+00
   3.5185185e-01  -1.1737896e+02   1.8285373e-12  -7.9412367e-12   1.0000000e+00
   3.5235235e-01  -1.1738477e+02   1.8260948e-12  -7.9306291e-12   1.0000000e+00
   3.5285285e-01  -1.1740223e+02   1.8187674e-12  -7.8988063e-12   1.0000000e+00
   3.5335335e-01  -1.1743843e+02   1.8036683e-12  -7.8332320e-12   1.0000000e+00
   3.5385385e-01  -1.1749765e+02   1.7792434e-12  -7.7271560e-12   1.0000000e+00
   3.5435435e-01  -1.1757723e+02   1.7469359e-12  -7.5868463e-12   1.0000000e+00
   3.5485485e-01  -1.1767492e+02   1.7080781e-12  -7.4180890e-12   1.0000000e+00
   3.5535536e-01  -1.1778209e+02   1.6664448e-12  -7.2372776e-12   1.0000000e+00
   3.5585586e-01  -1.1789553e+02   1.6234791e-12  -7.0506803e-12   1.0000000e+00
   3.5635636e-01  -1.1800440e+02   1.5832891e-12  -6.8761370e-12   1.0000000e+00
   3.5685686e-01  -1.1809704e+02   1.5498713e-12  -6.7310057e-12   1.0000000e+00
   3.5735736e-01  -1.1816951e+02   1.5242252e-12  -6.6196259e-12   1.0000000e+00
   3.5785786e-01  -1.1822010e+02   1.5065726e-12  -6.5429619e-12   1.0000000e+00
   3.5835836e-01  -1.1824642e+02   1.4974688e-12  -6.5034244e-12   1.0000000e+00
   3.5885886e-01  -1.1825997e+02   1.4928059e-12  -6.4831736e-12   1.0000000e+00
   3.5935936e-01  -1.1826158e+02   1.4922508e-12  -6.4807627e-12   1.0000000e+00
   3.5985986e-01  -1.1826126e+02   1.4923618e-12  -6.4812449e-12   1.0000000e+00
   3.6036036e-01  -1.1827193e+02   1.4886981e-12  -6.4653335e-12   1.0000000e+00
   3.6086086e-01  -1.1829792e+02   1.4798163e-12  -6.4267604e-12   1.0000000e+00
   3.6136136e-01  -1.1834411e+02   1.4641621e-12  -6.3587753e-12   1.0000000e+00
   3.6186186e-01  -1.1841315e+02   1.4410695e-12  -6.2584853e-12   1.0000000e+00
   3.6236236e-01  -1.1850308e+02   1.4115376e-12  -6.1302297e-12   1.0000000e+00
   3.6286286e-01  -1.1860818e+02   1.3777868e-12  -5.9836519e-12   1.0000000e+00
   3.6336336e-01  -1.1872235e+02   1.3420376e-12  -5.8283952e-12   1.0000000e+00
   3.6386386e-01  -1.1883887e+02   1.3065105e-12  -5.6741028e-12   1.0000000e+00
   3.6436436e-01  -1.1894497e+02   1.2749801e-12  -5.5371683e-12   1.0000000e+00
   3.6486486e-01  -1.1903360e+02   1.2492229e-12  -5.4253063e-12   1.0000000e+00
   3.6536537e-01  -1.1909972e+02   1.2303492e-12  -5.3433385e-12   1.0000000e+00
   3.6586587e-01  -1.1914264e+02   1.2182477e-12  -5.2907826e-12   1.0000000e+00
   3.6636637e-01  -1.1916526e+02   1.2119195e-12  -5.2632993e-12   1.0000000e+00
   3.6686687e-01  -1.1917084e+02   1.2103651e-12  -5.2565490e-12   1.0000000e+00
   3.6736737e-01  -1.1917084e+02   1.2103651e-12  -5.2565490e-12   1.0000000e+00
   3.6786787e-01  -1.1917602e+02   1.2089219e-12  -5.2502809e-12   1.0000000e+00
   3.6836837e-01  -1.1919040e+02   1.2049250e-12  -5.2329230e-12   1.0000000e+00
   3.6886887e-01  -1.1922535e+02   1.1952661e-12  -5.1909748e-12   1.0000000e+00
   3.6936937e-01  -1.1928261e+02   1.1796120e-12  -5.1229897e-12   1.0000000e+00
   3.6986987e-01  -1.1936389e+02   1.1577406e-12  -5.0280034e-12   1.0000000e+00
   3.7037037e-01  -1.1946117e+02   1.1320944e-12  -4.9166236e-12   1.0000000e+00
   3.7087087e-01  -1.1957684e+02   1.1023404e-12  -4.7874037e-12   1.0000000e+00
   3.7137137e-01  -1.1969793e+02   1.0720314e-12  -4.6557730e-12   1.0000000e+00
   3.7187187e-01  -1.1981416e+02   1.0437207e-12  -4.5328213e-12   1.0000000e+00
   3.7237237e-01  -1.1991936e+02   1.0187406e-12  -4.4243344e-12   1.0000000e+00
   3.7287287e-01  -1.2000203e+02   9.9953379e-13  -4.3409201e-12   1.0000000e+00
   3.7337337e-01  -1.2006275e+02   9.8565600e-13  -4.2806496e-12   1.0000000e+00
   3.7387387e-01  -1.2009663e+02   9.7799546e-13  -4.2473803e-12   1.0000000e+00
   3.7437437e-01  -1.2011293e+02   9.7433173e-13  -4.2314689e-12   1.0000000e+00
   3.7487487e-01  -1.2011590e+02   9.7366559e-13  -4.2285759e-12   1.0000000e+00
   3.7537538e-01  -1.2011590e+02   9.7366559e-13  -4.2285759e-12   1.0000000e+00
   3.7587588e-01  -1.2012433e+02   9.7177821e-13  -4.2203792e-12   1.0000000e+00
   3.7637638e-01  -1.2014671e+02   9.6678221e-13  -4.1986818e-12   1.0000000e+00
   3.7687688e-01  -1.2019334e+02   9.5645714e-13  -4.1538406e-12   1.0000000e+00
   3.7737738e-01  -1.2026143e+02   9.4158015e-13  -4.0892306e-12   1.0000000e+00
   3.7787788e-01  -1.2035302e+02   9.2192920e-13  -4.0038876e-12   1.0000000e+00
   3.7837838e-01  -1.2046373e+02   8.9872554e-13  -3.9031154e-12   1.0000000e+00
   3.7887888e-01  -1.2058615e+02   8.7374552e-13  -3.7946286e-12   1.0000000e+00
   3.7937938e-01  -1.2071212e+02   8.4876550e-13  -3.6861417e-12   1.0000000e+00
   3.7987988e-01  -1.2082958e+02   8.2611695e-13  -3.5877803e-12   1.0000000e+00
   3.8038038e-01  -1.2092996e+02   8.0724316e-13  -3.5058125e-12   1.0000000e+00
   3.8088088e-01  -1.2101013e+02   7.9247719e-13  -3.4416847e-12   1.0000000e+00
   3.8138138e-01  -1.2106031e+02   7.8337337e-13  -3.4021473e-12   1.0000000e+00
   3.8188188e-01  -1.2108996e+02   7.7804430e-13  -3.3790034e-12   1.0000000e+00
   3.8238238e-01  -1.2109802e+02   7.7660101e-13  -3.3727353e-12   1.0000000e+00
   3.8288288e-01  -1.2109926e+02   7.7637896e-13  -3.3717710e-12   1.0000000e+00
   3.8338338e-01  -1.2110548e+02   7.7526874e-13  -3.3669493e-12   1.0000000e+00
   3.8388388e-01  -1.2111544e+02   7.7349238e-13  -3.3592347e-12   1.0000000e+00
   3.8438438e-01  -1.2115049e+02   7.6727513e-13  -3.3322336e-12   1.0000000e+00
   3.8488488e-01  -1.2120487e+02   7.5772721e-13  -3.2907675e-12   1.0000000e+00
   3.8538539e-01  -1.2128839e+02   7.4329431e-13  -3.2280862e-12   1.0000000e+00
   3.8588589e-01  -1.2139344e+02   7.2553075e-13  -3.1509400e-12   1.0000000e+00
   3.8638639e-01  -1.2151201e+02   7.0599082e-13  -3.0660792e-12   1.0000000e+00
   3.8688689e-01  -1.2164516e+02   6.8467454e-13  -2.9735037e-12   1.0000000e+00
   3.8738739e-01  -1.2177308e+02   6.6480155e-13  -2.8871964e-12   1.0000000e+00
   3.8788789e-01  -1.2188921e+02   6.4726002e-13  -2.8110146e-12   1.0000000e+00
   3.8838839e-01  -1.2199172e+02   6.3216099e-13  -2.7454403e-12   1.0000000e+00
   3.8888889e-01  -1.2205782e+02   6.2261307e-13  -2.7039742e-12   1.0000000e+00
   3.8938939e-01  -1.2210453e+02   6.1595173e-13  -2.6750444e-12   1.0000000e+00
   3.8988989e-01  -1.2212493e+02   6.1306515e-13  -2.6625081e-12   1.0000000e+00
   3.9039039e-01  -1.2213438e+02   6.1173289e-13  -2.6567222e-12   1.0000000e+00
   3.9089089e-01  -1.2213359e+02   6.1184391e-13  -2.6572043e-12   1.0000000e+00
   3.9139139e-01  -1.2213675e+02   6.1139982e-13  -2.6552757e-12   1.0000000e+00
   3.9189189e-01  -1.2215809e+02   6.0840222e-13  -2.6422573e-12   1.0000000e+00
   3.9239239e-01  -1.2220270e+02   6.0218497e-13  -2.6152561e-12   1.0000000e+00
   3.9289289e-01  -1.2227211e+02   5.9263705e-13  -2.5737900e-12   1.0000000e+00
   3.9339339e-01  -1.2236919e+02   5.7953642e-13  -2.5168947e-12   1.0000000e+00
   3.9389389e-01  -1.2248384e+02   5.6443739e-13  -2.4513204e-12   1.0000000e+00
   3.9439439e-01  -1.2261743e+02   5.4733995e-13  -2.3770672e-12   1.0000000e+00
   3.9489489e-01  -1.2276071e+02   5.2957638e-13  -2.2999210e-12   1.0000000e+00
   3.9539540e-01  -1.2289384e+02   5.1358917e-13  -2.2304894e-12   1.0000000e+00
   3.9589590e-01  -1.2300991e+02   5.0004445e-13  -2.1716655e-12   1.0000000e+00
   3.9639640e-01  -1.2309954e+02   4.8983040e-13  -2.1273064e-12   1.0000000e+00
   3.9689690e-01  -1.2316700e+02   4.8228088e-13  -2.0945193e-12   1.0000000e+00
   3.9739740e-01  -1.2320314e+02   4.7828408e-13  -2.0771614e-12   1.0000000e+00
   3.9789790e-01  -1.2321728e+02   4.7672977e-13  -2.0704111e-12   1.0000000e+00
   3.9839840e-01  -1.2321930e+02   4.7650772e-13  -2.0694467e-12   1.0000000e+00
   3.9889890e-01  -1.2321728e+02   4.7672977e-13  -2.0704111e-12   1.0000000e+00
   3.9939940e-01  -1.2322943e+02   4.7539750e-13  -2.0646251e-12   1.0000000e+00
   3.9989990e-01  -1.2326610e+02   4.7140070e-13  -2.0472672e-12   1.0000000e+00
   4.0040040e-01  -1.2331961e+02   4.6562754e-13  -2.0221947e-12   1.0000000e+00
   4.0090090e-01  -1.2340431e+02   4.5663473e-13  -1.9831394e-12   1.0000000e+00
   4.0140140e-01  -1.2352096e+02   4.4453330e-13  -1.9305836e-12   1.0000000e+00
   4.0190190e-01  -1.2364194e+02   4.3232085e-13  -1.8775456e-12   1.0000000e+00
   4.0240240e-01  -1.2379517e+02   4.1733283e-13  -1.8124535e-12   1.0000000e+00
   4.0290290e-01  -1.2393727e+02   4.0389914e-13  -1.7541117e-12   1.0000000e+00
   4.0340340e-01  -1.2407554e+02   3.9124259e-13  -1.6991450e-12   1.0000000e+00
   4.0390390e-01  -1.2419042e+02   3.8102854e-13  -1.6547859e-12   1.0000000e+00
   4.0440440e-01  -1.2427863e+02   3.7336800e-13  -1.6215166e-12   1.0000000e+00
   4.0490490e-01  -1.2433583e+02   3.6848302e-13  -1.6003014e-12   1.0000000e+00
   4.0540541e-01  -1.2435944e+02   3.6648462e-13  -1.5916225e-12   1.0000000e+00
   4.0590591e-01  -1.2437394e+02   3.6526338e-13  -1.5863187e-12   1.0000000e+00
   4.0640641e-01  -1.2436998e+02   3.6559644e-13  -1.5877652e-12   1.0000000e+00
   4.0690691e-01  -1.2437922e+02   3.6481929e-13  -1.5843900e-12   1.0000000e+00
   4.0740741e-01  -1.2439378e+02   3.6359804e-13  -1.5790862e-12   1.0000000e+00
   4.0790791e-01  -1.2443375e+02   3.6026737e-13  -1.5646213e-12   1.0000000e+00
   4.0840841e-01  -1.2450935e+02   3.5405012e-13  -1.5376201e-12   1.0000000e+00
   4.0890891e-01  -1.2462109e+02   3.4505732e-13  -1.4985649e-12   1.0000000e+00
   4.0940941e-01  -1.2474152e+02   3.3562042e-13  -1.4575810e-12   1.0000000e+00
   4.0990991e-01  -1.2489058e+02   3.2429615e-13  -1.4084003e-12   1.0000000e+00
   4.1041041e-01  -1.2504649e+02   3.1286085e-13  -1.3587374e-12   1.0000000e+00
   4.1091091e-01  -1.2519702e+02   3.0220271e-13  -1.3124497e-12   1.0000000e+00
   4.1141141e-01  -1.2533974e+02   2.9243274e-13  -1.2700193e-12   1.0000000e+00
   4.1191191e-01  -1.2544488e+02   2.8543834e-13  -1.2396430e-12   1.0000000e+00
   4.1241241e-01  -1.2552845e+02   2.7999825e-13  -1.2160169e-12   1.0000000e+00
   4.1291291e-01  -1.2558390e+02   2.7644553e-13  -1.2005877e-12   1.0000000e+00
   4.1341341e-01  -1.2561190e+02   2.7466918e-13  -1.1928731e-12   1.0000000e+00
   4.1391391e-01  -1.2561190e+02   2.7466918e-13  -1.1928731e-12   1.0000000e+00
   4.1441441e-01  -1.2561190e+02   2.7466918e-13  -1.1928731e-12   1.0000000e+00
   4.1491491e-01  -1.2561717e+02   2.7433611e-13  -1.1914266e-12   1.0000000e+00
   4.1541542e-01  -1.2564892e+02   2.7233771e-13  -1.1827476e-12   1.0000000e+00
   4.1591592e-01  -1.2570236e+02   2.6900704e-13  -1.1682827e-12   1.0000000e+00
   4.1641642e-01  -1.2579841e+02   2.6312286e-13  -1.1427280e-12   1.0000000e+00
   4.1691692e-01  -1.2591354e+02   2.5623947e-13  -1.1128339e-12   1.0000000e+00
   4.1741742e-01  -1.2606480e+02   2.4746871e-13  -1.0747430e-12   1.0000000e+00
   4.1791792e-01  -1.2622151e+02   2.3869795e-13  -1.0366520e-12   1.0000000e+00
   4.1841842e-01  -1.2639459e+02   2.2937208e-13  -9.9615027e-13   1.0000000e+00
   4.1891892e-01  -1.2656611e+02   2.2049029e-13  -9.5757717e-13   1.0000000e+00
   4.1941942e-01  -1.2669933e+02   2.1382895e-13  -9.2864735e-13   1.0000000e+00
   4.1991992e-01  -1.2681357e+02   2.0827784e-13  -9.0453916e-13   1.0000000e+00
   4.2042042e-01  -1.2689064e+02   2.0461410e-13  -8.8862776e-13   1.0000000e+00
   4.2092092e-01  -1.2691427e+02   2.0350388e-13  -8.8380612e-13   1.0000000e+00
   4.2142142e-01  -1.2694996e+02   2.0183855e-13  -8.7657367e-13   1.0000000e+00
   4.2192192e-01  -1.2694041e+02   2.0228264e-13  -8.7850232e-13   1.0000000e+00
   4.2242242e-01  -1.2694280e+02   2.0217161e-13  -8.7802016e-13   1.0000000e+00
   4.2292292e-01  -1.2696192e+02   2.0128343e-13  -8.7416285e-13   1.0000000e+00
   4.2342342e-01  -1.2700767e+02   1.9917401e-13  -8.6500174e-13   1.0000000e+00
   4.2392392e-01  -1.2708337e+02   1.9573232e-13  -8.5005466e-13   1.0000000e+00
   4.2442442e-01  -1.2719061e+02   1.9095836e-13  -8.2932162e-13   1.0000000e+00
   4.2492492e-01  -1.2733436e+02   1.8474111e-13  -8.0232045e-13   1.0000000e+00
   4.2542543e-01  -1.2750741e+02   1.7752466e-13  -7.7097981e-13   1.0000000e+00
   4.2592593e-01  -1.2767916e+02   1.7064128e-13  -7.4108566e-13   1.0000000e+00
   4.2642643e-01  -1.2787864e+02   1.6298074e-13  -7.0781636e-13   1.0000000e+00
   4.2692693e-01  -1.2804140e+02   1.5698554e-13  -6.8177952e-13   1.0000000e+00
   4.2742743e-01  -1.2818504e+02   1.5187851e-13  -6.5959999e-13   1.0000000e+00
   4.2792793e-01  -1.2829434e+02   1.4810375e-13  -6.4320642e-13   1.0000000e+00
   4.2842843e-01  -1.2835334e+02   1.4610535e-13  -6.3452747e-13   1.0000000e+00
   4.2892893e-01  -1.2838647e+02   1.4499513e-13  -6.2970584e-13   1.0000000e+00
   4.2942943e-01  -1.2840312e+02   1.4444002e-13  -6.2729502e-13   1.0000000e+00
   4.2992993e-01  -1.2839979e+02   1.4455104e-13  -6.2777718e-13   1.0000000e+00
   4.3043043e-01  -1.2840646e+02   1.4432899e-13  -6.2681285e-13   1.0000000e+00
   4.3093093e-01  -1.2842991e+02   1.4355184e-13  -6.2343771e-13   1.0000000e+00
   4.3143143e-01  -1.2848739e+02   1.4166446e-13  -6.1524092e-13   1.0000000e+00
   4.3193193e-01  -1.2857680e+02   1.3877788e-13  -6.0270467e-13   1.0000000e+00
   4.3243243e-01  -1.2872883e+02   1.3400392e-13  -5.8197163e-13   1.0000000e+00
   4.3293293e-01  -1.2889384e+02   1.2900792e-13  -5.6027426e-13   1.0000000e+00
   4.3343343e-01  -1.2910050e+02   1.2301271e-13  -5.3423742e-13   1.0000000e+00
   4.3393393e-01  -1.2928465e+02   1.1790569e-13  -5.1205788e-13   1.0000000e+00
   4.3443443e-01  -1.2947696e+02   1.1279866e-13  -4.8987835e-13   1.0000000e+00
   4.3493493e-01  -1.2965140e+02   1.0835777e-13  -4.7059180e-13   1.0000000e+00
   4.3543544e-01  -1.2983314e+02   1.0391688e-13  -4.5130525e-13   1.0000000e+00
   4.3593594e-01  -1.2990330e+02   1.0225154e-13  -4.4407280e-13   1.0000000e+00
   4.3643644e-01  -1.2996026e+02   1.0091927e-13  -4.3828683e-13   1.0000000e+00
   4.3693694e-01  -1.2998421e+02   1.0036416e-13  -4.3587601e-13   1.0000000e+00
   4.3743744e-01  -1.2999383e+02   1.0014212e-13  -4.3491169e-13   1.0000000e+00
   4.3793794e-01  -1.2999865e+02   1.0003109e-13  -4.3442952e-13   1.0000000e+00
   4.3843844e-01  -1.3002767e+02   9.9364961e-14  -4.3153654e-13   1.0000000e+00
   4.3893894e-01  -1.3006177e+02   9.8587805e-14  -4.2816140e-13   1.0000000e+00
   4.3943944e-01  -1.3014572e+02   9.6700425e-14  -4.1996461e-13   1.0000000e+00
   4.3993994e-01  -1.3027733e+02   9.3813846e-14  -4.0742835e-13   1.0000000e+00
   4.4044044e-01  -1.3046105e+02   8.9928065e-14  -3.9055262e-13   1.0000000e+00
   4.4094094e-01  -1.3065288e+02   8.6042284e-14  -3.7367689e-13   1.0000000e+00
   4.4144144e-01  -1.3087712e+02   8.1712415e-14  -3.5487251e-13   1.0000000e+00
   4.4194194e-01  -1.3105785e+02   7.8381746e-14  -3.4040760e-13   1.0000000e+00
   4.4244244e-01  -1.3128515e+02   7.4384943e-14  -3.2304970e-13   1.0000000e+00
   4.4294294e-01  -1.3150450e+02   7.0721207e-14  -3.0713830e-13   1.0000000e+00
   4.4344344e-01  -1.3167838e+02   6.7945649e-14  -2.9508420e-13   1.0000000e+00
   4.4394394e-01  -1.3171401e+02   6.7390538e-14  -2.9267339e-13   1.0000000e+00
   4.4444444e-01  -1.3180803e+02   6.5947248e-14  -2.8640526e-13   1.0000000e+00
   4.4494494e-01  -1.3180803e+02   6.5947248e-14  -2.8640526e-13   1.0000000e+00
   4.4544545e-01  -1.3183738e+02   6.5503158e-14  -2.8447660e-13   1.0000000e+00
   4.4594595e-01  -1.3177889e+02   6.6391337e-14  -2.8833391e-13   1.0000000e+00
   4.4644645e-01  -1.3182268e+02   6.5725203e-14  -2.8544093e-13   1.0000000e+00
   4.4694695e-01  -1.3189667e+02   6.4614980e-14  -2.8061929e-13   1.0000000e+00
   4.4744745e-01  -1.3203311e+02   6.2616579e-14  -2.7194035e-13   1.0000000e+00
   4.4794795e-01  -1.3214227e+02   6.1062266e-14  -2.6519005e-13   1.0000000e+00
   4.4844845e-01  -1.3238586e+02   5.7731597e-14  -2.5072514e-13   1.0000000e+00
   4.4894895e-01  -1.3259985e+02   5.4956040e-14  -2.3867105e-13   1.0000000e+00
   4.4944945e-01  -1.3284344e+02   5.1958438e-14  -2.2565263e-13   1.0000000e+00
   4.4994995e-01  -1.3312125e+02   4.8738791e-14  -2.1166988e-13   1.0000000e+00
   4.5045045e-01  -1.3337589e+02   4.5963233e-14  -1.9961579e-13   1.0000000e+00
   4.5095095e-01  -1.3359094e+02   4.3742787e-14  -1.8997251e-13   1.0000000e+00
   4.5145145e-01  -1.3369129e+02   4.2743586e-14  -1.8563304e-13   1.0000000e+00
   4.5195195e-01  -1.3379402e+02   4.1744386e-14  -1.8129356e-13   1.0000000e+00
   4.5245245e-01  -1.3384047e+02   4.1300297e-14  -1.7936491e-13   1.0000000e+00
   4.5295295e-01  -1.3391109e+02   4.0634163e-14  -1.7647193e-13   1.0000000e+00
   4.5345345e-01  -1.3386388e+02   4.1078252e-14  -1.7840058e-13   1.0000000e+00
   4.5395395e-01  -1.3381718e+02   4.1522341e-14  -1.8032924e-13   1.0000000e+00
   4.5445445e-01  -1.3393488e+02   4.0412118e-14  -1.7550760e-13   1.0000000e+00
   4.5495495e-01  -1.3403140e+02   3.9523940e-14  -1.7165029e-13   1.0000000e+00
   4.5545546e-01  -1.3415514e+02   3.8413717e-14  -1.6682865e-13   1.0000000e+00
   4.5595596e-01  -1.3437394e+02   3.6526338e-14  -1.5863187e-13   1.0000000e+00
   4.5645646e-01  -1.3457660e+02   3.4861003e-14  -1.5139941e-13   1.0000000e+00
   4.5695696e-01  -1.3492192e+02   3.2196468e-14  -1.3982748e-13   1.0000000e+00
   4.5745746e-01  -1.3520021e+02   3.0198066e-14  -1.3114854e-13   1.0000000e+00
   4.5795796e-01  -1.3549756e+02   2.8199665e-14  -1.2246959e-13   1.0000000e+00
   4.5845846e-01  -1.3581678e+02   2.6201263e-14  -1.1379064e-13   1.0000000e+00
   4.5895896e-01  -1.3594754e+02   2.5424107e-14  -1.1041549e-13   1.0000000e+00
   4.5945946e-01  -1.3610197e+02   2.4535929e-14  -1.0655819e-13   1.0000000e+00
   4.5995996e-01  -1.3624176e+02   2.3758773e-14  -1.0318304e-13   1.0000000e+00
   4.6046046e-01  -1.3616133e+02   2.4202862e-14  -1.0511169e-13   1.0000000e+00
   4.6096096e-01  -1.3632370e+02   2.3314684e-14  -1.0125438e-13   1.0000000e+00
   4.6146146e-01  -1.3612167e+02   2.4424907e-14  -1.0607602e-13   1.0000000e+00
   4.6196196e-01  -1.3624176e+02   2.3758773e-14  -1.0318304e-13   1.0000000e+00
   4.6246246e-01  -1.3636526e+02   2.3092639e-14  -1.0029006e-13   1.0000000e+00
   4.6296296e-01  -1.3647094e+02   2.2537527e-14  -9.7879238e-14   1.0000000e+00
   4.6346346e-01  -1.3657925e+02   2.1982416e-14  -9.5468419e-14   1.0000000e+00
   4.6396396e-01  -1.3685077e+02   2.0650148e-14  -8.9682454e-14   1.0000000e+00
   4.6446446e-01  -1.3737106e+02   1.8318680e-14  -7.9557016e-14   1.0000000e+00
   4.6496496e-01  -1.3761465e+02   1.7319479e-14  -7.5217542e-14   1.0000000e+00
   4.6546547e-01  -1.3787272e+02   1.6320278e-14  -7.0878069e-14   1.0000000e+00
   4.6596597e-01  -1.3847380e+02   1.4210855e-14  -6.1716958e-14   1.0000000e+00
   4.6646647e-01  -1.3861168e+02   1.3766766e-14  -5.9788303e-14   1.0000000e+00
   4.6696697e-01  -1.3890132e+02   1.2878587e-14  -5.5930993e-14   1.0000000e+00
   4.6746747e-01  -1.3890132e+02   1.2878587e-14  -5.5930993e-14   1.0000000e+00
   4.6796797e-01  -1.3909267e+02   1.2323476e-14  -5.3520174e-14   1.0000000e+00
   4.6846847e-01  -1.3921166e+02   1.1990409e-14  -5.2073683e-14   1.0000000e+00
   4.6896897e-01  -1.3897685e+02   1.2656542e-14  -5.4966666e-14   1.0000000e+00
   4.6946947e-01  -1.3909267e+02   1.2323476e-14  -5.3520174e-14   1.0000000e+00
   4.6996997e-01  -1.3921166e+02   1.1990409e-14  -5.2073683e-14   1.0000000e+00
   4.7047047e-01  -1.3917163e+02   1.2101431e-14  -5.2555847e-14   1.0000000e+00
   4.7097097e-01  -1.3963364e+02   1.0880186e-14  -4.7252046e-14   1.0000000e+00
   4.7147147e-01  -1.3958955e+02   1.0991208e-14  -4.7734210e-14   1.0000000e+00
   4.7197197e-01  -1.4020091e+02   9.5479180e-15  -4.1466081e-14   1.0000000e+00
   4.7247247e-01  -1.4085358e+02   8.2156504e-15  -3.5680116e-14   1.0000000e+00
   4.7297297e-01  -1.4103331e+02   7.8825835e-15  -3.4233625e-14   1.0000000e+00
   4.7347347e-01  -1.4162198e+02   6.8833828e-15  -2.9894151e-14   1.0000000e+00
   4.7397397e-01  -1.4162198e+02   6.8833828e-15  -2.9894151e-14   1.0000000e+00
   4.7447447e-01  -1.4222196e+02   5.9952043e-15  -2.6036842e-14   1.0000000e+00
   4.7497497e-01  -1.4273349e+02   5.3290705e-15  -2.3143859e-14   1.0000000e+00
   4.7547548e-01  -1.4291832e+02   5.1070259e-15  -2.2179532e-14   1.0000000e+00
   4.7597598e-01  -1.4291832e+02   5.1070259e-15  -2.2179532e-14   1.0000000e+00
   4.7647648e-01  -1.4247020e+02   5.6621374e-15  -2.4590350e-14   1.0000000e+00
   4.7697698e-01  -1.4238586e+02   5.7731597e-15  -2.5072514e-14   1.0000000e+00
   4.7747748e-01  -1.4264394e+02   5.4400928e-15  -2.3626023e-14   1.0000000e+00
   4.7797798e-01  -1.4282492e+02   5.2180482e-15  -2.2661695e-14   1.0000000e+00
   4.7847848e-01  -1.4311137e+02   4.8849813e-15  -2.1215204e-14   1.0000000e+00
   4.7897898e-01  -1.4321121e+02   4.7739590e-15  -2.0733041e-14   1.0000000e+00
   4.7947948e-01  -1.4352530e+02   4.4408921e-15  -1.9286549e-14   1.0000000e+00
   4.7997998e-01  -1.4386388e+02   4.1078252e-15  -1.7840058e-14   1.0000000e+00
   4.8048048e-01  -1.4492192e+02   3.2196468e-15  -1.3982748e-14   1.0000000e+00
   4.8098098e-01  -1.4539616e+02   2.8865799e-15  -1.2536257e-14   1.0000000e+00
   4.8148148e-01  -1.4592862e+02   2.5535130e-15  -1.1089766e-14   1.0000000e+00
   4.8198198e-01  -1.4699317e+02   1.9984014e-15  -8.6789472e-15   1.0000000e+00
   4.8248248e-01  -1.4699317e+02   1.9984014e-15  -8.6789472e-15   1.0000000e+00
   4.8298298e-01  -1.4675836e+02   2.1094237e-15  -9.1611109e-15   1.0000000e+00
   4.8348348e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   4.8398398e-01  -1.4675836e+02   2.1094237e-15  -9.1611109e-15   1.0000000e+00
   4.8448448e-01  -1.4653560e+02   2.2204460e-15  -9.6432747e-15   1.0000000e+00
   4.8498498e-01  -1.4724141e+02   1.8873791e-15  -8.1967835e-15   1.0000000e+00
   4.8548549e-01  -1.4699317e+02   1.9984014e-15  -8.6789472e-15   1.0000000e+00
   4.8598599e-01  -1.4808462e+02   1.5543122e-15  -6.7502923e-15   1.0000000e+00
   4.8648649e-01  -1.4778499e+02   1.6653345e-15  -7.2324560e-15   1.0000000e+00
   4.8698699e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   4.8748749e-01  -1.4778499e+02   1.6653345e-15  -7.2324560e-15   1.0000000e+00
   4.8798799e-01  -1.4913197e+02   1.2212453e-15  -5.3038011e-15   1.0000000e+00
   4.8848849e-01  -1.4840646e+02   1.4432899e-15  -6.2681285e-15   1.0000000e+00
   4.8898899e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   4.8948949e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.8998999e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.9049049e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   4.9099099e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.9149149e-01  -1.5653560e+02   2.2204460e-16  -9.6432747e-16   1.0000000e+00
   4.9199199e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   4.9249249e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.9299299e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   4.9349349e-01  -1.5477469e+02   3.3306691e-16  -1.4464912e-15   1.0000000e+00
   4.9399399e-01  -1.5477469e+02   3.3306691e-16  -1.4464912e-15   1.0000000e+00
   4.9449449e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   4.9499499e-01  -1.5477469e+02   3.3306691e-16  -1.4464912e-15   1.0000000e+00
   4.9549550e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.9599600e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.9649650e-01  -1.5653560e+02   2.2204460e-16  -9.6432747e-16   1.0000000e+00
   4.9699700e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   4.9749750e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.9799800e-01  -1.5653560e+02   2.2204460e-16  -9.6432747e-16   1.0000000e+00
   4.9849850e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.9899900e-01            -Inf   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.9949950e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   5.0000000e-01  -1.5653560e+02   2.2204460e-16  -9.6432747e-16   1.0000000e+00


==> fbmc_oob_qcqp3_K=4_M=32.dat <==
   2.2204460e-16  -6.1234794e-14   1.0000000e+00  -1.3851690e+02   1.4070515e-14
   5.0050050e-04  -1.3996101e-01   9.6828655e-01  -1.4987565e+01   3.1713450e-02
   1.0010010e-03  -2.8452017e-01   9.3658669e-01  -1.1978196e+01   6.3413306e-02
   1.5015015e-03  -4.3392430e-01   9.0491455e-01  -1.0218859e+01   9.5085453e-02
   2.0020020e-03  -5.8843870e-01   8.7328526e-01  -8.9717287e+00   1.2671474e-01
   2.5025025e-03  -7.4834668e-01   8.4171551e-01  -8.0056165e+00   1.5828449e-01
   3.0030030e-03  -9.1394918e-01   8.1022396e-01  -7.2175862e+00   1.8977604e-01
   3.5035035e-03  -1.0855641e+00   7.7883165e-01  -6.5527702e+00   2.2116835e-01
   4.0040040e-03  -1.2635257e+00   7.4756237e-01  -5.9784590e+00   2.5243763e-01
   4.5045045e-03  -1.4481838e+00   7.1644295e-01  -5.4735956e+00   2.8355705e-01
   5.0050050e-03  -1.6399033e+00   6.8550349e-01  -5.0238417e+00   3.1449651e-01
   5.5055055e-03  -1.8390629e+00   6.5477744e-01  -4.6190084e+00   3.4522256e-01
   6.0060060e-03  -2.0460547e+00   6.2430172e-01  -4.2516079e+00   3.7569828e-01
   6.5065065e-03  -2.2612831e+00   5.9411660e-01  -3.9159871e+00   4.0588340e-01
   7.0070070e-03  -2.4851642e+00   5.6426561e-01  -3.6077816e+00   4.3573439e-01
   7.5075075e-03  -2.7181247e+00   5.3479523e-01  -3.3235585e+00   4.6520477e-01
   8.0080080e-03  -2.9606013e+00   5.0575463e-01  -3.0605739e+00   4.9424537e-01
   8.5085085e-03  -3.2130399e+00   4.7719514e-01  -2.8166038e+00   5.2280486e-01
   9.0090090e-03  -3.4758949e+00   4.4916976e-01  -2.5898223e+00   5.5083024e-01
   9.5095095e-03  -3.7496285e+00   4.2173258e-01  -2.3787128e+00   5.7826742e-01
   1.0010010e-02  -4.0347103e+00   3.9493805e-01  -2.1820015e+00   6.0506195e-01
   1.0510511e-02  -4.3316168e+00   3.6884026e-01  -1.9986071e+00   6.3115974e-01
   1.1011011e-02  -4.6408310e+00   3.4349221e-01  -1.8276012e+00   6.5650779e-01
   1.1511512e-02  -4.9628423e+00   3.1894498e-01  -1.6681780e+00   6.8105502e-01
   1.2012012e-02  -5.2981460e+00   2.9524693e-01  -1.5196303e+00   7.0475307e-01
   1.2512513e-02  -5.6472440e+00   2.7244296e-01  -1.3813295e+00   7.2755704e-01
   1.3013013e-02  -6.0106444e+00   2.5057374e-01  -1.2527110e+00   7.4942626e-01
   1.3513514e-02  -6.3888618e+00   2.2967505e-01  -1.1332604e+00   7.7032495e-01
   1.4014014e-02  -6.7824181e+00   2.0977716e-01  -1.0225042e+00   7.9022284e-01
   1.4514515e-02  -7.1918429e+00   1.9090430e-01  -9.2000106e-01   8.0909570e-01
   1.5015015e-02  -7.6176744e+00   1.7307429e-01  -8.2533505e-01   8.2692571e-01
   1.5515516e-02  -8.0604602e+00   1.5629820e-01  -7.3811025e-01   8.4370180e-01
   1.6016016e-02  -8.5207585e+00   1.4058020e-01  -6.5794645e-01   8.5941980e-01
   1.6516517e-02  -8.9991393e+00   1.2591749e-01  -5.8447571e-01   8.7408251e-01
   1.7017017e-02  -9.4961865e+00   1.1230041e-01  -5.1733981e-01   8.8769959e-01
   1.7517518e-02  -1.0012499e+01   9.9712614e-02  -4.5618835e-01   9.0028739e-01
   1.8018018e-02  -1.0548693e+01   8.8131409e-02  -4.0067743e-01   9.1186859e-01
   1.8518519e-02  -1.1105404e+01   7.7528183e-02  -3.5046894e-01   9.2247182e-01
   1.9019019e-02  -1.1683290e+01   6.7868928e-02  -3.0523015e-01   9.3213107e-01
   1.9519520e-02  -1.2283034e+01   5.9114848e-02  -2.6463385e-01   9.4088515e-01
   2.0020020e-02  -1.2905347e+01   5.1223028e-02  -2.2835865e-01   9.4877697e-01
   2.0520521e-02  -1.3550973e+01   4.4147153e-02  -1.9608962e-01   9.5585285e-01
   2.1021021e-02  -1.4220690e+01   3.7838247e-02  -1.6751911e-01   9.6216175e-01
   2.1521522e-02  -1.4915318e+01   3.2245431e-02  -1.4234769e-01   9.6775457e-01
   2.2022022e-02  -1.5635724e+01   2.7316662e-02  -1.2028523e-01   9.7268334e-01
   2.2522523e-02  -1.6382825e+01   2.2999454e-02  -1.0105194e-01   9.7700055e-01
   2.3023023e-02  -1.7157598e+01   1.9241556e-02  -8.4379439e-02   9.8075844e-01
   2.3523524e-02  -1.7961088e+01   1.5991573e-02  -7.0011824e-02   9.8400843e-01
   2.4024024e-02  -1.8794414e+01   1.3199533e-02  -5.7706537e-02   9.8680047e-01
   2.4524525e-02  -1.9658783e+01   1.0817369e-02  -4.7235181e-02   9.8918263e-01
   2.5025025e-02  -2.0555501e+01   8.7993366e-03  -3.8384160e-02   9.9120066e-01
   2.5525526e-02  -2.1485985e+01   7.1023413e-03  -3.0955134e-02   9.9289766e-01
   2.6026026e-02  -2.2451784e+01   5.6861932e-03  -2.4765300e-02   9.9431381e-01
   2.6526527e-02  -2.3454597e+01   4.5137788e-03  -1.9647468e-02   9.9548622e-01
   2.7027027e-02  -2.4496298e+01   3.5511599e-03  -1.5449940e-02   9.9644884e-01
   2.7527528e-02  -2.5578961e+01   2.7676036e-03  -1.2036213e-02   9.9723240e-01
   2.8028028e-02  -2.6704901e+01   2.1355506e-03  -9.2844957e-03   9.9786445e-01
   2.8528529e-02  -2.7876712e+01   1.6305300e-03  -7.0870811e-03   9.9836947e-01
   2.9029029e-02  -2.9097320e+01   1.2310282e-03  -5.3495809e-03   9.9876897e-01
   2.9529530e-02  -3.0370049e+01   9.1832229e-04  -3.9900554e-03   9.9908168e-01
   3.0030030e-02  -3.1698700e+01   6.7628539e-04  -2.9380637e-03   9.9932371e-01
   3.0530531e-02  -3.3087655e+01   4.9117300e-04  -2.1336613e-03   9.9950883e-01
   3.1031031e-02  -3.4542004e+01   3.5139822e-04  -1.5263713e-03   9.9964860e-01
   3.1531532e-02  -3.6067711e+01   2.4730274e-04  -1.0741550e-03   9.9975270e-01
   3.2032032e-02  -3.7671820e+01   1.7092990e-04  -7.4240257e-04   9.9982907e-01
   3.2532533e-02  -3.9362726e+01   1.1580503e-04  -5.0296399e-04   9.9988419e-01
   3.3033033e-02  -4.1150506e+01   7.6727209e-05  -3.3323482e-04   9.9992327e-01
   3.3533534e-02  -4.3047318e+01   4.9575620e-05  -2.1530952e-04   9.9995042e-01
   3.4034034e-02  -4.5067821e+01   3.1132782e-05  -1.3521006e-04   9.9996887e-01
   3.4534535e-02  -4.7229440e+01   1.8925875e-05  -8.2194810e-05   9.9998107e-01
   3.5035035e-02  -4.9551950e+01   1.1086769e-05  -4.8149494e-05   9.9998891e-01
   3.5535536e-02  -5.2054708e+01   6.2305902e-06  -2.7059194e-05   9.9999377e-01
   3.6036036e-02  -5.4746770e+01   3.3521468e-06  -1.4558213e-05   9.9999665e-01
   3.6536537e-02  -5.7596748e+01   1.7391024e-06  -7.5528325e-06   9.9999826e-01
   3.7037037e-02  -6.0455255e+01   9.0048079e-07  -3.9107401e-06   9.9999910e-01
   3.7537538e-02  -6.2933734e+01   5.0889309e-07  -2.2100952e-06   9.9999949e-01
   3.8038038e-02  -6.4500401e+01   3.5478063e-07  -1.5407930e-06   9.9999965e-01
   3.8538539e-02  -6.5073044e+01   3.1095360e-07  -1.3504545e-06   9.9999969e-01
   3.9039039e-02  -6.5146161e+01   3.0576227e-07  -1.3279089e-06   9.9999969e-01
   3.9539540e-02  -6.5180647e+01   3.0334389e-07  -1.3174060e-06   9.9999970e-01
   4.0040040e-02  -6.5383027e+01   2.8953248e-07  -1.2574238e-06   9.9999971e-01
   4.0540541e-02  -6.5813921e+01   2.6218506e-07  -1.1386554e-06   9.9999974e-01
   4.1041041e-02  -6.6480982e+01   2.2485461e-07  -9.7653128e-07   9.9999978e-01
   4.1541542e-02  -6.7377469e+01   1.8291658e-07  -7.9439667e-07   9.9999982e-01
   4.2042042e-02  -6.8494752e+01   1.4142455e-07  -6.1419905e-07   9.9999986e-01
   4.2542543e-02  -6.9824439e+01   1.0412526e-07  -4.5221028e-07   9.9999990e-01
   4.3043043e-02  -7.1354887e+01   7.3200030e-08  -3.1790370e-07   9.9999993e-01
   4.3543544e-02  -7.3061270e+01   4.9416620e-08  -2.1461366e-07   9.9999995e-01
   4.4044044e-02  -7.4884902e+01   3.2472055e-08  -1.4102435e-07   9.9999997e-01
   4.4544545e-02  -7.6699171e+01   2.1383702e-08  -9.2868238e-08   9.9999998e-01
   4.5045045e-02  -7.8284362e+01   1.4844439e-08  -6.4468581e-08   9.9999999e-01
   4.5545546e-02  -7.9392878e+01   1.1500380e-08  -4.9945515e-08   9.9999999e-01
   4.6046046e-02  -7.9940197e+01   1.0138654e-08  -4.4031617e-08   9.9999999e-01
   4.6546547e-02  -8.0091724e+01   9.7910117e-09  -4.2521824e-08   9.9999999e-01
   4.7047047e-02  -8.0101581e+01   9.7688145e-09  -4.2425423e-08   9.9999999e-01
   4.7547548e-02  -8.0155257e+01   9.6488226e-09  -4.1904304e-08   9.9999999e-01
   4.8048048e-02  -8.0348521e+01   9.2288573e-09  -4.0080418e-08   9.9999999e-01
   4.8548549e-02  -8.0721304e+01   8.4697305e-09  -3.6783572e-08   9.9999999e-01
   4.9049049e-02  -8.1286647e+01   7.4359296e-09  -3.2293832e-08   9.9999999e-01
   4.9549550e-02  -8.2045784e+01   6.2434058e-09  -2.7114767e-08   9.9999999e-01
   5.0050050e-02  -8.2993805e+01   5.0190263e-09  -2.1797354e-08   9.9999999e-01
   5.0550551e-02  -8.4119329e+01   3.8731751e-09  -1.6820986e-08   1.0000000e+00
   5.1051051e-02  -8.5398928e+01   2.8847436e-09  -1.2528282e-08   1.0000000e+00
   5.1551552e-02  -8.6785329e+01   2.0963662e-09  -9.1044027e-09   1.0000000e+00
   5.2052052e-02  -8.8189882e+01   1.5170916e-09  -6.5886450e-09   1.0000000e+00
   5.2552553e-02  -8.9470736e+01   1.1296044e-09  -4.9058096e-09   1.0000000e+00
   5.3053053e-02  -9.0460324e+01   8.9943053e-10  -3.9061772e-09   1.0000000e+00
   5.3553554e-02  -9.1056181e+01   7.8411888e-10  -3.4053850e-09   1.0000000e+00
   5.4054054e-02  -9.1301622e+01   7.4103346e-10  -3.2182674e-09   1.0000000e+00
   5.4554555e-02  -9.1348873e+01   7.3301476e-10  -3.1834427e-09   1.0000000e+00
   5.5055055e-02  -9.1356638e+01   7.3170536e-10  -3.1777560e-09   1.0000000e+00
   5.5555556e-02  -9.1434398e+01   7.1872075e-10  -3.1213646e-09   1.0000000e+00
   5.6056056e-02  -9.1642397e+01   6.8510997e-10  -2.9753948e-09   1.0000000e+00
   5.6556557e-02  -9.2008960e+01   6.2965699e-10  -2.7345656e-09   1.0000000e+00
   5.7057057e-02  -9.2544688e+01   5.5658456e-10  -2.4172160e-09   1.0000000e+00
   5.7557558e-02  -9.3250010e+01   4.7315019e-10  -2.0548651e-09   1.0000000e+00
   5.8058058e-02  -9.4117278e+01   3.8750048e-10  -1.6828932e-09   1.0000000e+00
   5.8558559e-02  -9.5128392e+01   3.0701586e-10  -1.3333529e-09   1.0000000e+00
   5.9059059e-02  -9.6248019e+01   2.3724556e-10  -1.0303444e-09   1.0000000e+00
   5.9559560e-02  -9.7413111e+01   1.8142154e-10  -7.8790376e-10   1.0000000e+00
   6.0060060e-02  -9.8524330e+01   1.4046464e-10  -6.1003018e-10   1.0000000e+00
   6.0560561e-02  -9.9455849e+01   1.1334833e-10  -4.9226555e-10   1.0000000e+00
   6.1061061e-02  -1.0010235e+02   9.7670760e-11  -4.2417872e-10   1.0000000e+00
   6.1561562e-02  -1.0044332e+02   9.0295993e-11  -3.9215051e-10   1.0000000e+00
   6.2062062e-02  -1.0055752e+02   8.7952534e-11  -3.8197300e-10   1.0000000e+00
   6.2562563e-02  -1.0056951e+02   8.7710061e-11  -3.8091996e-10   1.0000000e+00
   6.3063063e-02  -1.0059020e+02   8.7293062e-11  -3.7910895e-10   1.0000000e+00
   6.3563564e-02  -1.0069406e+02   8.5230267e-11  -3.7015035e-10   1.0000000e+00
   6.4064064e-02  -1.0092326e+02   8.0848883e-11  -3.5112224e-10   1.0000000e+00
   6.4564565e-02  -1.0129829e+02   7.4160234e-11  -3.2207380e-10   1.0000000e+00
   6.5065065e-02  -1.0182612e+02   6.5673245e-11  -2.8521528e-10   1.0000000e+00
   6.5565566e-02  -1.0250414e+02   5.6180616e-11  -2.4398931e-10   1.0000000e+00
   6.6066066e-02  -1.0332005e+02   4.6558091e-11  -2.0219922e-10   1.0000000e+00
   6.6566567e-02  -1.0424823e+02   3.7599035e-11  -1.6329053e-10   1.0000000e+00
   6.7067067e-02  -1.0524324e+02   2.9900304e-11  -1.2985537e-10   1.0000000e+00
   6.7567568e-02  -1.0623276e+02   2.3808067e-11  -1.0339712e-10   1.0000000e+00
   6.8068068e-02  -1.0711951e+02   1.9411028e-11  -8.4301025e-11   1.0000000e+00
   6.8568569e-02  -1.0780466e+02   1.6578072e-11  -7.1997653e-11   1.0000000e+00
   6.9069069e-02  -1.0823388e+02   1.5017987e-11  -6.5222288e-11   1.0000000e+00
   6.9569570e-02  -1.0843038e+02   1.4353629e-11  -6.2337020e-11   1.0000000e+00
   7.0070070e-02  -1.0847964e+02   1.4191759e-11  -6.1634026e-11   1.0000000e+00
   7.0570571e-02  -1.0848310e+02   1.4180435e-11  -6.1584845e-11   1.0000000e+00
   7.1071071e-02  -1.0852328e+02   1.4049872e-11  -6.1017820e-11   1.0000000e+00
   7.1571572e-02  -1.0865441e+02   1.3631984e-11  -5.9202956e-11   1.0000000e+00
   7.2072072e-02  -1.0890754e+02   1.2860157e-11  -5.5850954e-11   1.0000000e+00
   7.2572573e-02  -1.0929694e+02   1.1757262e-11  -5.1061139e-11   1.0000000e+00
   7.3073073e-02  -1.0982586e+02   1.0409118e-11  -4.5206225e-11   1.0000000e+00
   7.3573574e-02  -1.1048778e+02   8.9376284e-12  -3.8815627e-11   1.0000000e+00
   7.4074074e-02  -1.1126504e+02   7.4730222e-12  -3.2454923e-11   1.0000000e+00
   7.4574575e-02  -1.1212462e+02   6.1310956e-12  -2.6627010e-11   1.0000000e+00
   7.5075075e-02  -1.1301339e+02   4.9964477e-12  -2.1699297e-11   1.0000000e+00
   7.5575576e-02  -1.1385567e+02   4.1155968e-12  -1.7873810e-11   1.0000000e+00
   7.6076076e-02  -1.1456362e+02   3.4965364e-12  -1.5185265e-11   1.0000000e+00
   7.6576577e-02  -1.1506765e+02   3.1133984e-12  -1.3521318e-11   1.0000000e+00
   7.7077077e-02  -1.1535163e+02   2.9163338e-12  -1.2665477e-11   1.0000000e+00
   7.7577578e-02  -1.1546078e+02   2.8439473e-12  -1.2351106e-11   1.0000000e+00
   7.8078078e-02  -1.1547811e+02   2.8326230e-12  -1.2301925e-11   1.0000000e+00
   7.8578579e-02  -1.1548663e+02   2.8270719e-12  -1.2277817e-11   1.0000000e+00
   7.9079079e-02  -1.1555003e+02   2.7861047e-12  -1.2099899e-11   1.0000000e+00
   7.9579580e-02  -1.1570954e+02   2.6856295e-12  -1.1663541e-11   1.0000000e+00
   8.0080080e-02  -1.1598755e+02   2.5190960e-12  -1.0940295e-11   1.0000000e+00
   8.0580581e-02  -1.1639417e+02   2.2939428e-12  -9.9624671e-12   1.0000000e+00
   8.1081081e-02  -1.1692804e+02   2.0285995e-12  -8.8100957e-12   1.0000000e+00
   8.1581582e-02  -1.1757916e+02   1.7461588e-12  -7.5834712e-12   1.0000000e+00
   8.2082082e-02  -1.1832374e+02   1.4710455e-12  -6.3886695e-12   1.0000000e+00
   8.2582583e-02  -1.1912211e+02   1.2240209e-12  -5.3158552e-12   1.0000000e+00
   8.3083083e-02  -1.1991605e+02   1.0195178e-12  -4.4277096e-12   1.0000000e+00
   8.3583584e-02  -1.2062941e+02   8.6508578e-13  -3.7570198e-12   1.0000000e+00
   8.4084084e-02  -1.2119280e+02   7.5983664e-13  -3.2999286e-12   1.0000000e+00
   8.4584585e-02  -1.2156077e+02   6.9810824e-13  -3.0318456e-12   1.0000000e+00
   8.5085085e-02  -1.2174417e+02   6.6924244e-13  -2.9064830e-12   1.0000000e+00
   8.5585586e-02  -1.2180073e+02   6.6058270e-13  -2.8688742e-12   1.0000000e+00
   8.6086086e-02  -1.2180511e+02   6.5991657e-13  -2.8659812e-12   1.0000000e+00
   8.6586587e-02  -1.2182635e+02   6.5669692e-13  -2.8519985e-12   1.0000000e+00
   8.7087087e-02  -1.2191536e+02   6.4337424e-13  -2.7941388e-12   1.0000000e+00
   8.7587588e-02  -1.2210297e+02   6.1617378e-13  -2.6760087e-12   1.0000000e+00
   8.8088088e-02  -1.2240679e+02   5.7454042e-13  -2.4951973e-12   1.0000000e+00
   8.8588589e-02  -1.2283232e+02   5.2091664e-13  -2.2623122e-12   1.0000000e+00
   8.9089089e-02  -1.2337380e+02   4.5985438e-13  -1.9971222e-12   1.0000000e+00
   8.9589590e-02  -1.2401435e+02   3.9679371e-13  -1.7232532e-12   1.0000000e+00
   9.0090090e-02  -1.2472861e+02   3.3661962e-13  -1.4619204e-12   1.0000000e+00
   9.0590591e-02  -1.2546689e+02   2.8399505e-13  -1.2333748e-12   1.0000000e+00
   9.1091091e-02  -1.2617330e+02   2.4136249e-13  -1.0482240e-12   1.0000000e+00
   9.1591592e-02  -1.2677669e+02   2.1005420e-13  -9.1225378e-13   1.0000000e+00
   9.2092092e-02  -1.2721848e+02   1.8973711e-13  -8.2401782e-13   1.0000000e+00
   9.2592593e-02  -1.2748574e+02   1.7841284e-13  -7.7483712e-13   1.0000000e+00
   9.3093093e-02  -1.2759521e+02   1.7397195e-13  -7.5555057e-13   1.0000000e+00
   9.3593594e-02  -1.2762022e+02   1.7297275e-13  -7.5121110e-13   1.0000000e+00
   9.4094094e-02  -1.2762859e+02   1.7263968e-13  -7.4976461e-13   1.0000000e+00
   9.4594595e-02  -1.2766224e+02   1.7130741e-13  -7.4397864e-13   1.0000000e+00
   9.5095095e-02  -1.2778499e+02   1.6653345e-13  -7.2324560e-13   1.0000000e+00
   9.5595596e-02  -1.2799862e+02   1.5853985e-13  -6.8852981e-13   1.0000000e+00
   9.6096096e-02  -1.2832702e+02   1.4699353e-13  -6.3838478e-13   1.0000000e+00
   9.6596597e-02  -1.2876859e+02   1.3278267e-13  -5.7666782e-13   1.0000000e+00
   9.7097097e-02  -1.2931749e+02   1.1701751e-13  -5.0820057e-13   1.0000000e+00
   9.7597598e-02  -1.2994595e+02   1.0125234e-13  -4.3973332e-13   1.0000000e+00
   9.8098098e-02  -1.3063610e+02   8.6375351e-14  -3.7512338e-13   1.0000000e+00
   9.8598599e-02  -1.3131116e+02   7.3940853e-14  -3.2112105e-13   1.0000000e+00
   9.9099099e-02  -1.3194167e+02   6.3948846e-14  -2.7772631e-13   1.0000000e+00
   9.9599600e-02  -1.3243627e+02   5.7065463e-14  -2.4783216e-13   1.0000000e+00
   1.0010010e-01  -1.3276983e+02   5.2846616e-14  -2.2950994e-13   1.0000000e+00
   1.0060060e-01  -1.3295625e+02   5.0626170e-14  -2.1986666e-13   1.0000000e+00
   1.0110110e-01  -1.3303312e+02   4.9737992e-14  -2.1600935e-13   1.0000000e+00
   1.0160160e-01  -1.3303312e+02   4.9737992e-14  -2.1600935e-13   1.0000000e+00
   1.0210210e-01  -1.3303312e+02   4.9737992e-14  -2.1600935e-13   1.0000000e+00
   1.0260260e-01  -1.3310151e+02   4.8960835e-14  -2.1263421e-13   1.0000000e+00
   1.0310310e-01  -1.3325180e+02   4.7295501e-14  -2.0540175e-13   1.0000000e+00
   1.0360360e-01  -1.3348208e+02   4.4853010e-14  -1.9479415e-13   1.0000000e+00
   1.0410410e-01  -1.3386388e+02   4.1078252e-14  -1.7840058e-13   1.0000000e+00
   1.0460460e-01  -1.3430843e+02   3.7081449e-14  -1.6104269e-13   1.0000000e+00
   1.0510511e-01  -1.3486242e+02   3.2640557e-14  -1.4175614e-13   1.0000000e+00
   1.0560561e-01  -1.3546350e+02   2.8421709e-14  -1.2343392e-13   1.0000000e+00
   1.0610611e-01  -1.3612167e+02   2.4424907e-14  -1.0607602e-13   1.0000000e+00
   1.0660661e-01  -1.3671289e+02   2.1316282e-14  -9.2575437e-14   1.0000000e+00
   1.0710711e-01  -1.3729280e+02   1.8651747e-14  -8.1003507e-14   1.0000000e+00
   1.0760761e-01  -1.3767069e+02   1.7097435e-14  -7.4253215e-14   1.0000000e+00
   1.0810811e-01  -1.3796227e+02   1.5987212e-14  -6.9431578e-14   1.0000000e+00
   1.0860861e-01  -1.3802301e+02   1.5765167e-14  -6.8467250e-14   1.0000000e+00
   1.0910911e-01  -1.3811575e+02   1.5432100e-14  -6.7020759e-14   1.0000000e+00
   1.0960961e-01  -1.3802301e+02   1.5765167e-14  -6.8467250e-14   1.0000000e+00
   1.1011011e-01  -1.3808462e+02   1.5543122e-14  -6.7502923e-14   1.0000000e+00
   1.1061061e-01  -1.3817869e+02   1.5210055e-14  -6.6056431e-14   1.0000000e+00
   1.1111111e-01  -1.3834016e+02   1.4654944e-14  -6.3645613e-14   1.0000000e+00
   1.1161161e-01  -1.3864685e+02   1.3655743e-14  -5.9306139e-14   1.0000000e+00
   1.1211211e-01  -1.3890132e+02   1.2878587e-14  -5.5930993e-14   1.0000000e+00
   1.1261261e-01  -1.3945990e+02   1.1324275e-14  -4.9180701e-14   1.0000000e+00
   1.1311311e-01  -1.3990802e+02   1.0214052e-14  -4.4359063e-14   1.0000000e+00
   1.1361361e-01  -1.4051500e+02   8.8817842e-15  -3.8573099e-14   1.0000000e+00
   1.1411411e-01  -1.4109492e+02   7.7715612e-15  -3.3751461e-14   1.0000000e+00
   1.1461461e-01  -1.4169260e+02   6.7723605e-15  -2.9411988e-14   1.0000000e+00
   1.1511512e-01  -1.4206402e+02   6.2172489e-15  -2.7001169e-14   1.0000000e+00
   1.1561562e-01  -1.4238586e+02   5.7731597e-15  -2.5072514e-14   1.0000000e+00
   1.1611612e-01  -1.4247020e+02   5.6621374e-15  -2.4590350e-14   1.0000000e+00
   1.1661662e-01  -1.4264394e+02   5.4400928e-15  -2.3626023e-14   1.0000000e+00
   1.1711712e-01  -1.4255620e+02   5.5511151e-15  -2.4108187e-14   1.0000000e+00
   1.1761762e-01  -1.4273349e+02   5.3290705e-15  -2.3143859e-14   1.0000000e+00
   1.1811812e-01  -1.4273349e+02   5.3290705e-15  -2.3143859e-14   1.0000000e+00
   1.1861862e-01  -1.4282492e+02   5.2180482e-15  -2.2661695e-14   1.0000000e+00
   1.1911912e-01  -1.4291832e+02   5.1070259e-15  -2.2179532e-14   1.0000000e+00
   1.1961962e-01  -1.4331340e+02   4.6629367e-15  -2.0250877e-14   1.0000000e+00
   1.2012012e-01  -1.4374806e+02   4.2188475e-15  -1.8322222e-14   1.0000000e+00
   1.2062062e-01  -1.4410522e+02   3.8857806e-15  -1.6875731e-14   1.0000000e+00
   1.2112112e-01  -1.4449440e+02   3.5527137e-15  -1.5429239e-14   1.0000000e+00
   1.2162162e-01  -1.4477469e+02   3.3306691e-15  -1.4464912e-14   1.0000000e+00
   1.2212212e-01  -1.4539616e+02   2.8865799e-15  -1.2536257e-14   1.0000000e+00
   1.2262262e-01  -1.4574379e+02   2.6645353e-15  -1.1571930e-14   1.0000000e+00
   1.2312312e-01  -1.4574379e+02   2.6645353e-15  -1.1571930e-14   1.0000000e+00
   1.2362362e-01  -1.4612167e+02   2.4424907e-15  -1.0607602e-14   1.0000000e+00
   1.2412412e-01  -1.4612167e+02   2.4424907e-15  -1.0607602e-14   1.0000000e+00
   1.2462462e-01  -1.4612167e+02   2.4424907e-15  -1.0607602e-14   1.0000000e+00
   1.2512513e-01  -1.4653560e+02   2.2204460e-15  -9.6432747e-15   1.0000000e+00
   1.2562563e-01  -1.4653560e+02   2.2204460e-15  -9.6432747e-15   1.0000000e+00
   1.2612613e-01  -1.4653560e+02   2.2204460e-15  -9.6432747e-15   1.0000000e+00
   1.2662663e-01  -1.4675836e+02   2.1094237e-15  -9.1611109e-15   1.0000000e+00
   1.2712713e-01  -1.4675836e+02   2.1094237e-15  -9.1611109e-15   1.0000000e+00
   1.2762763e-01  -1.4699317e+02   1.9984014e-15  -8.6789472e-15   1.0000000e+00
   1.2812813e-01  -1.4699317e+02   1.9984014e-15  -8.6789472e-15   1.0000000e+00
   1.2862863e-01  -1.4750470e+02   1.7763568e-15  -7.7146197e-15   1.0000000e+00
   1.2912913e-01  -1.4808462e+02   1.5543122e-15  -6.7502923e-15   1.0000000e+00
   1.2962963e-01  -1.4840646e+02   1.4432899e-15  -6.2681285e-15   1.0000000e+00
   1.3013013e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   1.3063063e-01  -1.4808462e+02   1.5543122e-15  -6.7502923e-15   1.0000000e+00
   1.3113113e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   1.3163163e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   1.3213213e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   1.3263263e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   1.3313313e-01  -1.4840646e+02   1.4432899e-15  -6.2681285e-15   1.0000000e+00
   1.3363363e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   1.3413413e-01  -1.4840646e+02   1.4432899e-15  -6.2681285e-15   1.0000000e+00
   1.3463463e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   1.3513514e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   1.3563564e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   1.3613614e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   1.3663664e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   1.3713714e-01  -1.4913197e+02   1.2212453e-15  -5.3038011e-15   1.0000000e+00
   1.3763764e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   1.3813814e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   1.3863864e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   1.3913914e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   1.3963964e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   1.4014014e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   1.4064064e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   1.4114114e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.4164164e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.4214214e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   1.4264264e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.4314314e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   1.4364364e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.4414414e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.4464464e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.4514515e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.4564565e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.4614615e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   1.4664665e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   1.4714715e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.4764765e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   1.4814815e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.4864865e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   1.4914915e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.4964965e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.5015015e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.5065065e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.5115115e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.5165165e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   1.5215215e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.5265265e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   1.5315315e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.5365365e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.5415415e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.5465465e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   1.5515516e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   1.5565566e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   1.5615616e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.5665666e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   1.5715716e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   1.5765766e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   1.5815816e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   1.5865866e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.5915916e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   1.5965966e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   1.6016016e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.6066066e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.6116116e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.6166166e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.6216216e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.6266266e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   1.6316316e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   1.6366366e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.6416416e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   1.6466466e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.6516517e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   1.6566567e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.6616617e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.6666667e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   1.6716717e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   1.6766767e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   1.6816817e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.6866867e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.6916917e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.6966967e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   1.7017017e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.7067067e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   1.7117117e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.7167167e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.7217217e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   1.7267267e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   1.7317317e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   1.7367367e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.7417417e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.7467467e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   1.7517518e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.7567568e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   1.7617618e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.7667668e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.7717718e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   1.7767768e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.7817818e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   1.7867868e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   1.7917918e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   1.7967968e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.8018018e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   1.8068068e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.8118118e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.8168168e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.8218218e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   1.8268268e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   1.8318318e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   1.8368368e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   1.8418418e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   1.8468468e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.8518519e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   1.8568569e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   1.8618619e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   1.8668669e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.8718719e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   1.8768769e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.8818819e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   1.8868869e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.8918919e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   1.8968969e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   1.9019019e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.9069069e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   1.9119119e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   1.9169169e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   1.9219219e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.9269269e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.9319319e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   1.9369369e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.9419419e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   1.9469469e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.9519520e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   1.9569570e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   1.9619620e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   1.9669670e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   1.9719720e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.9769770e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   1.9819820e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   1.9869870e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   1.9919920e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   1.9969970e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.0020020e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   2.0070070e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.0120120e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   2.0170170e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.0220220e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   2.0270270e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.0320320e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.0370370e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   2.0420420e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.0470470e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.0520521e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   2.0570571e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   2.0620621e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   2.0670671e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.0720721e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   2.0770771e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   2.0820821e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.0870871e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.0920921e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.0970971e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.1021021e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   2.1071071e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   2.1121121e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.1171171e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   2.1221221e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.1271271e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   2.1321321e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.1371371e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   2.1421421e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.1471471e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.1521522e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.1571572e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.1621622e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.1671672e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   2.1721722e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.1771772e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.1821822e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.1871872e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   2.1921922e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.1971972e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.2022022e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   2.2072072e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.2122122e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.2172172e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.2222222e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.2272272e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   2.2322322e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   2.2372372e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   2.2422422e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   2.2472472e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   2.2522523e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.2572573e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.2622623e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.2672673e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.2722723e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.2772773e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   2.2822823e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   2.2872873e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   2.2922923e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   2.2972973e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.3023023e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.3073073e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.3123123e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.3173173e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.3223223e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.3273273e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.3323323e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   2.3373373e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   2.3423423e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.3473473e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.3523524e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   2.3573574e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.3623624e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   2.3673674e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   2.3723724e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.3773774e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.3823824e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.3873874e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   2.3923924e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   2.3973974e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.4024024e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.4074074e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.4124124e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.4174174e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.4224224e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   2.4274274e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.4324324e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.4374374e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.4424424e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.4474474e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.4524525e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.4574575e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.4624625e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.4674675e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.4724725e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   2.4774775e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.4824825e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.4874875e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.4924925e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.4974975e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   2.5025025e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   2.5075075e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.5125125e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.5175175e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.5225225e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.5275275e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.5325325e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   2.5375375e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   2.5425425e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.5475475e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   2.5525526e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.5575576e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.5625626e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.5675676e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   2.5725726e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.5775776e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.5825826e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.5875876e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.5925926e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.5975976e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   2.6026026e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.6076076e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.6126126e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.6176176e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.6226226e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   2.6276276e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   2.6326326e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.6376376e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.6426426e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   2.6476476e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.6526527e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   2.6576577e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.6626627e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.6676677e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.6726727e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   2.6776777e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   2.6826827e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.6876877e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   2.6926927e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   2.6976977e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.7027027e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   2.7077077e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.7127127e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   2.7177177e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   2.7227227e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.7277277e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.7327327e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.7377377e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   2.7427427e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.7477477e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.7527528e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.7577578e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   2.7627628e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.7677678e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   2.7727728e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   2.7777778e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   2.7827828e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.7877878e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.7927928e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   2.7977978e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.8028028e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.8078078e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.8128128e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   2.8178178e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   2.8228228e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.8278278e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.8328328e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.8378378e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   2.8428428e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.8478478e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   2.8528529e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   2.8578579e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   2.8628629e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   2.8678679e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   2.8728729e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   2.8778779e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.8828829e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   2.8878879e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   2.8928929e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.8978979e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   2.9029029e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   2.9079079e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.9129129e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.9179179e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   2.9229229e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   2.9279279e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   2.9329329e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.9379379e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.9429429e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   2.9479479e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   2.9529530e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.9579580e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   2.9629630e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.9679680e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.9729730e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.9779780e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   2.9829830e-01  -1.4913197e+02   1.2212453e-15  -5.3038011e-15   1.0000000e+00
   2.9879880e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   2.9929930e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   2.9979980e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.0030030e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.0080080e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   3.0130130e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.0180180e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.0230230e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   3.0280280e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   3.0330330e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   3.0380380e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.0430430e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.0480480e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.0530531e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   3.0580581e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   3.0630631e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   3.0680681e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   3.0730731e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   3.0780781e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.0830831e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   3.0880881e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.0930931e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.0980981e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.1031031e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.1081081e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.1131131e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   3.1181181e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   3.1231231e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.1281281e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.1331331e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   3.1381381e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.1431431e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.1481481e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   3.1531532e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.1581582e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   3.1631632e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.1681682e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.1731732e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.1781782e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.1831832e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   3.1881882e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.1931932e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   3.1981982e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.2032032e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   3.2082082e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.2132132e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.2182182e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   3.2232232e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   3.2282282e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   3.2332332e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   3.2382382e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.2432432e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.2482482e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   3.2532533e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   3.2582583e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.2632633e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   3.2682683e-01  -1.5653560e+02   2.2204460e-16  -9.6432747e-16   1.0000000e+00
   3.2732733e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   3.2782783e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   3.2832833e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.2882883e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.2932933e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   3.2982983e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   3.3033033e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.3083083e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   3.3133133e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   3.3183183e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.3233233e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.3283283e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.3333333e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   3.3383383e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   3.3433433e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.3483483e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.3533534e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.3583584e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   3.3633634e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   3.3683684e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.3733734e-01  -1.4808462e+02   1.5543122e-15  -6.7502923e-15   1.0000000e+00
   3.3783784e-01  -1.4750470e+02   1.7763568e-15  -7.7146197e-15   1.0000000e+00
   3.3833834e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.3883884e-01            -Inf   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.3933934e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.3983984e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.4034034e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.4084084e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   3.4134134e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   3.4184184e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.4234234e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.4284284e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   3.4334334e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   3.4384384e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   3.4434434e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   3.4484484e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   3.4534535e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   3.4584585e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   3.4634635e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.4684685e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.4734735e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.4784785e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.4834835e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   3.4884885e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   3.4934935e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.4984985e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   3.5035035e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   3.5085085e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   3.5135135e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.5185185e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.5235235e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   3.5285285e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   3.5335335e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   3.5385385e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.5435435e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   3.5485485e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   3.5535536e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   3.5585586e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.5635636e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   3.5685686e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.5735736e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.5785786e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   3.5835836e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   3.5885886e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.5935936e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   3.5985986e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   3.6036036e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.6086086e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.6136136e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.6186186e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   3.6236236e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.6286286e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.6336336e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   3.6386386e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.6436436e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.6486486e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.6536537e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.6586587e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.6636637e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.6686687e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.6736737e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.6786787e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   3.6836837e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   3.6886887e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.6936937e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   3.6986987e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   3.7037037e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   3.7087087e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.7137137e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   3.7187187e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   3.7237237e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.7287287e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.7337337e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   3.7387387e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.7437437e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.7487487e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.7537538e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.7587588e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.7637638e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   3.7687688e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.7737738e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.7787788e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.7837838e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   3.7887888e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   3.7937938e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.7987988e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.8038038e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   3.8088088e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.8138138e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   3.8188188e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.8238238e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   3.8288288e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.8338338e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   3.8388388e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.8438438e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.8488488e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.8538539e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   3.8588589e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   3.8638639e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   3.8688689e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.8738739e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   3.8788789e-01  -1.4913197e+02   1.2212453e-15  -5.3038011e-15   1.0000000e+00
   3.8838839e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   3.8888889e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   3.8938939e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.8988989e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   3.9039039e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   3.9089089e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   3.9139139e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   3.9189189e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   3.9239239e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   3.9289289e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   3.9339339e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   3.9389389e-01  -1.4913197e+02   1.2212453e-15  -5.3038011e-15   1.0000000e+00
   3.9439439e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   3.9489489e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   3.9539540e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.9589590e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.9639640e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   3.9689690e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   3.9739740e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.9789790e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   3.9839840e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   3.9889890e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   3.9939940e-01  -1.4913197e+02   1.2212453e-15  -5.3038011e-15   1.0000000e+00
   3.9989990e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   4.0040040e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.0090090e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.0140140e-01  -1.5653560e+02   2.2204460e-16  -9.6432747e-16   1.0000000e+00
   4.0190190e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   4.0240240e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.0290290e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   4.0340340e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.0390390e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.0440440e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   4.0490490e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.0540541e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.0590591e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.0640641e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.0690691e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   4.0740741e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.0790791e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   4.0840841e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.0890891e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.0940941e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.0990991e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   4.1041041e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   4.1091091e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.1141141e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.1191191e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   4.1241241e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.1291291e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.1341341e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   4.1391391e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.1441441e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.1491491e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.1541542e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.1591592e-01  -1.4913197e+02   1.2212453e-15  -5.3038011e-15   1.0000000e+00
   4.1641642e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   4.1691692e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.1741742e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.1791792e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.1841842e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   4.1891892e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.1941942e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.1991992e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.2042042e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   4.2092092e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   4.2142142e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.2192192e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   4.2242242e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.2292292e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.2342342e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.2392392e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.2442442e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.2492492e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   4.2542543e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.2592593e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.2642643e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.2692693e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.2742743e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.2792793e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.2842843e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.2892893e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.2942943e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   4.2992993e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   4.3043043e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   4.3093093e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.3143143e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   4.3193193e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   4.3243243e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   4.3293293e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.3343343e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   4.3393393e-01  -1.4913197e+02   1.2212453e-15  -5.3038011e-15   1.0000000e+00
   4.3443443e-01  -1.4840646e+02   1.4432899e-15  -6.2681285e-15   1.0000000e+00
   4.3493493e-01  -1.4840646e+02   1.4432899e-15  -6.2681285e-15   1.0000000e+00
   4.3543544e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.3593594e-01  -1.4913197e+02   1.2212453e-15  -5.3038011e-15   1.0000000e+00
   4.3643644e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   4.3693694e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   4.3743744e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   4.3793794e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.3843844e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.3893894e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.3943944e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.3993994e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.4044044e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.4094094e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   4.4144144e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   4.4194194e-01  -1.4913197e+02   1.2212453e-15  -5.3038011e-15   1.0000000e+00
   4.4244244e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   4.4294294e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.4344344e-01  -1.5653560e+02   2.2204460e-16  -9.6432747e-16   1.0000000e+00
   4.4394394e-01  -1.4913197e+02   1.2212453e-15  -5.3038011e-15   1.0000000e+00
   4.4444444e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   4.4494494e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   4.4544545e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.4594595e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   4.4644645e-01  -1.4913197e+02   1.2212453e-15  -5.3038011e-15   1.0000000e+00
   4.4694695e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.4744745e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.4794795e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.4844845e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   4.4894895e-01  -1.4913197e+02   1.2212453e-15  -5.3038011e-15   1.0000000e+00
   4.4944945e-01  -1.4913197e+02   1.2212453e-15  -5.3038011e-15   1.0000000e+00
   4.4994995e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.5045045e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   4.5095095e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   4.5145145e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.5195195e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.5245245e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.5295295e-01            -Inf   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.5345345e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   4.5395395e-01  -1.4913197e+02   1.2212453e-15  -5.3038011e-15   1.0000000e+00
   4.5445445e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.5495495e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.5545546e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   4.5595596e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.5645646e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.5695696e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.5745746e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.5795796e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.5845846e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   4.5895896e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   4.5945946e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.5995996e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.6046046e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.6096096e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.6146146e-01  -1.4840646e+02   1.4432899e-15  -6.2681285e-15   1.0000000e+00
   4.6196196e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.6246246e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   4.6296296e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.6346346e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   4.6396396e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   4.6446446e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.6496496e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.6546547e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   4.6596597e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.6646647e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   4.6696697e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   4.6746747e-01  -1.4913197e+02   1.2212453e-15  -5.3038011e-15   1.0000000e+00
   4.6796797e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.6846847e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   4.6896897e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.6946947e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.6996997e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   4.7047047e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   4.7097097e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.7147147e-01  -1.4913197e+02   1.2212453e-15  -5.3038011e-15   1.0000000e+00
   4.7197197e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   4.7247247e-01  -1.5653560e+02   2.2204460e-16  -9.6432747e-16   1.0000000e+00
   4.7297297e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.7347347e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.7397397e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.7447447e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.7497497e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   4.7547548e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.7597598e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.7647648e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.7697698e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   4.7747748e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.7797798e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   4.7847848e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.7897898e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.7947948e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.7997998e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.8048048e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.8098098e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.8148148e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   4.8198198e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.8248248e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.8298298e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.8348348e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   4.8398398e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.8448448e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.8498498e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   4.8548549e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   4.8598599e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.8648649e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.8698699e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   4.8748749e-01  -1.4875409e+02   1.3322676e-15  -5.7859648e-15   1.0000000e+00
   4.8798799e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   4.8848849e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.8898899e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.8948949e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   4.8998999e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   4.9049049e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.9099099e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.9149149e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.9199199e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.9249249e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   4.9299299e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   4.9349349e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00
   4.9399399e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.9449449e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.9499499e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.9549550e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.9599600e-01  -1.4913197e+02   1.2212453e-15  -5.3038011e-15   1.0000000e+00
   4.9649650e-01  -1.5109492e+02   7.7715612e-16  -3.3751461e-15   1.0000000e+00
   4.9699700e-01  -1.5000347e+02   9.9920072e-16  -4.3394736e-15   1.0000000e+00
   4.9749750e-01  -1.4954590e+02   1.1102230e-15  -4.8216373e-15   1.0000000e+00
   4.9799800e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   4.9849850e-01  -1.5051500e+02   8.8817842e-16  -3.8573099e-15   1.0000000e+00
   4.9899900e-01  -1.5352530e+02   4.4408921e-16  -1.9286549e-15   1.0000000e+00
   4.9949950e-01  -1.5176439e+02   6.6613381e-16  -2.8929824e-15   1.0000000e+00
   5.0000000e-01  -1.5255620e+02   5.5511151e-16  -2.4108187e-15   1.0000000e+00


==> fbmc_pulse_freq_egf_K=4_M=32.dat <==
   0.0000000e+00   0.0000000e+00
   4.8875855e-04  -1.5438645e-03
   9.7751711e-04  -6.1930632e-03
   1.4662757e-03  -1.4000207e-02
   1.9550342e-03  -2.5052302e-02
   2.4437928e-03  -3.9469746e-02
   2.9325513e-03  -5.7404954e-02
   3.4213099e-03  -7.9040635e-02
   3.9100684e-03  -1.0458776e-01
   4.3988270e-03  -1.3428323e-01
   4.8875855e-03  -1.6838738e-01
   5.3763441e-03  -2.0718119e-01
   5.8651026e-03  -2.5096341e-01
   6.3538612e-03  -3.0004761e-01
   6.8426197e-03  -3.5475905e-01
   7.3313783e-03  -4.1543167e-01
   7.8201369e-03  -4.8240498e-01
   8.3088954e-03  -5.5602102e-01
   8.7976540e-03  -6.3662138e-01
   9.2864125e-03  -7.2454434e-01
   9.7751711e-03  -8.2012207e-01
   1.0263930e-02  -9.2367795e-01
   1.0752688e-02  -1.0355240e+00
   1.1241447e-02  -1.1559586e+00
   1.1730205e-02  -1.2852639e+00
   1.2218964e-02  -1.4237041e+00
   1.2707722e-02  -1.5715230e+00
   1.3196481e-02  -1.7289423e+00
   1.3685239e-02  -1.8961598e+00
   1.4173998e-02  -2.0733480e+00
   1.4662757e-02  -2.2606521e+00
   1.5151515e-02  -2.4581891e+00
   1.5640274e-02  -2.6660460e+00
   1.6129032e-02  -2.8842795e+00
   1.6617791e-02  -3.1129142e+00
   1.7106549e-02  -3.3519423e+00
   1.7595308e-02  -3.6013231e+00
   1.8084066e-02  -3.8609822e+00
   1.8572825e-02  -4.1308118e+00
   1.9061584e-02  -4.4106706e+00
   1.9550342e-02  -4.7003842e+00
   2.0039101e-02  -4.9997463e+00
   2.0527859e-02  -5.3085196e+00
   2.1016618e-02  -5.6264372e+00
   2.1505376e-02  -5.9532054e+00
   2.1994135e-02  -6.2885056e+00
   2.2482893e-02  -6.6319980e+00
   2.2971652e-02  -6.9833248e+00
   2.3460411e-02  -7.3421149e+00
   2.3949169e-02  -7.7079885e+00
   2.4437928e-02  -8.0805625e+00
   2.4926686e-02  -8.4594563e+00
   2.5415445e-02  -8.8442981e+00
   2.5904203e-02  -9.2347315e+00
   2.6392962e-02  -9.6304223e+00
   2.6881720e-02  -1.0031065e+01
   2.7370479e-02  -1.0436391e+01
   2.7859238e-02  -1.0846174e+01
   2.8347996e-02  -1.1260236e+01
   2.8836755e-02  -1.1678453e+01
   2.9325513e-02  -1.2100763e+01
   2.9814272e-02  -1.2527166e+01
   3.0303030e-02  -1.2957731e+01
   3.0791789e-02  -1.3392595e+01
   3.1280547e-02  -1.3831967e+01
   3.1769306e-02  -1.4276127e+01
   3.2258065e-02  -1.4725426e+01
   3.2746823e-02  -1.5180286e+01
   3.3235582e-02  -1.5641194e+01
   3.3724340e-02  -1.6108705e+01
   3.4213099e-02  -1.6583433e+01
   3.4701857e-02  -1.7066056e+01
   3.5190616e-02  -1.7557307e+01
   3.5679374e-02  -1.8057977e+01
   3.6168133e-02  -1.8568910e+01
   3.6656891e-02  -1.9091011e+01
   3.7145650e-02  -1.9625242e+01
   3.7634409e-02  -2.0172632e+01
   3.8123167e-02  -2.0734281e+01
   3.8611926e-02  -2.1311375e+01
   3.9100684e-02  -2.1905201e+01
   3.9589443e-02  -2.2517168e+01
   4.0078201e-02  -2.3148832e+01
   4.0566960e-02  -2.3801935e+01
   4.1055718e-02  -2.4478446e+01
   4.1544477e-02  -2.5180623e+01
   4.2033236e-02  -2.5911085e+01
   4.2521994e-02  -2.6672911e+01
   4.3010753e-02  -2.7469766e+01
   4.3499511e-02  -2.8306071e+01
   4.3988270e-02  -2.9187238e+01
   4.4477028e-02  -3.0119987e+01
   4.4965787e-02  -3.1112804e+01
   4.5454545e-02  -3.2176610e+01
   4.5943304e-02  -3.3325773e+01
   4.6432063e-02  -3.4579698e+01
   4.6920821e-02  -3.5965467e+01
   4.7409580e-02  -3.7522460e+01
   4.7898338e-02  -3.9311084e+01
   4.8387097e-02  -4.1430997e+01
   4.8875855e-02  -4.4064694e+01
   4.9364614e-02  -4.7605952e+01
   4.9853372e-02  -5.3207672e+01
   5.0342131e-02  -6.9938839e+01
   5.0830890e-02  -5.6830893e+01
   5.1319648e-02  -5.0188745e+01
   5.1808407e-02  -4.6656296e+01
   5.2297165e-02  -4.4290235e+01
   5.2785924e-02  -4.2541919e+01
   5.3274682e-02  -4.1177622e+01
   5.3763441e-02  -4.0075845e+01
   5.4252199e-02  -3.9165285e+01
   5.4740958e-02  -3.8400488e+01
   5.5229717e-02  -3.7750659e+01
   5.5718475e-02  -3.7193936e+01
   5.6207234e-02  -3.6714190e+01
   5.6695992e-02  -3.6299143e+01
   5.7184751e-02  -3.5939182e+01
   5.7673509e-02  -3.5626601e+01
   5.8162268e-02  -3.5355084e+01
   5.8651026e-02  -3.5119356e+01
   5.9139785e-02  -3.4914934e+01
   5.9628543e-02  -3.4737951e+01
   6.0117302e-02  -3.4585036e+01
   6.0606061e-02  -3.4453215e+01
   6.1094819e-02  -3.4339857e+01
   6.1583578e-02  -3.4242620e+01
   6.2072336e-02  -3.4159427e+01
   6.2561095e-02  -3.4088442e+01
   6.3049853e-02  -3.4028055e+01
   6.3538612e-02  -3.3976879e+01
   6.4027370e-02  -3.3933737e+01
   6.4516129e-02  -3.3897665e+01
   6.5004888e-02  -3.3867902e+01
   6.5493646e-02  -3.3843883e+01
   6.5982405e-02  -3.3825239e+01
   6.6471163e-02  -3.3811779e+01
   6.6959922e-02  -3.3803481e+01
   6.7448680e-02  -3.3800475e+01
   6.7937439e-02  -3.3803028e+01
   6.8426197e-02  -3.3811522e+01
   6.8914956e-02  -3.3826435e+01
   6.9403715e-02  -3.3848318e+01
   6.9892473e-02  -3.3877773e+01
   7.0381232e-02  -3.3915433e+01
   7.0869990e-02  -3.3961939e+01
   7.1358749e-02  -3.4017921e+01
   7.1847507e-02  -3.4083983e+01
   7.2336266e-02  -3.4160684e+01
   7.2825024e-02  -3.4248525e+01
   7.3313783e-02  -3.4347936e+01
   7.3802542e-02  -3.4459270e+01
   7.4291300e-02  -3.4582792e+01
   7.4780059e-02  -3.4718675e+01
   7.5268817e-02  -3.4867000e+01
   7.5757576e-02  -3.5027749e+01
   7.6246334e-02  -3.5200812e+01
   7.6735093e-02  -3.5385988e+01
   7.7223851e-02  -3.5582991e+01
   7.7712610e-02  -3.5791455e+01
   7.8201369e-02  -3.6010948e+01
   7.8690127e-02  -3.6240980e+01
   7.9178886e-02  -3.6481018e+01
   7.9667644e-02  -3.6730500e+01
   8.0156403e-02  -3.6988849e+01
   8.0645161e-02  -3.7255497e+01
   8.1133920e-02  -3.7529896e+01
   8.1622678e-02  -3.7811536e+01
   8.2111437e-02  -3.8099968e+01
   8.2600196e-02  -3.8394814e+01
   8.3088954e-02  -3.8695784e+01
   8.3577713e-02  -3.9002686e+01
   8.4066471e-02  -3.9315434e+01
   8.4555230e-02  -3.9634055e+01
   8.5043988e-02  -3.9958684e+01
   8.5532747e-02  -4.0289566e+01
   8.6021505e-02  -4.0627044e+01
   8.6510264e-02  -4.0971545e+01
   8.6999022e-02  -4.1323569e+01
   8.7487781e-02  -4.1683663e+01
   8.7976540e-02  -4.2052402e+01
   8.8465298e-02  -4.2430365e+01
   8.8954057e-02  -4.2818103e+01
   8.9442815e-02  -4.3216117e+01
   8.9931574e-02  -4.3624830e+01
   9.0420332e-02  -4.4044558e+01
   9.0909091e-02  -4.4475485e+01
   9.1397849e-02  -4.4917644e+01
   9.1886608e-02  -4.5370892e+01
   9.2375367e-02  -4.5834901e+01
   9.2864125e-02  -4.6309141e+01
   9.3352884e-02  -4.6792886e+01
   9.3841642e-02  -4.7285214e+01
   9.4330401e-02  -4.7785026e+01
   9.4819159e-02  -4.8291074e+01
   9.5307918e-02  -4.8802002e+01
   9.5796676e-02  -4.9316400e+01
   9.6285435e-02  -4.9832874e+01
   9.6774194e-02  -5.0350130e+01
   9.7262952e-02  -5.0867060e+01
   9.7751711e-02  -5.1382849e+01
   9.8240469e-02  -5.1897072e+01
   9.8729228e-02  -5.2409796e+01
   9.9217986e-02  -5.2921671e+01
   9.9706745e-02  -5.3434004e+01
   1.0019550e-01  -5.3948825e+01
   1.0068426e-01  -5.4468925e+01
   1.0117302e-01  -5.4997887e+01
   1.0166178e-01  -5.5540102e+01
   1.0215054e-01  -5.6100783e+01
   1.0263930e-01  -5.6685989e+01
   1.0312805e-01  -5.7302676e+01
   1.0361681e-01  -5.7958790e+01
   1.0410557e-01  -5.8663437e+01
   1.0459433e-01  -5.9427148e+01
   1.0508309e-01  -6.0262324e+01
   1.0557185e-01  -6.1183925e+01
   1.0606061e-01  -6.2210569e+01
   1.0654936e-01  -6.3366338e+01
   1.0703812e-01  -6.4683832e+01
   1.0752688e-01  -6.6209681e+01
   1.0801564e-01  -6.8015250e+01
   1.0850440e-01  -7.0219814e+01
   1.0899316e-01  -7.3048979e+01
   1.0948192e-01  -7.7022115e+01
   1.0997067e-01  -8.3909581e+01
   1.1045943e-01  -1.0164296e+02
   1.1094819e-01  -8.2526501e+01
   1.1143695e-01  -7.7370320e+01
   1.1192571e-01  -7.4431925e+01
   1.1241447e-01  -7.2463493e+01
   1.1290323e-01  -7.1048520e+01
   1.1339198e-01  -6.9994694e+01
   1.1388074e-01  -6.9195865e+01
   1.1436950e-01  -6.8585898e+01
   1.1485826e-01  -6.8119540e+01
   1.1534702e-01  -6.7763330e+01
   1.1583578e-01  -6.7490859e+01
   1.1632454e-01  -6.7280159e+01
   1.1681329e-01  -6.7112274e+01
   1.1730205e-01  -6.6970529e+01
   1.1779081e-01  -6.6840249e+01
   1.1827957e-01  -6.6708784e+01
   1.1876833e-01  -6.6565699e+01
   1.1925709e-01  -6.6403033e+01
   1.1974585e-01  -6.6215509e+01
   1.2023460e-01  -6.6000628e+01
   1.2072336e-01  -6.5758572e+01
   1.2121212e-01  -6.5491933e+01
   1.2170088e-01  -6.5205271e+01
   1.2218964e-01  -6.4904590e+01
   1.2267840e-01  -6.4596781e+01
   1.2316716e-01  -6.4289103e+01
   1.2365591e-01  -6.3988749e+01
   1.2414467e-01  -6.3702512e+01
   1.2463343e-01  -6.3436554e+01
   1.2512219e-01  -6.3196269e+01
   1.2561095e-01  -6.2986212e+01
   1.2609971e-01  -6.2810080e+01
   1.2658847e-01  -6.2670730e+01
   1.2707722e-01  -6.2570199e+01
   1.2756598e-01  -6.2509738e+01
   1.2805474e-01  -6.2489840e+01
   1.2854350e-01  -6.2510250e+01
   1.2903226e-01  -6.2569973e+01
   1.2952102e-01  -6.2667265e+01
   1.3000978e-01  -6.2799615e+01
   1.3049853e-01  -6.2963725e+01
   1.3098729e-01  -6.3155493e+01
   1.3147605e-01  -6.3370012e+01
   1.3196481e-01  -6.3601598e+01
   1.3245357e-01  -6.3843865e+01
   1.3294233e-01  -6.4089859e+01
   1.3343109e-01  -6.4332273e+01
   1.3391984e-01  -6.4563745e+01
   1.3440860e-01  -6.4777233e+01
   1.3489736e-01  -6.4966446e+01
   1.3538612e-01  -6.5126293e+01
   1.3587488e-01  -6.5253296e+01
   1.3636364e-01  -6.5345894e+01
   1.3685239e-01  -6.5404613e+01
   1.3734115e-01  -6.5432048e+01
   1.3782991e-01  -6.5432678e+01
   1.3831867e-01  -6.5412543e+01
   1.3880743e-01  -6.5378823e+01
   1.3929619e-01  -6.5339408e+01
   1.3978495e-01  -6.5302475e+01
   1.4027370e-01  -6.5276139e+01
   1.4076246e-01  -6.5268185e+01
   1.4125122e-01  -6.5285871e+01
   1.4173998e-01  -6.5335826e+01
   1.4222874e-01  -6.5423985e+01
   1.4271750e-01  -6.5555576e+01
   1.4320626e-01  -6.5735130e+01
   1.4369501e-01  -6.5966494e+01
   1.4418377e-01  -6.6252832e+01
   1.4467253e-01  -6.6596615e+01
   1.4516129e-01  -6.6999574e+01
   1.4565005e-01  -6.7462600e+01
   1.4613881e-01  -6.7985598e+01
   1.4662757e-01  -6.8567256e+01
   1.4711632e-01  -6.9204730e+01
   1.4760508e-01  -6.9893229e+01
   1.4809384e-01  -7.0625498e+01
   1.4858260e-01  -7.1391230e+01
   1.4907136e-01  -7.2176463e+01
   1.4956012e-01  -7.2963121e+01
   1.5004888e-01  -7.3728927e+01
   1.5053763e-01  -7.4448009e+01
   1.5102639e-01  -7.5092559e+01
   1.5151515e-01  -7.5635696e+01
   1.5200391e-01  -7.6055287e+01
   1.5249267e-01  -7.6337896e+01
   1.5298143e-01  -7.6481617e+01
   1.5347019e-01  -7.6496734e+01
   1.5395894e-01  -7.6403963e+01
   1.5444770e-01  -7.6230960e+01
   1.5493646e-01  -7.6008362e+01
   1.5542522e-01  -7.5766427e+01
   1.5591398e-01  -7.5532838e+01
   1.5640274e-01  -7.5331692e+01
   1.5689150e-01  -7.5183385e+01
   1.5738025e-01  -7.5105063e+01
   1.5786901e-01  -7.5111358e+01
   1.5835777e-01  -7.5215237e+01
   1.5884653e-01  -7.5428878e+01
   1.5933529e-01  -7.5764586e+01
   1.5982405e-01  -7.6235776e+01
   1.6031281e-01  -7.6858156e+01
   1.6080156e-01  -7.7651289e+01
   1.6129032e-01  -7.8640890e+01
   1.6177908e-01  -7.9862551e+01
   1.6226784e-01  -8.1368316e+01
   1.6275660e-01  -8.3239546e+01
   1.6324536e-01  -8.5615342e+01
   1.6373412e-01  -8.8767171e+01
   1.6422287e-01  -9.3356859e+01
   1.6471163e-01  -1.0202336e+02
   1.6520039e-01  -1.0821015e+02
   1.6568915e-01  -9.7303344e+01
   1.6617791e-01  -9.3505796e+01
   1.6666667e-01  -9.1637524e+01
   1.6715543e-01  -9.0812788e+01
   1.6764418e-01  -9.0755339e+01
   1.6813294e-01  -9.1407010e+01
   1.6862170e-01  -9.2869517e+01
   1.6911046e-01  -9.5506723e+01
   1.6959922e-01  -1.0054442e+02
   1.7008798e-01  -1.2018193e+02
   1.7057674e-01  -1.0190564e+02
   1.7106549e-01  -9.5297230e+01
   1.7155425e-01  -9.1689051e+01
   1.7204301e-01  -8.9332688e+01
   1.7253177e-01  -8.7717050e+01
   1.7302053e-01  -8.6626558e+01
   1.7350929e-01  -8.5956534e+01
   1.7399804e-01  -8.5656939e+01
   1.7448680e-01  -8.5712429e+01
   1.7497556e-01  -8.6137417e+01
   1.7546432e-01  -8.6981908e+01
   1.7595308e-01  -8.8353314e+01
   1.7644184e-01  -9.0478476e+01
   1.7693060e-01  -9.3913193e+01
   1.7741935e-01  -1.0068865e+02
   1.7790811e-01  -1.1227487e+02
   1.7839687e-01  -9.6804646e+01
   1.7888563e-01  -9.1576902e+01
   1.7937439e-01  -8.8453371e+01
   1.7986315e-01  -8.6324585e+01
   1.8035191e-01  -8.4808948e+01
   1.8084066e-01  -8.3731347e+01
   1.8132942e-01  -8.2999325e+01
   1.8181818e-01  -8.2561049e+01
   1.8230694e-01  -8.2388124e+01
   1.8279570e-01  -8.2467978e+01
   1.8328446e-01  -8.2800842e+01
   1.8377322e-01  -8.3399665e+01
   1.8426197e-01  -8.4292900e+01
   1.8475073e-01  -8.5531659e+01
   1.8523949e-01  -8.7205771e+01
   1.8572825e-01  -8.9482494e+01
   1.8621701e-01  -9.2717976e+01
   1.8670577e-01  -9.7906102e+01
   1.8719453e-01  -1.1112722e+02
   1.8768328e-01  -1.0397537e+02
   1.8817204e-01  -9.6934810e+01
   1.8866080e-01  -9.3710841e+01
   1.8914956e-01  -9.1947951e+01
   1.8963832e-01  -9.1062708e+01
   1.9012708e-01  -9.0853728e+01
   1.9061584e-01  -9.1278361e+01
   1.9110459e-01  -9.2417511e+01
   1.9159335e-01  -9.4545944e+01
   1.9208211e-01  -9.8490785e+01
   1.9257087e-01  -1.0864430e+02
   1.9305963e-01  -1.0513124e+02
   1.9354839e-01  -9.6225866e+01
   1.9403715e-01  -9.1828173e+01
   1.9452590e-01  -8.8953134e+01
   1.9501466e-01  -8.6896421e+01
   1.9550342e-01  -8.5378034e+01
   1.9599218e-01  -8.4259348e+01
   1.9648094e-01  -8.3463487e+01
   1.9696970e-01  -8.2945738e+01
   1.9745846e-01  -8.2680730e+01
   1.9794721e-01  -8.2656529e+01
   1.9843597e-01  -8.2872214e+01
   1.9892473e-01  -8.3337740e+01
   1.9941349e-01  -8.4076047e+01
   1.9990225e-01  -8.5128416e+01
   2.0039101e-01  -8.6566157e+01
   2.0087977e-01  -8.8517295e+01
   2.0136852e-01  -9.1236850e+01
   2.0185728e-01  -9.5346612e+01
   2.0234604e-01  -1.0324565e+02
   2.0283480e-01  -1.1103133e+02
   2.0332356e-01  -9.8692586e+01
   2.0381232e-01  -9.4314495e+01
   2.0430108e-01  -9.1906977e+01
   2.0478983e-01  -9.0502048e+01
   2.0527859e-01  -8.9771386e+01
   2.0576735e-01  -8.9584982e+01
   2.0625611e-01  -8.9908498e+01
   2.0674487e-01  -9.0781826e+01
   2.0723363e-01  -9.2343829e+01
   2.0772239e-01  -9.4944201e+01
   2.0821114e-01  -9.9635834e+01
   2.0869990e-01  -1.1376538e+02
   2.0918866e-01  -1.0323587e+02
   2.0967742e-01  -9.5905166e+01
   2.1016618e-01  -9.2049684e+01
   2.1065494e-01  -8.9529589e+01
   2.1114370e-01  -8.7765159e+01
   2.1163245e-01  -8.6516212e+01
   2.1212121e-01  -8.5663267e+01
   2.1260997e-01  -8.5142298e+01
   2.1309873e-01  -8.4920145e+01
   2.1358749e-01  -8.4984460e+01
   2.1407625e-01  -8.5340463e+01
   2.1456500e-01  -8.6012443e+01
   2.1505376e-01  -8.7050946e+01
   2.1554252e-01  -8.8550780e+01
   2.1603128e-01  -9.0696693e+01
   2.1652004e-01  -9.3902115e+01
   2.1700880e-01  -9.9423999e+01
   2.1749756e-01  -1.1945366e+02
   2.1798631e-01  -1.0159704e+02
   2.1847507e-01  -9.5331050e+01
   2.1896383e-01  -9.2041868e+01
   2.1945259e-01  -8.9987325e+01
   2.1994135e-01  -8.8662810e+01
   2.2043011e-01  -8.7859223e+01
   2.2091887e-01  -8.7478973e+01
   2.2140762e-01  -8.7480726e+01
   2.2189638e-01  -8.7861240e+01
   2.2238514e-01  -8.8653988e+01
   2.2287390e-01  -8.9943275e+01
   2.2336266e-01  -9.1908797e+01
   2.2385142e-01  -9.4967638e+01
   2.2434018e-01  -1.0041782e+02
   2.2482893e-01  -1.2236604e+02
   2.2531769e-01  -1.0182256e+02
   2.2580645e-01  -9.5533422e+01
   2.2629521e-01  -9.2129733e+01
   2.2678397e-01  -8.9935223e+01
   2.2727273e-01  -8.8454081e+01
   2.2776149e-01  -8.7476323e+01
   2.2825024e-01  -8.6899317e+01
   2.2873900e-01  -8.6672745e+01
   2.2922776e-01  -8.6778515e+01
   2.2971652e-01  -8.7224603e+01
   2.3020528e-01  -8.8047762e+01
   2.3069404e-01  -8.9327258e+01
   2.3118280e-01  -9.1222495e+01
   2.3167155e-01  -9.4084918e+01
   2.3216031e-01  -9.8914190e+01
   2.3264907e-01  -1.1198221e+02
   2.3313783e-01  -1.0395239e+02
   2.3362659e-01  -9.6530091e+01
   2.3411535e-01  -9.2821185e+01
   2.3460411e-01  -9.0496126e+01
   2.3509286e-01  -8.8949905e+01
   2.3558162e-01  -8.7938942e+01
   2.3607038e-01  -8.7347170e+01
   2.3655914e-01  -8.7118230e+01
   2.3704790e-01  -8.7231426e+01
   2.3753666e-01  -8.7694253e+01
   2.3802542e-01  -8.8544986e+01
   2.3851417e-01  -8.9867481e+01
   2.3900293e-01  -9.1832642e+01
   2.3949169e-01  -9.4825062e+01
   2.3998045e-01  -9.9986396e+01
   2.4046921e-01  -1.1624227e+02
   2.4095797e-01  -1.0316556e+02
   2.4144673e-01  -9.6412665e+01
   2.4193548e-01  -9.2901102e+01
   2.4242424e-01  -9.0679453e+01
   2.4291300e-01  -8.9203991e+01
   2.4340176e-01  -8.8250579e+01
   2.4389052e-01  -8.7711999e+01
   2.4437928e-01  -8.7537464e+01
   2.4486804e-01  -8.7711255e+01
   2.4535679e-01  -8.8247016e+01
   2.4584555e-01  -8.9192696e+01
   2.4633431e-01  -9.0650461e+01
   2.4682307e-01  -9.2832958e+01
   2.4731183e-01  -9.6248338e+01
   2.4780059e-01  -1.0264669e+02
   2.4828935e-01  -1.2044120e+02
   2.4877810e-01  -1.0068228e+02
   2.4926686e-01  -9.5296351e+01
   2.4975562e-01  -9.2228098e+01
   2.5024438e-01  -9.0226787e+01
   2.5073314e-01  -8.8883004e+01
   2.5122190e-01  -8.8016538e+01
   2.5171065e-01  -8.7538576e+01
   2.5219941e-01  -8.7407091e+01
   2.5268817e-01  -8.7610588e+01
   2.5317693e-01  -8.8164176e+01
   2.5366569e-01  -8.9114771e+01
   2.5415445e-01  -9.0559725e+01
   2.5464321e-01  -9.2697998e+01
   2.5513196e-01  -9.5993397e+01
   2.5562072e-01  -1.0195790e+02
   2.5610948e-01  -1.3650395e+02
   2.5659824e-01  -1.0170684e+02
   2.5708700e-01  -9.5970154e+01
   2.5757576e-01  -9.2797980e+01
   2.5806452e-01  -9.0759031e+01
   2.5855327e-01  -8.9406681e+01
   2.5904203e-01  -8.8548915e+01
   2.5953079e-01  -8.8092931e+01
   2.6001955e-01  -8.7996293e+01
   2.6050831e-01  -8.8249719e+01
   2.6099707e-01  -8.8873736e+01
   2.6148583e-01  -8.9926278e+01
   2.6197458e-01  -9.1528086e+01
   2.6246334e-01  -9.3935512e+01
   2.6295210e-01  -9.7797790e+01
   2.6344086e-01  -1.0574937e+02
   2.6392962e-01  -1.1112779e+02
   2.6441838e-01  -9.9484543e+01
   2.6490714e-01  -9.4875994e+01
   2.6539589e-01  -9.2121572e+01
   2.6588465e-01  -9.0301402e+01
   2.6637341e-01  -8.9084151e+01
   2.6686217e-01  -8.8318281e+01
   2.6735093e-01  -8.7928784e+01
   2.6783969e-01  -8.7882140e+01
   2.6832845e-01  -8.8173828e+01
   2.6881720e-01  -8.8826795e+01
   2.6930596e-01  -8.9899630e+01
   2.6979472e-01  -9.1511548e+01
   2.7028348e-01  -9.3912568e+01
   2.7077224e-01  -9.7727740e+01
   2.7126100e-01  -1.0541787e+02
   2.7174976e-01  -1.1225169e+02
   2.7223851e-01  -9.9909689e+01
   2.7272727e-01  -9.5220887e+01
   2.7321603e-01  -9.2448236e+01
   2.7370479e-01  -9.0629882e+01
   2.7419355e-01  -8.9424539e+01
   2.7468231e-01  -8.8677631e+01
   2.7517107e-01  -8.8313584e+01
   2.7565982e-01  -8.8299745e+01
   2.7614858e-01  -8.8633892e+01
   2.7663734e-01  -8.9343440e+01
   2.7712610e-01  -9.0495692e+01
   2.7761486e-01  -9.2228553e+01
   2.7810362e-01  -9.4839947e+01
   2.7859238e-01  -9.9124818e+01
   2.7908113e-01  -1.0891400e+02
   2.7956989e-01  -1.0790773e+02
   2.8005865e-01  -9.8813444e+01
   2.8054741e-01  -9.4681383e+01
   2.8103617e-01  -9.2145169e+01
   2.8152493e-01  -9.0461212e+01
   2.8201369e-01  -8.9345404e+01
   2.8250244e-01  -8.8664925e+01
   2.8299120e-01  -8.8354532e+01
   2.8347996e-01  -8.8387442e+01
   2.8396872e-01  -8.8765510e+01
   2.8445748e-01  -8.9519880e+01
   2.8494624e-01  -9.0722617e+01
   2.8543500e-01  -9.2520128e+01
   2.8592375e-01  -9.5231189e+01
   2.8641251e-01  -9.9727993e+01
   2.8690127e-01  -1.1063299e+02
   2.8739003e-01  -1.0687725e+02
   2.8787879e-01  -9.8560790e+01
   2.8836755e-01  -9.4613225e+01
   2.8885630e-01  -9.2167729e+01
   2.8934506e-01  -9.0543014e+01
   2.8983382e-01  -8.9472871e+01
   2.9032258e-01  -8.8831907e+01
   2.9081134e-01  -8.8558956e+01
   2.9130010e-01  -8.8630236e+01
   2.9178886e-01  -8.9050665e+01
   2.9227761e-01  -8.9855570e+01
   2.9276637e-01  -9.1124239e+01
   2.9325513e-01  -9.3018308e+01
   2.9374389e-01  -9.5897355e+01
   2.9423265e-01  -1.0079712e+02
   2.9472141e-01  -1.1457016e+02
   2.9521017e-01  -1.0528331e+02
   2.9569892e-01  -9.8043745e+01
   2.9618768e-01  -9.4377029e+01
   2.9667644e-01  -9.2067372e+01
   2.9716520e-01  -9.0527342e+01
   2.9765396e-01  -8.9518718e+01
   2.9814272e-01  -8.8927710e+01
   2.9863148e-01  -8.8699232e+01
   2.9912023e-01  -8.8813557e+01
   2.9960899e-01  -8.9279227e+01
   3.0009775e-01  -9.0136043e+01
   3.0058651e-01  -9.1470637e+01
   3.0107527e-01  -9.3460061e+01
   3.0156403e-01  -9.6506370e+01
   3.0205279e-01  -1.0182907e+02
   3.0254154e-01  -1.2044810e+02
   3.0303030e-01  -1.0411919e+02
   3.0351906e-01  -9.7628600e+01
   3.0400782e-01  -9.4186694e+01
   3.0449658e-01  -9.1991617e+01
   3.0498534e-01  -9.0525443e+01
   3.0547410e-01  -8.9571869e+01
   3.0596285e-01  -8.9026522e+01
   3.0645161e-01  -8.8839424e+01
   3.0694037e-01  -8.8994407e+01
   3.0742913e-01  -8.9503365e+01
   3.0791789e-01  -9.0410433e+01
   3.0840665e-01  -9.1809626e+01
   3.0889541e-01  -9.3893983e+01
   3.0938416e-01  -9.7111396e+01
   3.0987292e-01  -1.0289690e+02
   3.1036168e-01  -1.3849457e+02
   3.1085044e-01  -1.0320456e+02
   3.1133920e-01  -9.7289266e+01
   3.1182796e-01  -9.4039215e+01
   3.1231672e-01  -9.1946423e+01
   3.1280547e-01  -9.0548368e+01
   3.1329423e-01  -8.9647094e+01
   3.1378299e-01  -8.9146423e+01
   3.1427175e-01  -8.9001057e+01
   3.1476051e-01  -8.9198343e+01
   3.1524927e-01  -8.9753800e+01
   3.1573803e-01  -9.0716643e+01
   3.1622678e-01  -9.2190005e+01
   3.1671554e-01  -9.4387483e+01
   3.1720430e-01  -9.7818801e+01
   3.1769306e-01  -1.0424058e+02
   3.1818182e-01  -1.2185821e+02
   3.1867058e-01  -1.0226109e+02
   3.1915934e-01  -9.6895765e+01
   3.1964809e-01  -9.3843762e+01
   3.2013685e-01  -9.1858585e+01
   3.2062561e-01  -9.0532195e+01
   3.2111437e-01  -8.9685396e+01
   3.2160313e-01  -8.9230518e+01
   3.2209189e-01  -8.9127106e+01
   3.2258065e-01  -8.9366051e+01
   3.2306940e-01  -8.9966405e+01
   3.2355816e-01  -9.0982212e+01
   3.2404692e-01  -9.2525254e+01
   3.2453568e-01  -9.4828971e+01
   3.2502444e-01  -9.8465287e+01
   3.2551320e-01  -1.0555291e+02
   3.2600196e-01  -1.1607462e+02
   3.2649071e-01  -1.0157257e+02
   3.2697947e-01  -9.6608037e+01
   3.2746823e-01  -9.3713554e+01
   3.2795699e-01  -9.1818302e+01
   3.2844575e-01  -9.0554317e+01
   3.2893451e-01  -8.9756862e+01
   3.2942326e-01  -8.9345138e+01
   3.2991202e-01  -8.9282863e+01
   3.3040078e-01  -8.9564309e+01
   3.3088954e-01  -9.0212297e+01
   3.3137830e-01  -9.1286501e+01
   3.3186706e-01  -9.2909388e+01
   3.3235582e-01  -9.5339983e+01
   3.3284457e-01  -9.9234889e+01
   3.3333333e-01  -1.0727830e+02
   3.3382209e-01  -1.1230041e+02
   3.3431085e-01  -1.0084489e+02
   3.3479961e-01  -9.6275068e+01
   3.3528837e-01  -9.3544199e+01
   3.3577713e-01  -9.1743665e+01
   3.3626588e-01  -9.0545371e+01
   3.3675464e-01  -8.9799445e+01
   3.3724340e-01  -8.9432252e+01
   3.3773216e-01  -8.9411856e+01
   3.3822092e-01  -8.9735994e+01
   3.3870968e-01  -9.0431292e+01
   3.3919844e-01  -9.1563065e+01
   3.3968719e-01  -9.3264589e+01
   3.4017595e-01  -9.5821425e+01
   3.4066471e-01  -9.9982763e+01
   3.4115347e-01  -1.0916395e+02
   3.4164223e-01  -1.0994988e+02
   3.4213099e-01  -1.0025800e+02
   3.4261975e-01  -9.6002541e+01
   3.4310850e-01  -9.3410868e+01
   3.4359726e-01  -9.1694043e+01
   3.4408602e-01  -9.0555572e+01
   3.4457478e-01  -8.9857857e+01
   3.4506354e-01  -8.9533408e+01
   3.4555230e-01  -8.9554226e+01
   3.4604106e-01  -8.9921419e+01
   3.4652981e-01  -9.0665593e+01
   3.4701857e-01  -9.1858318e+01
   3.4750733e-01  -9.3645335e+01
   3.4799609e-01  -9.6344013e+01
   3.4848485e-01  -1.0082154e+02
   3.4897361e-01  -1.1164573e+02
   3.4946237e-01  -1.0805382e+02
   3.4995112e-01  -9.9688711e+01
   3.5043988e-01  -9.5724772e+01
   3.5092864e-01  -9.3268282e+01
   3.5141740e-01  -9.1634366e+01
   3.5190616e-01  -9.0555727e+01
   3.5239492e-01  -8.9906478e+01
   3.5288368e-01  -8.9625128e+01
   3.5337243e-01  -8.9687592e+01
   3.5386119e-01  -9.0098407e+01
   3.5434995e-01  -9.0892308e+01
   3.5483871e-01  -9.2147492e+01
   3.5532747e-01  -9.4023215e+01
   3.5581623e-01  -9.6872532e+01
   3.5630499e-01  -1.0170410e+02
   3.5679374e-01  -1.1493483e+02
   3.5728250e-01  -1.0656654e+02
   3.5777126e-01  -9.9180290e+01
   3.5826002e-01  -9.5470026e+01
   3.5874878e-01  -9.3136996e+01
   3.5923754e-01  -9.1580850e+01
   3.5972630e-01  -9.0559411e+01
   3.6021505e-01  -8.9957218e+01
   3.6070381e-01  -8.9718286e+01
   3.6119257e-01  -8.9822270e+01
   3.6168133e-01  -9.0277130e+01
   3.6217009e-01  -9.1121918e+01
   3.6265885e-01  -9.2441996e+01
   3.6314761e-01  -9.4411698e+01
   3.6363636e-01  -9.7425441e+01
   3.6412512e-01  -1.0266856e+02
   3.6461388e-01  -1.2016412e+02
   3.6510264e-01  -1.0531754e+02
   3.6559140e-01  -9.8707862e+01
   3.6608016e-01  -9.5226399e+01
   3.6656891e-01  -9.3009402e+01
   3.6705767e-01  -9.1527984e+01
   3.6754643e-01  -9.0562331e+01
   3.6803519e-01  -9.0006563e+01
   3.6852395e-01  -8.9809902e+01
   3.6901271e-01  -8.9955657e+01
   3.6950147e-01  -9.0455266e+01
   3.6999022e-01  -9.1352329e+01
   3.7047898e-01  -9.2739987e+01
   3.7096774e-01  -9.4809420e+01
   3.7145650e-01  -9.8003165e+01
   3.7194526e-01  -1.0373018e+02
   3.7243402e-01  -1.3457302e+02
   3.7292278e-01  -1.0424497e+02
   3.7341153e-01  -9.8267410e+01
   3.7390029e-01  -9.4993000e+01
   3.7438905e-01  -9.2885051e+01
   3.7487781e-01  -9.1475358e+01
   3.7536657e-01  -9.0564022e+01
   3.7585533e-01  -9.0053959e+01
   3.7634409e-01  -8.9899314e+01
   3.7683284e-01  -9.0086959e+01
   3.7732160e-01  -9.0631862e+01
   3.7781036e-01  -9.1582392e+01
   3.7829912e-01  -9.3040093e+01
   3.7878788e-01  -9.5214880e+01
   3.7927664e-01  -9.8605127e+01
   3.7976540e-01  -1.0490557e+02
   3.8025415e-01  -1.2463503e+02
   3.8074291e-01  -1.0331512e+02
   3.8123167e-01  -9.7859835e+01
   3.8172043e-01  -9.4772534e+01
   3.8220919e-01  -9.2766704e+01
   3.8269795e-01  -9.1425619e+01
   3.8318671e-01  -9.0567050e+01
   3.8367546e-01  -9.0101960e+01
   3.8416422e-01  -8.9989135e+01
   3.8465298e-01  -9.0218945e+01
   3.8514174e-01  -9.0809968e+01
   3.8563050e-01  -9.1815647e+01
   3.8611926e-01  -9.3346737e+01
   3.8660802e-01  -9.5634343e+01
   3.8709677e-01  -9.9242989e+01
   3.8758553e-01  -1.0624620e+02
   3.8807429e-01  -1.1739213e+02
   3.8856305e-01  -1.0248433e+02
   3.8905181e-01  -9.7474213e+01
   3.8954057e-01  -9.4558965e+01
   3.9002933e-01  -9.2650036e+01
   3.9051808e-01  -9.1375263e+01
   3.9100684e-01  -9.0568352e+01
   3.9149560e-01  -9.0147736e+01
   3.9198436e-01  -9.0076634e+01
   3.9247312e-01  -9.0348872e+01
   3.9296188e-01  -9.0986729e+01
   3.9345064e-01  -9.2049014e+01
   3.9393939e-01  -9.3656501e+01
   3.9442815e-01  -9.6064068e+01
   3.9491691e-01  -9.9914236e+01
   3.9540567e-01  -1.0779078e+02
   3.9589443e-01  -1.1357373e+02
   3.9638319e-01  -1.0174375e+02
   3.9687195e-01  -9.7114041e+01
   3.9736070e-01  -9.4356002e+01
   3.9784946e-01  -9.2538361e+01
   3.9833822e-01  -9.1327272e+01
   3.9882698e-01  -9.0570694e+01
   3.9931574e-01  -9.0193942e+01
   3.9980450e-01  -9.0164450e+01
   4.0029326e-01  -9.0479463e+01
   4.0078201e-01  -9.1165081e+01
   4.0127077e-01  -9.2285852e+01
   4.0175953e-01  -9.3973587e+01
   4.0224829e-01  -9.6510224e+01
   4.0273705e-01  -1.0063203e+02
   4.0322581e-01  -1.0964429e+02
   4.0371457e-01  -1.1095838e+02
   4.0420332e-01  -1.0106905e+02
   4.0469208e-01  -9.6771854e+01
   4.0518084e-01  -9.4159457e+01
   4.0566960e-01  -9.2428729e+01
   4.0615836e-01  -9.1279316e+01
   4.0664712e-01  -9.0572095e+01
   4.0713587e-01  -9.0238799e+01
   4.0762463e-01  -9.0250916e+01
   4.0811339e-01  -9.0609102e+01
   4.0860215e-01  -9.1343411e+01
   4.0909091e-01  -9.2524525e+01
   4.0957967e-01  -9.4296384e+01
   4.1006843e-01  -9.6971688e+01
   4.1055718e-01  -1.0139982e+02
   4.1104594e-01  -1.1195576e+02
   4.1153470e-01  -1.0898253e+02
   4.1202346e-01  -1.0045358e+02
   4.1251222e-01  -9.6448302e+01
   4.1300098e-01  -9.3970640e+01
   4.1348974e-01  -9.2322454e+01
   4.1397849e-01  -9.1232628e+01
   4.1446725e-01  -9.0573721e+01
   4.1495601e-01  -9.0283439e+01
   4.1544477e-01  -9.0337167e+01
   4.1593353e-01  -9.0738975e+01
   4.1642229e-01  -9.1523029e+01
   4.1691105e-01  -9.2766604e+01
   4.1739980e-01  -9.4627060e+01
   4.1788856e-01  -9.7452367e+01
   4.1837732e-01  -1.0223042e+02
   4.1886608e-01  -1.1506505e+02
   4.1935484e-01  -1.0739280e+02
   4.1984360e-01  -9.9885845e+01
   4.2033236e-01  -9.6140105e+01
   4.2082111e-01  -9.3787955e+01
   4.2130987e-01  -9.2218549e+01
   4.2179863e-01  -9.1186514e+01
   4.2228739e-01  -9.0575044e+01
   4.2277615e-01  -9.0327438e+01
   4.2326491e-01  -9.0422856e+01
   4.2375367e-01  -9.0868801e+01
   4.2424242e-01  -9.1703738e+01
   4.2473118e-01  -9.3012049e+01
   4.2521994e-01  -9.4965975e+01
   4.2570870e-01  -9.7954105e+01
   4.2619746e-01  -1.0313602e+02
   4.2668622e-01  -1.1986839e+02
   4.2717498e-01  -1.0606555e+02
   4.2766373e-01  -9.9359494e+01
   4.2815249e-01  -9.5846092e+01
   4.2864125e-01  -9.3611165e+01
   4.2913001e-01  -9.2117044e+01
   4.2961877e-01  -9.1141102e+01
   4.3010753e-01  -9.0576239e+01
   4.3059629e-01  -9.0371005e+01
   4.3108504e-01  -9.0508227e+01
   4.3157380e-01  -9.0998877e+01
   4.3206256e-01  -9.1885933e+01
   4.3255132e-01  -9.3261461e+01
   4.3304008e-01  -9.5314274e+01
   4.3352884e-01  -9.8480035e+01
   4.3401760e-01  -1.0413450e+02
   4.3450635e-01  -1.3123738e+02
   4.3499511e-01  -1.0492684e+02
   4.3548387e-01  -9.8868652e+01
   4.3597263e-01  -9.5564791e+01
   4.3646139e-01  -9.3439743e+01
   4.3695015e-01  -9.2017735e+01
   4.3743891e-01  -9.1096337e+01
   4.3792766e-01  -9.0577333e+01
   4.3841642e-01  -9.0414227e+01
   4.3890518e-01  -9.0593424e+01
   4.3939394e-01  -9.1129424e+01
   4.3988270e-01  -9.2069956e+01
   4.4037146e-01  -9.3515430e+01
   4.4086022e-01  -9.5673199e+01
   4.4134897e-01  -9.9033859e+01
   4.4183773e-01  -1.0525057e+02
   4.4232649e-01  -1.2675673e+02
   4.4281525e-01  -1.0392955e+02
   4.4330401e-01  -9.8408378e+01
   4.4379277e-01  -9.5294781e+01
   4.4428152e-01  -9.3273088e+01
   4.4477028e-01  -9.1920317e+01
   4.4525904e-01  -9.1052046e+01
   4.4574780e-01  -9.0578229e+01
   4.4623656e-01  -9.0457057e+01
   4.4672532e-01  -9.0678448e+01
   4.4721408e-01  -9.1260500e+01
   4.4770283e-01  -9.2255970e+01
   4.4819159e-01  -9.3774351e+01
   4.4868035e-01  -9.6043807e+01
   4.4916911e-01  -9.9619486e+01
   4.4965787e-01  -1.0651838e+02
   4.5014663e-01  -1.1851718e+02
   4.5063539e-01  -1.0304283e+02
   4.5112414e-01  -9.7975082e+01
   4.5161290e-01  -9.5035162e+01
   4.5210166e-01  -9.3110944e+01
   4.5259042e-01  -9.1824755e+01
   4.5307918e-01  -9.1008297e+01
   4.5356794e-01  -9.0579054e+01
   4.5405670e-01  -9.0499672e+01
   4.5454545e-01  -9.0763530e+01
   4.5503421e-01  -9.1392417e+01
   4.5552297e-01  -9.2444430e+01
   4.5601173e-01  -9.4038993e+01
   4.5650049e-01  -9.6427745e+01
   4.5698925e-01  -1.0024234e+02
   4.5747801e-01  -1.0799095e+02
   4.5796676e-01  -1.1439079e+02
   4.5845552e-01  -1.0224391e+02
   4.5894428e-01  -9.7565219e+01
   4.5943304e-01  -9.4784753e+01
   4.5992180e-01  -9.2952763e+01
   4.6041056e-01  -9.1730750e+01
   4.6089932e-01  -9.0964911e+01
   4.6138807e-01  -9.0579701e+01
   4.6187683e-01  -9.0542019e+01
   4.6236559e-01  -9.0848668e+01
   4.6285435e-01  -9.1525246e+01
   4.6334311e-01  -9.2635534e+01
   4.6383187e-01  -9.4309854e+01
   4.6432063e-01  -9.6826434e+01
   4.6480938e-01  -1.0090838e+02
   4.6529814e-01  -1.0975159e+02
   4.6578690e-01  -1.1162083e+02
   4.6627566e-01  -1.0151691e+02
   4.6676442e-01  -9.7176245e+01
   4.6725318e-01  -9.4542820e+01
   4.6774194e-01  -9.2798300e+01
   4.6823069e-01  -9.1638241e+01
   4.6871945e-01  -9.0921916e+01
   4.6920821e-01  -9.0580254e+01
   4.6969697e-01  -9.0584225e+01
   4.7018573e-01  -9.0934048e+01
   4.7067449e-01  -9.1659255e+01
   4.7116325e-01  -9.2829716e+01
   4.7165200e-01  -9.4587742e+01
   4.7214076e-01  -9.7241843e+01
   4.7262952e-01  -1.0162557e+02
   4.7311828e-01  -1.1194872e+02
   4.7360704e-01  -1.0953359e+02
   4.7409580e-01  -1.0084931e+02
   4.7458456e-01  -9.6805687e+01
   4.7507331e-01  -9.4308488e+01
   4.7556207e-01  -9.2647155e+01
   4.7605083e-01  -9.1547021e+01
   4.7653959e-01  -9.0879206e+01
   4.7702835e-01  -9.0580668e+01
   4.7751711e-01  -9.0626301e+01
   4.7800587e-01  -9.1019735e+01
   4.7849462e-01  -9.1794597e+01
   4.7898338e-01  -9.3027291e+01
   4.7947214e-01  -9.4873375e+01
   4.7996090e-01  -9.7676017e+01
   4.8044966e-01  -1.0240368e+02
   4.8093842e-01  -1.1488187e+02
   4.8142717e-01  -1.0785831e+02
   4.8191593e-01  -1.0023172e+02
   4.8240469e-01  -9.6451582e+01
   4.8289345e-01  -9.4081088e+01
   4.8338221e-01  -9.2499051e+01
   4.8387097e-01  -9.1456976e+01
   4.8435973e-01  -9.0836748e+01
   4.8484848e-01  -9.0580967e+01
   4.8533724e-01  -9.0668316e+01
   4.8582600e-01  -9.1105857e+01
   4.8631476e-01  -9.1931495e+01
   4.8680352e-01  -9.3228669e+01
   4.8729228e-01  -9.5167630e+01
   4.8778104e-01  -9.8131437e+01
   4.8826979e-01  -1.0325551e+02
   4.8875855e-01  -1.1932588e+02
   4.8924731e-01  -1.0645819e+02
   4.8973607e-01  -9.9656635e+01
   4.9022483e-01  -9.6112164e+01
   4.9071359e-01  -9.3859966e+01
   4.9120235e-01  -9.2353693e+01
   4.9169110e-01  -9.1367964e+01
   4.9217986e-01  -9.0794483e+01
   4.9266862e-01  -9.0581147e+01
   4.9315738e-01  -9.0710319e+01
   4.9364614e-01  -9.1192527e+01
   4.9413490e-01  -9.2070160e+01
   4.9462366e-01  -9.3434269e+01
   4.9511241e-01  -9.5471456e+01
   4.9560117e-01  -9.8610977e+01
   4.9608993e-01  -1.0419807e+02
   4.9657869e-01  -1.2887197e+02
   4.9706745e-01  -1.0525457e+02
   4.9755621e-01  -9.9118015e+01
   4.9804497e-01  -9.5785898e+01
   4.9853372e-01  -9.3644534e+01
   4.9902248e-01  -9.2210810e+01
   4.9951124e-01  -9.1279853e+01
   5.0000000e-01  -9.0752354e+01


==> fbmc_pulse_freq_martin_K=4_M=32.dat <==
   0.0000000e+00   0.0000000e+00
   4.8875855e-04  -8.2307883e-05
   9.7751711e-04  -3.7513603e-04
   1.4662757e-03  -1.0155964e-03
   1.9550342e-03  -2.2302247e-03
   2.4437928e-03  -4.3320786e-03
   2.9325513e-03  -7.7168165e-03
   3.4213099e-03  -1.2857893e-02
   3.9100684e-03  -2.0301024e-02
   4.3988270e-03  -3.0658108e-02
   4.8875855e-03  -4.4600765e-02
   5.3763441e-03  -6.2853703e-02
   5.8651026e-03  -8.6188069e-02
   6.3538612e-03  -1.1541495e-01
   6.8426197e-03  -1.5137919e-01
   7.3313783e-03  -1.9495360e-01
   7.8201369e-03  -2.4703368e-01
   8.3088954e-03  -3.0853303e-01
   8.7976540e-03  -3.8037927e-01
   9.2864125e-03  -4.6351080e-01
   9.7751711e-03  -5.5887413e-01
   1.0263930e-02  -6.6742207e-01
   1.0752688e-02  -7.9011249e-01
   1.1241447e-02  -9.2790790e-01
   1.1730205e-02  -1.0817756e+00
   1.2218964e-02  -1.2526887e+00
   1.2707722e-02  -1.4416274e+00
   1.3196481e-02  -1.6495816e+00
   1.3685239e-02  -1.8775532e+00
   1.4173998e-02  -2.1265599e+00
   1.4662757e-02  -2.3976397e+00
   1.5151515e-02  -2.6918552e+00
   1.5640274e-02  -3.0102996e+00
   1.6129032e-02  -3.3541035e+00
   1.6617791e-02  -3.7244421e+00
   1.7106549e-02  -4.1225444e+00
   1.7595308e-02  -4.5497028e+00
   1.8084066e-02  -5.0072853e+00
   1.8572825e-02  -5.4967487e+00
   1.9061584e-02  -6.0196550e+00
   1.9550342e-02  -6.5776903e+00
   2.0039101e-02  -7.1726869e+00
   2.0527859e-02  -7.8066514e+00
   2.1016618e-02  -8.4817966e+00
   2.1505376e-02  -9.2005830e+00
   2.1994135e-02  -9.9657684e+00
   2.2482893e-02  -1.0780471e+01
   2.2971652e-02  -1.1648251e+01
   2.3460411e-02  -1.2573213e+01
   2.3949169e-02  -1.3560142e+01
   2.4437928e-02  -1.4614687e+01
   2.4926686e-02  -1.5743607e+01
   2.5415445e-02  -1.6955118e+01
   2.5904203e-02  -1.8259383e+01
   2.6392962e-02  -1.9669238e+01
   2.6881720e-02  -2.1201296e+01
   2.7370479e-02  -2.2877694e+01
   2.7859238e-02  -2.4729008e+01
   2.8347996e-02  -2.6799421e+01
   2.8836755e-02  -2.9156612e+01
   2.9325513e-02  -3.1912810e+01
   2.9814272e-02  -3.5276664e+01
   3.0303030e-02  -3.9713666e+01
   3.0791789e-02  -4.6703006e+01
   3.1280547e-02  -1.8658117e+02
   3.1769306e-02  -4.8817930e+01
   3.2258065e-02  -4.3953788e+01
   3.2746823e-02  -4.1662966e+01
   3.3235582e-02  -4.0477888e+01
   3.3724340e-02  -3.9946180e+01
   3.4213099e-02  -3.9874624e+01
   3.4701857e-02  -4.0169894e+01
   3.5190616e-02  -4.0788486e+01
   3.5679374e-02  -4.1718625e+01
   3.6168133e-02  -4.2975561e+01
   3.6656891e-02  -4.4606333e+01
   3.7145650e-02  -4.6707922e+01
   3.7634409e-02  -4.9477389e+01
   3.8123167e-02  -5.3371218e+01
   3.8611926e-02  -5.9861449e+01
   3.9100684e-02  -1.8658117e+02
   3.9589443e-02  -6.1088355e+01
   4.0078201e-02  -5.5826668e+01
   4.0566960e-02  -5.3164700e+01
   4.1055718e-02  -5.1632103e+01
   4.1544477e-02  -5.0774135e+01
   4.2033236e-02  -5.0395540e+01
   4.2521994e-02  -5.0401224e+01
   4.3010753e-02  -5.0746144e+01
   4.3499511e-02  -5.1417171e+01
   4.3988270e-02  -5.2428362e+01
   4.4477028e-02  -5.3825699e+01
   4.4965787e-02  -5.5705218e+01
   4.5454545e-02  -5.8263139e+01
   4.5943304e-02  -6.1955187e+01
   4.6432063e-02  -6.8252719e+01
   4.6920821e-02  -1.8658117e+02
   4.7409580e-02  -6.9119088e+01
   4.7898338e-02  -6.3688473e+01
   4.8387097e-02  -6.0864513e+01
   4.8875855e-02  -5.9176433e+01
   4.9364614e-02  -5.8169101e+01
   4.9853372e-02  -5.7646902e+01
   5.0342131e-02  -5.7514414e+01
   5.0830890e-02  -5.7726289e+01
   5.1319648e-02  -5.8269116e+01
   5.1808407e-02  -5.9156694e+01
   5.2297165e-02  -6.0434759e+01
   5.2785924e-02  -6.2199126e+01
   5.3274682e-02  -6.4645804e+01
   5.3763441e-02  -6.8230323e+01
   5.4252199e-02  -7.4423855e+01
   5.4740958e-02  -1.8658117e+02
   5.5229717e-02  -7.5092188e+01
   5.5718475e-02  -6.9567195e+01
   5.6207234e-02  -6.6651775e+01
   5.6695992e-02  -6.4875018e+01
   5.7184751e-02  -6.3781670e+01
   5.7673509e-02  -6.3175999e+01
   5.8162268e-02  -6.2962472e+01
   5.8651026e-02  -6.3095637e+01
   5.9139785e-02  -6.3561988e+01
   5.9628543e-02  -6.4375230e+01
   6.0117302e-02  -6.5581012e+01
   6.0606061e-02  -6.7275066e+01
   6.1094819e-02  -6.9653324e+01
   6.1583578e-02  -7.3171239e+01
   6.2072336e-02  -7.9299910e+01
   6.2561095e-02  -1.8658117e+02
   6.3049853e-02  -7.9843550e+01
   6.3538612e-02  -7.4258552e+01
   6.4027370e-02  -7.1284633e+01
   6.4516129e-02  -6.9450825e+01
   6.5004888e-02  -6.8301819e+01
   6.5493646e-02  -6.7641834e+01
   6.5982405e-02  -6.7375291e+01
   6.6471163e-02  -6.7456692e+01
   6.6959922e-02  -6.7872487e+01
   6.7448680e-02  -6.8636341e+01
   6.7937439e-02  -6.9793863e+01
   6.8426197e-02  -7.1440748e+01
   6.8914956e-02  -7.3772890e+01
   6.9403715e-02  -7.7245709e+01
   6.9892473e-02  -8.3330264e+01
   7.0381232e-02  -1.8658117e+02
   7.0869990e-02  -8.3788576e+01
   7.1358749e-02  -7.8162240e+01
   7.1847507e-02  -7.5147860e+01
   7.2336266e-02  -7.3274435e+01
   7.2825024e-02  -7.2086629e+01
   7.3313783e-02  -7.1388637e+01
   7.3802542e-02  -7.1084855e+01
   7.4291300e-02  -7.1129764e+01
   7.4780059e-02  -7.1509790e+01
   7.5268817e-02  -7.2238577e+01
   7.5757576e-02  -7.3361716e+01
   7.6246334e-02  -7.4974880e+01
   7.6735093e-02  -7.7273944e+01
   7.7223851e-02  -8.0714309e+01
   7.7712610e-02  -8.6767009e+01
   7.8201369e-02  -1.8658118e+02
   7.8690127e-02  -8.7163461e+01
   7.9178886e-02  -8.1506999e+01
   7.9667644e-02  -7.8463049e+01
   8.0156403e-02  -7.6560586e+01
   8.0645161e-02  -7.5344261e+01
   8.1133920e-02  -7.4618254e+01
   8.1622678e-02  -7.4286947e+01
   8.2111437e-02  -7.4304808e+01
   8.2600196e-02  -7.4658252e+01
   8.3088954e-02  -7.5360910e+01
   8.3577713e-02  -7.6458363e+01
   8.4066471e-02  -7.8046271e+01
   8.4555230e-02  -8.0320499e+01
   8.5043988e-02  -8.3736434e+01
   8.5532747e-02  -8.9765093e+01
   8.6021505e-02  -1.8658117e+02
   8.6510264e-02  -9.0114734e+01
   8.6999022e-02  -8.4435374e+01
   8.7487781e-02  -8.1368901e+01
   8.7976540e-02  -7.9444274e+01
   8.8465298e-02  -7.8206133e+01
   8.8954057e-02  -7.7458647e+01
   8.9442815e-02  -7.7106193e+01
   8.9931574e-02  -7.7103230e+01
   9.0420332e-02  -7.7436167e+01
   9.0909091e-02  -7.8118626e+01
   9.1397849e-02  -7.9196180e+01
   9.1886608e-02  -8.0764485e+01
   9.2375367e-02  -8.3019397e+01
   9.2864125e-02  -8.6416294e+01
   9.3352884e-02  -9.2426177e+01
   9.3841642e-02  -1.8658117e+02
   9.4330401e-02  -9.2739206e+01
   9.4819159e-02  -8.7041863e+01
   9.5307918e-02  -8.3957676e+01
   9.5796676e-02  -8.2015586e+01
   9.6285435e-02  -8.0760227e+01
   9.6774194e-02  -7.9995761e+01
   9.7262952e-02  -7.9626561e+01
   9.7751711e-02  -7.9607081e+01
   9.8240469e-02  -7.9923723e+01
   9.8729228e-02  -8.0590107e+01
   9.9217986e-02  -8.1651800e+01
   9.9706745e-02  -8.3204453e+01
   1.0019550e-01  -8.5443918e+01
   1.0068426e-01  -8.8825566e+01
   1.0117302e-01  -9.4820380e+01
   1.0166178e-01  -1.8658117e+02
   1.0215054e-01  -9.5104014e+01
   1.0263930e-01  -8.9392175e+01
   1.0312805e-01  -8.6293692e+01
   1.0361681e-01  -8.4337492e+01
   1.0410557e-01  -8.3068200e+01
   1.0459433e-01  -8.2289976e+01
   1.0508309e-01  -8.1907189e+01
   1.0557185e-01  -8.1874287e+01
   1.0606061e-01  -8.2177673e+01
   1.0654936e-01  -8.2830961e+01
   1.0703812e-01  -8.3879716e+01
   1.0752688e-01  -8.5419585e+01
   1.0801564e-01  -8.7646416e+01
   1.0850440e-01  -9.1015575e+01
   1.0899316e-01  -9.6998024e+01
   1.0948192e-01  -1.8658118e+02
   1.0997067e-01  -9.7257553e+01
   1.1045943e-01  -9.1533776e+01
   1.1094819e-01  -8.8423514e+01
   1.1143695e-01  -8.6455674e+01
   1.1192571e-01  -8.5174876e+01
   1.1241447e-01  -8.4385279e+01
   1.1290323e-01  -8.3991245e+01
   1.1339198e-01  -8.3947224e+01
   1.1388074e-01  -8.4239613e+01
   1.1436950e-01  -8.4882026e+01
   1.1485826e-01  -8.5920025e+01
   1.1534702e-01  -8.7449254e+01
   1.1583578e-01  -8.9665559e+01
   1.1632454e-01  -9.3024299e+01
   1.1681329e-01  -9.8996417e+01
   1.1730205e-01  -1.8658117e+02
   1.1779081e-01  -9.9235836e+01
   1.1827957e-01  -9.3502053e+01
   1.1876833e-01  -9.0381914e+01
   1.1925709e-01  -8.8404308e+01
   1.1974585e-01  -8.7113847e+01
   1.2023460e-01  -8.6314688e+01
   1.2072336e-01  -8.5911192e+01
   1.2121212e-01  -8.5857806e+01
   1.2170088e-01  -8.6140926e+01
   1.2218964e-01  -8.6774164e+01
   1.2267840e-01  -8.7803079e+01
   1.2316716e-01  -8.9323315e+01
   1.2365591e-01  -9.1530713e+01
   1.2414467e-01  -9.4880629e+01
   1.2463343e-01  -1.0084398e+02
   1.2512219e-01  -1.8658117e+02
   1.2561095e-01  -1.0106638e+02
   1.2609971e-01  -9.5324086e+01
   1.2658847e-01  -9.2195546e+01
   1.2707722e-01  -9.0209626e+01
   1.2756598e-01  -8.8910936e+01
   1.2805474e-01  -8.8103627e+01
   1.2854350e-01  -8.7692059e+01
   1.2903226e-01  -8.7630677e+01
   1.2952102e-01  -8.7905877e+01
   1.3000978e-01  -8.8531269e+01
   1.3049853e-01  -8.9552411e+01
   1.3098729e-01  -9.1064944e+01
   1.3147605e-01  -9.3264708e+01
   1.3196481e-01  -9.6607052e+01
   1.3245357e-01  -1.0256287e+02
   1.3294233e-01  -1.8658117e+02
   1.3343109e-01  -1.0277070e+02
   1.3391984e-01  -9.7021070e+01
   1.3440860e-01  -9.3885295e+01
   1.3489736e-01  -9.1892214e+01
   1.3538612e-01  -9.0586429e+01
   1.3587488e-01  -8.9772089e+01
   1.3636364e-01  -8.9353555e+01
   1.3685239e-01  -8.9285268e+01
   1.3734115e-01  -8.9553623e+01
   1.3782991e-01  -9.0172230e+01
   1.3831867e-01  -9.1186645e+01
   1.3880743e-01  -9.2692508e+01
   1.3929619e-01  -9.4885656e+01
   1.3978495e-01  -9.8221430e+01
   1.4027370e-01  -1.0417070e+02
   1.4076246e-01  -1.8658117e+02
   1.4125122e-01  -1.0436593e+02
   1.4173998e-01  -9.8609913e+01
   1.4222874e-01  -9.5467843e+01
   1.4271750e-01  -9.3468528e+01
   1.4320626e-01  -9.2156565e+01
   1.4369501e-01  -9.1336102e+01
   1.4418377e-01  -9.0911493e+01
   1.4467253e-01  -9.0837184e+01
   1.4516129e-01  -9.1099566e+01
   1.4565005e-01  -9.1712248e+01
   1.4613881e-01  -9.2720786e+01
   1.4662757e-01  -9.4220817e+01
   1.4711632e-01  -9.6408177e+01
   1.4760508e-01  -9.9738199e+01
   1.4809384e-01  -1.0568172e+02
   1.4858260e-01  -1.8658117e+02
   1.4907136e-01  -1.0586596e+02
   1.4956012e-01  -1.0010434e+02
   1.5004888e-01  -9.6956740e+01
   1.5053763e-01  -9.4951951e+01
   1.5102639e-01  -9.3634562e+01
   1.5151515e-01  -9.2808716e+01
   1.5200391e-01  -9.2378769e+01
   1.5249267e-01  -9.2299162e+01
   1.5298143e-01  -9.2556287e+01
   1.5347019e-01  -9.3163753e+01
   1.5395894e-01  -9.4167113e+01
   1.5444770e-01  -9.5662005e+01
   1.5493646e-01  -9.7844259e+01
   1.5542522e-01  -1.0116920e+02
   1.5591398e-01  -1.0710764e+02
   1.5640274e-01  -1.8658117e+02
   1.5689150e-01  -1.0728224e+02
   1.5738025e-01  -1.0151564e+02
   1.5786901e-01  -9.8363153e+01
   1.5835777e-01  -9.6353522e+01
   1.5884653e-01  -9.5031331e+01
   1.5933529e-01  -9.4200720e+01
   1.5982405e-01  -9.3766044e+01
   1.6031281e-01  -9.3681744e+01
   1.6080156e-01  -9.3934210e+01
   1.6129032e-01  -9.4537050e+01
   1.6177908e-01  -9.5535818e+01
   1.6226784e-01  -9.7026147e+01
   1.6275660e-01  -9.9203867e+01
   1.6324536e-01  -1.0252430e+02
   1.6373412e-01  -1.0845820e+02
   1.6422287e-01  -1.8658117e+02
   1.6471163e-01  -1.0862430e+02
   1.6520039e-01  -1.0285326e+02
   1.6568915e-01  -9.9696412e+01
   1.6617791e-01  -9.7682468e+01
   1.6666667e-01  -9.6355999e+01
   1.6715543e-01  -9.5521143e+01
   1.6764418e-01  -9.5082253e+01
   1.6813294e-01  -9.4993769e+01
   1.6862170e-01  -9.5242081e+01
   1.6911046e-01  -9.5840794e+01
   1.6959922e-01  -9.6835462e+01
   1.7008798e-01  -9.8321718e+01
   1.7057674e-01  -1.0049539e+02
   1.7106549e-01  -1.0381178e+02
   1.7155425e-01  -1.0974161e+02
   1.7204301e-01  -1.8658118e+02
   1.7253177e-01  -1.0990017e+02
   1.7302053e-01  -1.0412515e+02
   1.7350929e-01  -1.0096440e+02
   1.7399804e-01  -9.8946593e+01
   1.7448680e-01  -9.7616293e+01
   1.7497556e-01  -9.6777635e+01
   1.7546432e-01  -9.6334969e+01
   1.7595308e-01  -9.6242735e+01
   1.7644184e-01  -9.6487321e+01
   1.7693060e-01  -9.7082334e+01
   1.7741935e-01  -9.8073324e+01
   1.7790811e-01  -9.9555923e+01
   1.7839687e-01  -1.0172595e+02
   1.7888563e-01  -1.0503872e+02
   1.7937439e-01  -1.1096488e+02
   1.7986315e-01  -1.8658118e+02
   1.8035191e-01  -1.1111674e+02
   1.8084066e-01  -1.0533811e+02
   1.8132942e-01  -1.0217385e+02
   1.8181818e-01  -1.0015257e+02
   1.8230694e-01  -9.8818822e+01
   1.8279570e-01  -9.7976742e+01
   1.8328446e-01  -9.7530678e+01
   1.8377322e-01  -9.7435067e+01
   1.8426197e-01  -9.7676299e+01
   1.8475073e-01  -9.8267978e+01
   1.8523949e-01  -9.9255654e+01
   1.8572825e-01  -1.0073496e+02
   1.8621701e-01  -1.0290170e+02
   1.8670577e-01  -1.0621119e+02
   1.8719453e-01  -1.1213402e+02
   1.8768328e-01  -1.8658117e+02
   1.8817204e-01  -1.1227991e+02
   1.8866080e-01  -1.0649802e+02
   1.8914956e-01  -1.0333058e+02
   1.8963832e-01  -1.0130616e+02
   1.9012708e-01  -9.9969299e+01
   1.9061584e-01  -9.9124127e+01
   1.9110459e-01  -9.8674992e+01
   1.9159335e-01  -9.8576330e+01
   1.9208211e-01  -9.8814530e+01
   1.9257087e-01  -9.9403194e+01
   1.9305963e-01  -1.0038787e+02
   1.9354839e-01  -1.0186419e+02
   1.9403715e-01  -1.0402797e+02
   1.9452590e-01  -1.0733448e+02
   1.9501466e-01  -1.1325429e+02
   1.9550342e-01  -1.8658117e+02
   1.9599218e-01  -1.1339485e+02
   1.9648094e-01  -1.0760998e+02
   1.9696970e-01  -1.0443966e+02
   1.9745846e-01  -1.0241239e+02
   1.9794721e-01  -1.0107271e+02
   1.9843597e-01  -1.0022473e+02
   1.9892473e-01  -9.9772813e+01
   1.9941349e-01  -9.9671385e+01
   1.9990225e-01  -9.9906835e+01
   2.0039101e-01  -1.0049277e+02
   2.0087977e-01  -1.0147472e+02
   2.0136852e-01  -1.0294834e+02
   2.0185728e-01  -1.0510942e+02
   2.0234604e-01  -1.0841322e+02
   2.0283480e-01  -1.1433026e+02
   2.0332356e-01  -1.8658117e+02
   2.0381232e-01  -1.1446607e+02
   2.0430108e-01  -1.0867848e+02
   2.0478983e-01  -1.0550554e+02
   2.0527859e-01  -1.0347568e+02
   2.0576735e-01  -1.0213343e+02
   2.0625611e-01  -1.0128291e+02
   2.0674487e-01  -1.0082846e+02
   2.0723363e-01  -1.0072452e+02
   2.0772239e-01  -1.0095747e+02
   2.0821114e-01  -1.0154091e+02
   2.0869990e-01  -1.0252040e+02
   2.0918866e-01  -1.0399155e+02
   2.0967742e-01  -1.0615017e+02
   2.1016618e-01  -1.0945152e+02
   2.1065494e-01  -1.1536601e+02
   2.1114370e-01  -1.8658118e+02
   2.1163245e-01  -1.1549759e+02
   2.1212121e-01  -1.0970751e+02
   2.1260997e-01  -1.0653217e+02
   2.1309873e-01  -1.0449995e+02
   2.1358749e-01  -1.0315536e+02
   2.1407625e-01  -1.0230252e+02
   2.1456500e-01  -1.0184577e+02
   2.1505376e-01  -1.0173954e+02
   2.1554252e-01  -1.0197022e+02
   2.1603128e-01  -1.0255140e+02
   2.1652004e-01  -1.0352863e+02
   2.1700880e-01  -1.0499754e+02
   2.1749756e-01  -1.0715392e+02
   2.1798631e-01  -1.1045301e+02
   2.1847507e-01  -1.1636517e+02
   2.1896383e-01  -1.8658117e+02
   2.1945259e-01  -1.1649299e+02
   2.1994135e-01  -1.1070061e+02
   2.2043011e-01  -1.0752308e+02
   2.2091887e-01  -1.0548871e+02
   2.2140762e-01  -1.0414199e+02
   2.2189638e-01  -1.0328704e+02
   2.2238514e-01  -1.0282819e+02
   2.2287390e-01  -1.0271987e+02
   2.2336266e-01  -1.0294847e+02
   2.2385142e-01  -1.0352759e+02
   2.2434018e-01  -1.0450277e+02
   2.2482893e-01  -1.0596963e+02
   2.2531769e-01  -1.0812397e+02
   2.2580645e-01  -1.1142100e+02
   2.2629521e-01  -1.1733101e+02
   2.2678397e-01  -1.8658118e+02
   2.2727273e-01  -1.1745550e+02
   2.2776149e-01  -1.1166100e+02
   2.2825024e-01  -1.0848146e+02
   2.2873900e-01  -1.0644513e+02
   2.2922776e-01  -1.0509647e+02
   2.2971652e-01  -1.0423959e+02
   2.3020528e-01  -1.0377882e+02
   2.3069404e-01  -1.0366860e+02
   2.3118280e-01  -1.0389531e+02
   2.3167155e-01  -1.0447255e+02
   2.3216031e-01  -1.0544586e+02
   2.3264907e-01  -1.0691085e+02
   2.3313783e-01  -1.0906332e+02
   2.3362659e-01  -1.1235846e+02
   2.3411535e-01  -1.1826648e+02
   2.3460411e-01  -1.8658117e+02
   2.3509286e-01  -1.1838805e+02
   2.3558162e-01  -1.1259159e+02
   2.3607038e-01  -1.0941022e+02
   2.3655914e-01  -1.0737210e+02
   2.3704790e-01  -1.0602166e+02
   2.3753666e-01  -1.0516302e+02
   2.3802542e-01  -1.0470051e+02
   2.3851417e-01  -1.0458856e+02
   2.3900293e-01  -1.0481354e+02
   2.3949169e-01  -1.0538906e+02
   2.3998045e-01  -1.0636066e+02
   2.4046921e-01  -1.0782395e+02
   2.4095797e-01  -1.0997471e+02
   2.4144673e-01  -1.1326813e+02
   2.4193548e-01  -1.1917431e+02
   2.4242424e-01  -1.8658117e+02
   2.4291300e-01  -1.1929334e+02
   2.4340176e-01  -1.1349506e+02
   2.4389052e-01  -1.1031202e+02
   2.4437928e-01  -1.0827226e+02
   2.4486804e-01  -1.0692021e+02
   2.4535679e-01  -1.0605997e+02
   2.4584555e-01  -1.0559587e+02
   2.4633431e-01  -1.0548233e+02
   2.4682307e-01  -1.0570575e+02
   2.4731183e-01  -1.0627971e+02
   2.4780059e-01  -1.0724975e+02
   2.4828935e-01  -1.0871149e+02
   2.4877810e-01  -1.1086069e+02
   2.4926686e-01  -1.1415253e+02
   2.4975562e-01  -1.2005701e+02
   2.5024438e-01  -1.8658117e+02
   2.5073314e-01  -1.2017385e+02
   2.5122190e-01  -1.1437390e+02
   2.5171065e-01  -1.1118932e+02
   2.5219941e-01  -1.0914807e+02
   2.5268817e-01  -1.0779455e+02
   2.5317693e-01  -1.0693285e+02
   2.5366569e-01  -1.0646731e+02
   2.5415445e-01  -1.0635234e+02
   2.5464321e-01  -1.0657433e+02
   2.5513196e-01  -1.0714687e+02
   2.5562072e-01  -1.0811550e+02
   2.5610948e-01  -1.0957583e+02
   2.5659824e-01  -1.1172362e+02
   2.5708700e-01  -1.1501402e+02
   2.5757576e-01  -1.2091692e+02
   2.5806452e-01  -1.8658118e+02
   2.5855327e-01  -1.2103191e+02
   2.5904203e-01  -1.1523041e+02
   2.5953079e-01  -1.1204444e+02
   2.6001955e-01  -1.1000183e+02
   2.6050831e-01  -1.0864697e+02
   2.6099707e-01  -1.0778396e+02
   2.6148583e-01  -1.0731711e+02
   2.6197458e-01  -1.0720084e+02
   2.6246334e-01  -1.0742155e+02
   2.6295210e-01  -1.0799280e+02
   2.6344086e-01  -1.0896016e+02
   2.6392962e-01  -1.1041921e+02
   2.6441838e-01  -1.1256571e+02
   2.6490714e-01  -1.1585480e+02
   2.6539589e-01  -1.2175625e+02
   2.6588465e-01  -1.8658117e+02
   2.6637341e-01  -1.2186972e+02
   2.6686217e-01  -1.1606679e+02
   2.6735093e-01  -1.1287955e+02
   2.6783969e-01  -1.1083571e+02
   2.6832845e-01  -1.0947965e+02
   2.6881720e-01  -1.0861545e+02
   2.6930596e-01  -1.0814742e+02
   2.6979472e-01  -1.0802999e+02
   2.7028348e-01  -1.0824953e+02
   2.7077224e-01  -1.0881964e+02
   2.7126100e-01  -1.0978584e+02
   2.7174976e-01  -1.1124374e+02
   2.7223851e-01  -1.1338909e+02
   2.7272727e-01  -1.1667699e+02
   2.7321603e-01  -1.2257709e+02
   2.7370479e-01  -1.8658117e+02
   2.7419355e-01  -1.2268938e+02
   2.7468231e-01  -1.1688513e+02
   2.7517107e-01  -1.1369673e+02
   2.7565982e-01  -1.1165178e+02
   2.7614858e-01  -1.1029465e+02
   2.7663734e-01  -1.0942938e+02
   2.7712610e-01  -1.0896030e+02
   2.7761486e-01  -1.0884183e+02
   2.7810362e-01  -1.0906034e+02
   2.7859238e-01  -1.0962942e+02
   2.7908113e-01  -1.1059459e+02
   2.7956989e-01  -1.1205147e+02
   2.8005865e-01  -1.1419578e+02
   2.8054741e-01  -1.1748261e+02
   2.8103617e-01  -1.2338147e+02
   2.8152493e-01  -1.8658117e+02
   2.8201369e-01  -1.2349289e+02
   2.8250244e-01  -1.1768742e+02
   2.8299120e-01  -1.1449799e+02
   2.8347996e-01  -1.1245206e+02
   2.8396872e-01  -1.1109397e+02
   2.8445748e-01  -1.1022776e+02
   2.8494624e-01  -1.0975776e+02
   2.8543500e-01  -1.0963836e+02
   2.8592375e-01  -1.0985596e+02
   2.8641251e-01  -1.1042412e+02
   2.8690127e-01  -1.1138840e+02
   2.8739003e-01  -1.1284437e+02
   2.8787879e-01  -1.1498777e+02
   2.8836755e-01  -1.1827363e+02
   2.8885630e-01  -1.2417136e+02
   2.8934506e-01  -1.8658117e+02
   2.8983382e-01  -1.2428224e+02
   2.9032258e-01  -1.1847565e+02
   2.9081134e-01  -1.1528530e+02
   2.9130010e-01  -1.1323851e+02
   2.9178886e-01  -1.1187958e+02
   2.9227761e-01  -1.1101255e+02
   2.9276637e-01  -1.1054173e+02
   2.9325513e-01  -1.1042153e+02
   2.9374389e-01  -1.1063833e+02
   2.9423265e-01  -1.1120571e+02
   2.9472141e-01  -1.1216920e+02
   2.9521017e-01  -1.1362438e+02
   2.9569892e-01  -1.1576698e+02
   2.9618768e-01  -1.1905201e+02
   2.9667644e-01  -1.2494869e+02
   2.9716520e-01  -1.8658117e+02
   2.9765396e-01  -1.2505935e+02
   2.9814272e-01  -1.1925175e+02
   2.9863148e-01  -1.1606059e+02
   2.9912023e-01  -1.1401305e+02
   2.9960899e-01  -1.1265340e+02
   3.0009775e-01  -1.1178567e+02
   3.0058651e-01  -1.1131416e+02
   3.0107527e-01  -1.1119328e+02
   3.0156403e-01  -1.1140941e+02
   3.0205279e-01  -1.1197612e+02
   3.0254154e-01  -1.1293894e+02
   3.0303030e-01  -1.1439345e+02
   3.0351906e-01  -1.1653537e+02
   3.0400782e-01  -1.1981966e+02
   3.0449658e-01  -1.2571540e+02
   3.0498534e-01  -1.8658117e+02
   3.0547410e-01  -1.2582620e+02
   3.0596285e-01  -1.2001767e+02
   3.0645161e-01  -1.1682582e+02
   3.0694037e-01  -1.1477765e+02
   3.0742913e-01  -1.1341740e+02
   3.0791789e-01  -1.1254908e+02
   3.0840665e-01  -1.1207700e+02
   3.0889541e-01  -1.1195556e+02
   3.0938416e-01  -1.1217114e+02
   3.0987292e-01  -1.1273730e+02
   3.1036168e-01  -1.1369957e+02
   3.1085044e-01  -1.1515354e+02
   3.1133920e-01  -1.1729489e+02
   3.1182796e-01  -1.2057857e+02
   3.1231672e-01  -1.2647346e+02
   3.1280547e-01  -1.8658117e+02
   3.1329423e-01  -1.2658473e+02
   3.1378299e-01  -1.2077538e+02
   3.1427175e-01  -1.1758295e+02
   3.1476051e-01  -1.1553428e+02
   3.1524927e-01  -1.1417355e+02
   3.1573803e-01  -1.1330477e+02
   3.1622678e-01  -1.1283224e+02
   3.1671554e-01  -1.1271037e+02
   3.1720430e-01  -1.1292551e+02
   3.1769306e-01  -1.1349125e+02
   3.1818182e-01  -1.1445310e+02
   3.1867058e-01  -1.1590664e+02
   3.1915934e-01  -1.1804755e+02
   3.1964809e-01  -1.2133073e+02
   3.2013685e-01  -1.2722487e+02
   3.2062561e-01  -1.8658117e+02
   3.2111437e-01  -1.2733700e+02
   3.2160313e-01  -1.2152692e+02
   3.2209189e-01  -1.1833404e+02
   3.2258065e-01  -1.1628497e+02
   3.2306940e-01  -1.1492389e+02
   3.2355816e-01  -1.1405478e+02
   3.2404692e-01  -1.1358193e+02
   3.2453568e-01  -1.1345975e+02
   3.2502444e-01  -1.1367459e+02
   3.2551320e-01  -1.1424004e+02
   3.2600196e-01  -1.1520160e+02
   3.2649071e-01  -1.1665484e+02
   3.2697947e-01  -1.1879544e+02
   3.2746823e-01  -1.2207824e+02
   3.2795699e-01  -1.2797173e+02
   3.2844575e-01  -1.8658117e+02
   3.2893451e-01  -1.2808512e+02
   3.2942326e-01  -1.2227442e+02
   3.2991202e-01  -1.1908120e+02
   3.3040078e-01  -1.1703188e+02
   3.3088954e-01  -1.1567057e+02
   3.3137830e-01  -1.1480127e+02
   3.3186706e-01  -1.1432824e+02
   3.3235582e-01  -1.1420588e+02
   3.3284457e-01  -1.1442056e+02
   3.3333333e-01  -1.1498585e+02
   3.3382209e-01  -1.1594726e+02
   3.3431085e-01  -1.1740034e+02
   3.3479961e-01  -1.1954075e+02
   3.3528837e-01  -1.2282331e+02
   3.3577713e-01  -1.2871626e+02
   3.3626588e-01  -1.8658117e+02
   3.3675464e-01  -1.2883133e+02
   3.3724340e-01  -1.2302011e+02
   3.3773216e-01  -1.1982669e+02
   3.3822092e-01  -1.1777726e+02
   3.3870968e-01  -1.1641588e+02
   3.3919844e-01  -1.1554651e+02
   3.3968719e-01  -1.1507345e+02
   3.4017595e-01  -1.1495107e+02
   3.4066471e-01  -1.1516573e+02
   3.4115347e-01  -1.1573101e+02
   3.4164223e-01  -1.1669241e+02
   3.4213099e-01  -1.1814548e+02
   3.4261975e-01  -1.2028585e+02
   3.4310850e-01  -1.2356830e+02
   3.4359726e-01  -1.2946083e+02
   3.4408602e-01  -1.8658117e+02
   3.4457478e-01  -1.2957805e+02
   3.4506354e-01  -1.2376644e+02
   3.4555230e-01  -1.2057296e+02
   3.4604106e-01  -1.1852356e+02
   3.4652981e-01  -1.1716225e+02
   3.4701857e-01  -1.1629299e+02
   3.4750733e-01  -1.1582005e+02
   3.4799609e-01  -1.1569780e+02
   3.4848485e-01  -1.1591261e+02
   3.4897361e-01  -1.1647804e+02
   3.4946237e-01  -1.1743959e+02
   3.4995112e-01  -1.1889281e+02
   3.5043988e-01  -1.2103330e+02
   3.5092864e-01  -1.2431580e+02
   3.5141740e-01  -1.3020802e+02
   3.5190616e-01  -1.8658117e+02
   3.5239492e-01  -1.3032792e+02
   3.5288368e-01  -1.2451603e+02
   3.5337243e-01  -1.2132265e+02
   3.5386119e-01  -1.1927345e+02
   3.5434995e-01  -1.1791240e+02
   3.5483871e-01  -1.1704341e+02
   3.5532747e-01  -1.1657076e+02
   3.5581623e-01  -1.1644882e+02
   3.5630499e-01  -1.1666395e+02
   3.5679374e-01  -1.1722971e+02
   3.5728250e-01  -1.1819159e+02
   3.5777126e-01  -1.1964514e+02
   3.5826002e-01  -1.2178593e+02
   3.5874878e-01  -1.2506864e+02
   3.5923754e-01  -1.3096068e+02
   3.5972630e-01  -1.8658117e+02
   3.6021505e-01  -1.3108387e+02
   3.6070381e-01  -1.2527184e+02
   3.6119257e-01  -1.2207873e+02
   3.6168133e-01  -1.2002992e+02
   3.6217009e-01  -1.1866930e+02
   3.6265885e-01  -1.1780078e+02
   3.6314761e-01  -1.1732862e+02
   3.6363636e-01  -1.1720719e+02
   3.6412512e-01  -1.1742284e+02
   3.6461388e-01  -1.1798913e+02
   3.6510264e-01  -1.1895154e+02
   3.6559140e-01  -1.2040561e+02
   3.6608016e-01  -1.2254690e+02
   3.6656891e-01  -1.2583001e+02
   3.6705767e-01  -1.3172203e+02
   3.6754643e-01  -1.8658117e+02
   3.6803519e-01  -1.3184918e+02
   3.6852395e-01  -1.2603716e+02
   3.6901271e-01  -1.2284453e+02
   3.6950147e-01  -1.2079631e+02
   3.6999022e-01  -1.1943634e+02
   3.7047898e-01  -1.1856852e+02
   3.7096774e-01  -1.1809707e+02
   3.7145650e-01  -1.1797637e+02
   3.7194526e-01  -1.1819277e+02
   3.7243402e-01  -1.1875981e+02
   3.7292278e-01  -1.1972299e+02
   3.7341153e-01  -1.2117781e+02
   3.7390029e-01  -1.2331983e+02
   3.7438905e-01  -1.2660355e+02
   3.7487781e-01  -1.3249572e+02
   3.7536657e-01  -1.8658117e+02
   3.7585533e-01  -1.3262761e+02
   3.7634409e-01  -1.2681579e+02
   3.7683284e-01  -1.2362385e+02
   3.7732160e-01  -1.2157647e+02
   3.7781036e-01  -1.2021741e+02
   3.7829912e-01  -1.1935052e+02
   3.7878788e-01  -1.1888004e+02
   3.7927664e-01  -1.1876034e+02
   3.7976540e-01  -1.1897775e+02
   3.8025415e-01  -1.1954581e+02
   3.8074291e-01  -1.2051002e+02
   3.8123167e-01  -1.2196586e+02
   3.8172043e-01  -1.2410887e+02
   3.8220919e-01  -1.2739346e+02
   3.8269795e-01  -1.3328597e+02
   3.8318671e-01  -1.8658117e+02
   3.8367546e-01  -1.3342353e+02
   3.8416422e-01  -1.2761211e+02
   3.8465298e-01  -1.2442114e+02
   3.8514174e-01  -1.2237488e+02
   3.8563050e-01  -1.2101701e+02
   3.8611926e-01  -1.2015137e+02
   3.8660802e-01  -1.1968217e+02
   3.8709677e-01  -1.1956376e+02
   3.8758553e-01  -1.1978249e+02
   3.8807429e-01  -1.2035189e+02
   3.8856305e-01  -1.2131744e+02
   3.8905181e-01  -1.2277462e+02
   3.8954057e-01  -1.2491892e+02
   3.9002933e-01  -1.2820469e+02
   3.9051808e-01  -1.3409778e+02
   3.9100684e-01  -1.8658117e+02
   3.9149560e-01  -1.3424211e+02
   3.9198436e-01  -1.2843133e+02
   3.9247312e-01  -1.2524164e+02
   3.9296188e-01  -1.2319685e+02
   3.9345064e-01  -1.2184052e+02
   3.9393939e-01  -1.2097648e+02
   3.9442815e-01  -1.2050891e+02
   3.9491691e-01  -1.2039218e+02
   3.9540567e-01  -1.2061260e+02
   3.9589443e-01  -1.2118371e+02
   3.9638319e-01  -1.2215098e+02
   3.9687195e-01  -1.2360988e+02
   3.9736070e-01  -1.2575585e+02
   3.9784946e-01  -1.2904314e+02
   3.9833822e-01  -1.3493709e+02
   3.9882698e-01  -1.8658118e+02
   3.9931574e-01  -1.3508954e+02
   3.9980450e-01  -1.2927969e+02
   4.0029326e-01  -1.2609168e+02
   4.0078201e-01  -1.2404875e+02
   4.0127077e-01  -1.2269440e+02
   4.0175953e-01  -1.2183239e+02
   4.0224829e-01  -1.2136690e+02
   4.0273705e-01  -1.2125229e+02
   4.0322581e-01  -1.2147485e+02
   4.0371457e-01  -1.2204814e+02
   4.0420332e-01  -1.2301759e+02
   4.0469208e-01  -1.2447867e+02
   4.0518084e-01  -1.2662678e+02
   4.0566960e-01  -1.2991604e+02
   4.0615836e-01  -1.3581119e+02
   4.0664712e-01  -1.8658117e+02
   4.0713587e-01  -1.3597342e+02
   4.0762463e-01  -1.3016486e+02
   4.0811339e-01  -1.2697899e+02
   4.0860215e-01  -1.2493845e+02
   4.0909091e-01  -1.2358660e+02
   4.0957967e-01  -1.2272716e+02
   4.1006843e-01  -1.2226430e+02
   4.1055718e-01  -1.2215236e+02
   4.1104594e-01  -1.2237764e+02
   4.1153470e-01  -1.2295368e+02
   4.1202346e-01  -1.2392590e+02
   4.1251222e-01  -1.2538973e+02
   4.1300098e-01  -1.2754056e+02
   4.1348974e-01  -1.3083234e+02
   4.1397849e-01  -1.3672912e+02
   4.1446725e-01  -1.8658118e+02
   4.1495601e-01  -1.3690322e+02
   4.1544477e-01  -1.3109642e+02
   4.1593353e-01  -1.2791329e+02
   4.1642229e-01  -1.2587578e+02
   4.1691105e-01  -1.2452709e+02
   4.1739980e-01  -1.2367091e+02
   4.1788856e-01  -1.2321139e+02
   4.1837732e-01  -1.2310283e+02
   4.1886608e-01  -1.2333155e+02
   4.1935484e-01  -1.2391106e+02
   4.1984360e-01  -1.2488679e+02
   4.2033236e-01  -1.2635413e+02
   4.2082111e-01  -1.2850841e+02
   4.2130987e-01  -1.3180343e+02
   4.2179863e-01  -1.3770239e+02
   4.2228739e-01  -1.8658117e+02
   4.2277615e-01  -1.3789106e+02
   4.2326491e-01  -1.3208660e+02
   4.2375367e-01  -1.2890700e+02
   4.2424242e-01  -1.2687335e+02
   4.2473118e-01  -1.2552870e+02
   4.2521994e-01  -1.2467667e+02
   4.2570870e-01  -1.2422138e+02
   4.2619746e-01  -1.2411715e+02
   4.2668622e-01  -1.2435025e+02
   4.2717498e-01  -1.2493420e+02
   4.2766373e-01  -1.2591440e+02
   4.2815249e-01  -1.2738623e+02
   4.2864125e-01  -1.2954494e+02
   4.2913001e-01  -1.3284413e+02
   4.2961877e-01  -1.3874599e+02
   4.3010753e-01  -1.8658117e+02
   4.3059629e-01  -1.3895283e+02
   4.3108504e-01  -1.3315149e+02
   4.3157380e-01  -1.2997645e+02
   4.3206256e-01  -1.2794779e+02
   4.3255132e-01  -1.2660833e+02
   4.3304008e-01  -1.2576165e+02
   4.3352884e-01  -1.2531183e+02
   4.3401760e-01  -1.2521316e+02
   4.3450635e-01  -1.2545192e+02
   4.3499511e-01  -1.2604160e+02
   4.3548387e-01  -1.2702759e+02
   4.3597263e-01  -1.2850524e+02
   4.3646139e-01  -1.3066970e+02
   4.3695015e-01  -1.3397433e+02
   4.3743891e-01  -1.3988010e+02
   4.3792766e-01  -1.8658118e+02
   4.3841642e-01  -1.4011002e+02
   4.3890518e-01  -1.3431288e+02
   4.3939394e-01  -1.3114383e+02
   4.3988270e-01  -1.2912168e+02
   4.4037146e-01  -1.2778904e+02
   4.4086022e-01  -1.2694936e+02
   4.4134897e-01  -1.2650670e+02
   4.4183773e-01  -1.2641534e+02
   4.4232649e-01  -1.2666153e+02
   4.4281525e-01  -1.2725876e+02
   4.4330401e-01  -1.2825239e+02
   4.4379277e-01  -1.2973771e+02
   4.4428152e-01  -1.3190980e+02
   4.4477028e-01  -1.3522167e+02
   4.4525904e-01  -1.4113275e+02
   4.4574780e-01  -1.8658117e+02
   4.4623656e-01  -1.4139276e+02
   4.4672532e-01  -1.3560136e+02
   4.4721408e-01  -1.3244035e+02
   4.4770283e-01  -1.3042694e+02
   4.4819159e-01  -1.2910341e+02
   4.4868035e-01  -1.2827313e+02
   4.4916911e-01  -1.2784011e+02
   4.4965787e-01  -1.2775859e+02
   4.5014663e-01  -1.2801482e+02
   4.5063539e-01  -1.2862225e+02
   4.5112414e-01  -1.2962623e+02
   4.5161290e-01  -1.3112198e+02
   4.5210166e-01  -1.3330444e+02
   4.5259042e-01  -1.3662624e+02
   4.5307918e-01  -1.4254470e+02
   4.5356794e-01  -1.8658117e+02
   4.5405670e-01  -1.4284530e+02
   4.5454545e-01  -1.3706195e+02
   4.5503421e-01  -1.3391208e+02
   4.5552297e-01  -1.3191078e+02
   4.5601173e-01  -1.3059991e+02
   4.5650049e-01  -1.2978269e+02
   4.5698925e-01  -1.2936309e+02
   4.5747801e-01  -1.2929531e+02
   4.5796676e-01  -1.2956559e+02
   4.5845552e-01  -1.3018735e+02
   4.5894428e-01  -1.3120589e+02
   4.5943304e-01  -1.3271639e+02
   4.5992180e-01  -1.3491357e+02
   4.6041056e-01  -1.3824950e+02
   4.6089932e-01  -1.4417865e+02
   4.6138807e-01  -1.8658117e+02
   4.6187683e-01  -1.4453662e+02
   4.6236559e-01  -1.3876506e+02
   4.6285435e-01  -1.3563135e+02
   4.6334311e-01  -1.3364762e+02
   4.6383187e-01  -1.3235517e+02
   4.6432063e-01  -1.3155704e+02
   4.6480938e-01  -1.3115711e+02
   4.6529814e-01  -1.3110956e+02
   4.6578690e-01  -1.3140058e+02
   4.6627566e-01  -1.3204360e+02
   4.6676442e-01  -1.3308384e+02
   4.6725318e-01  -1.3461639e+02
   4.6774194e-01  -1.3683569e+02
   4.6823069e-01  -1.4019300e+02
   4.6871945e-01  -1.4613853e+02
   4.6920821e-01  -1.8658117e+02
   4.6969697e-01  -1.4658323e+02
   4.7018573e-01  -1.4083009e+02
   4.7067449e-01  -1.3772147e+02
   4.7116325e-01  -1.3576514e+02
   4.7165200e-01  -1.3450154e+02
   4.7214076e-01  -1.3373346e+02
   4.7262952e-01  -1.3336467e+02
   4.7311828e-01  -1.3334932e+02
   4.7360704e-01  -1.3367359e+02
   4.7409580e-01  -1.3435087e+02
   4.7458456e-01  -1.3542634e+02
   4.7507331e-01  -1.3699490e+02
   4.7556207e-01  -1.3925063e+02
   4.7605083e-01  -1.4264338e+02
   4.7653959e-01  -1.4861647e+02
   4.7702835e-01  -1.8658117e+02
   4.7751711e-01  -1.4920662e+02
   4.7800587e-01  -1.4348543e+02
   4.7849462e-01  -1.4042032e+02
   4.7898338e-01  -1.3851183e+02
   4.7947214e-01  -1.3729903e+02
   4.7996090e-01  -1.3658434e+02
   4.8044966e-01  -1.3627144e+02
   4.8093842e-01  -1.3631447e+02
   4.8142717e-01  -1.3669965e+02
   4.8191593e-01  -1.3744040e+02
   4.8240469e-01  -1.3858187e+02
   4.8289345e-01  -1.4021877e+02
   4.8338221e-01  -1.4254442e+02
   4.8387097e-01  -1.4600616e+02
   4.8435973e-01  -1.5203375e+02
   4.8484848e-01  -1.8658117e+02
   4.8533724e-01  -1.5291631e+02
   4.8582600e-01  -1.4726220e+02
   4.8631476e-01  -1.4428925e+02
   4.8680352e-01  -1.4248364e+02
   4.8729228e-01  -1.4138207e+02
   4.8778104e-01  -1.4078653e+02
   4.8826979e-01  -1.4060090e+02
   4.8875855e-01  -1.4077980e+02
   4.8924731e-01  -1.4131005e+02
   4.8973607e-01  -1.4220571e+02
   4.9022483e-01  -1.4351249e+02
   4.9071359e-01  -1.4532529e+02
   4.9120235e-01  -1.4783628e+02
   4.9169110e-01  -1.5148645e+02
   4.9217986e-01  -1.5766750e+02
   4.9266862e-01  -1.8658117e+02
   4.9315738e-01  -1.5943348e+02
   4.9364614e-01  -1.5400174e+02
   4.9413490e-01  -1.5134575e+02
   4.9462366e-01  -1.4991232e+02
   4.9511241e-01  -1.4923711e+02
   4.9560117e-01  -1.4912935e+02
   4.9608993e-01  -1.4950509e+02
   4.9657869e-01  -1.5033640e+02
   4.9706745e-01  -1.5163480e+02
   4.9755621e-01  -1.5345003e+02
   4.9804497e-01  -1.5588101e+02
   4.9853372e-01  -1.5910495e+02
   4.9902248e-01  -1.6344407e+02
   4.9951124e-01  -1.6951738e+02
   5.0000000e-01  -1.7840581e+02


==> fbmc_pulse_freq_ofdp_K=4_M=32.dat <==
   0.0000000e+00   0.0000000e+00
   4.8875855e-04  -1.2280286e-03
   9.7751711e-04  -4.9388052e-03
   1.4662757e-03  -1.1212104e-02
   1.9550342e-03  -2.0179890e-02
   2.4437928e-03  -3.2024871e-02
   2.9325513e-03  -4.6978507e-02
   3.4213099e-03  -6.5318562e-02
   3.9100684e-03  -8.7366230e-02
   4.3988270e-03  -1.1348293e-01
   4.8875855e-03  -1.4406685e-01
   5.3763441e-03  -1.7954926e-01
   5.8651026e-03  -2.2039080e-01
   6.3538612e-03  -2.6707764e-01
   6.8426197e-03  -3.2011779e-01
   7.3313783e-03  -3.8003742e-01
   7.8201369e-03  -4.4737738e-01
   8.3088954e-03  -5.2268999e-01
   8.7976540e-03  -6.0653595e-01
   9.2864125e-03  -6.9948164e-01
   9.7751711e-03  -8.0209671e-01
   1.0263930e-02  -9.1495188e-01
   1.0752688e-02  -1.0386172e+00
   1.1241447e-02  -1.1736606e+00
   1.1730205e-02  -1.3206467e+00
   1.2218964e-02  -1.4801359e+00
   1.2707722e-02  -1.6526840e+00
   1.3196481e-02  -1.8388418e+00
   1.3685239e-02  -2.0391556e+00
   1.4173998e-02  -2.2541669e+00
   1.4662757e-02  -2.4844135e+00
   1.5151515e-02  -2.7304303e+00
   1.5640274e-02  -2.9927507e+00
   1.6129032e-02  -3.2719078e+00
   1.6617791e-02  -3.5684361e+00
   1.7106549e-02  -3.8828742e+00
   1.7595308e-02  -4.2157668e+00
   1.8084066e-02  -4.5676675e+00
   1.8572825e-02  -4.9391427e+00
   1.9061584e-02  -5.3307744e+00
   1.9550342e-02  -5.7431656e+00
   2.0039101e-02  -6.1769444e+00
   2.0527859e-02  -6.6327704e+00
   2.1016618e-02  -7.1113411e+00
   2.1505376e-02  -7.6133997e+00
   2.1994135e-02  -8.1397442e+00
   2.2482893e-02  -8.6912380e+00
   2.2971652e-02  -9.2688227e+00
   2.3460411e-02  -9.8735327e+00
   2.3949169e-02  -1.0506513e+01
   2.4437928e-02  -1.1169042e+01
   2.4926686e-02  -1.1862556e+01
   2.5415445e-02  -1.2588679e+01
   2.5904203e-02  -1.3349270e+01
   2.6392962e-02  -1.4146462e+01
   2.6881720e-02  -1.4982731e+01
   2.7370479e-02  -1.5860972e+01
   2.7859238e-02  -1.6784601e+01
   2.8347996e-02  -1.7757693e+01
   2.8836755e-02  -1.8785158e+01
   2.9325513e-02  -1.9872987e+01
   2.9814272e-02  -2.1028596e+01
   3.0303030e-02  -2.2261316e+01
   3.0791789e-02  -2.3583112e+01
   3.1280547e-02  -2.5009685e+01
   3.1769306e-02  -2.6562223e+01
   3.2258065e-02  -2.8270315e+01
   3.2746823e-02  -3.0177135e+01
   3.3235582e-02  -3.2349390e+01
   3.3724340e-02  -3.4898524e+01
   3.4213099e-02  -3.8033101e+01
   3.4701857e-02  -4.2221369e+01
   3.5190616e-02  -4.8963408e+01
   3.5679374e-02  -8.9173077e+01
   3.6168133e-02  -5.0212342e+01
   3.6656891e-02  -4.4995990e+01
   3.7145650e-02  -4.2280587e+01
   3.7634409e-02  -4.0615667e+01
   3.8123167e-02  -3.9546483e+01
   3.8611926e-02  -3.8872307e+01
   3.9100684e-02  -3.8488343e+01
   3.9589443e-02  -3.8334612e+01
   4.0078201e-02  -3.8375366e+01
   4.0566960e-02  -3.8589621e+01
   4.1055718e-02  -3.8966528e+01
   4.1544477e-02  -3.9503193e+01
   4.2033236e-02  -4.0204019e+01
   4.2521994e-02  -4.1081312e+01
   4.3010753e-02  -4.2157382e+01
   4.3499511e-02  -4.3469033e+01
   4.3988270e-02  -4.5076721e+01
   4.4477028e-02  -4.7084391e+01
   4.4965787e-02  -4.9688324e+01
   4.5454545e-02  -5.3326264e+01
   4.5943304e-02  -5.9358033e+01
   4.6432063e-02  -8.5132319e+01
   4.6920821e-02  -6.0975450e+01
   4.7409580e-02  -5.5095540e+01
   4.7898338e-02  -5.1937695e+01
   4.8387097e-02  -4.9898184e+01
   4.8875855e-02  -4.8491274e+01
   4.9364614e-02  -4.7505208e+01
   4.9853372e-02  -4.6829759e+01
   5.0342131e-02  -4.6401524e+01
   5.0830890e-02  -4.6182079e+01
   5.1319648e-02  -4.6147953e+01
   5.1808407e-02  -4.6285640e+01
   5.2297165e-02  -4.6589089e+01
   5.2785924e-02  -4.7058629e+01
   5.3274682e-02  -4.7700931e+01
   5.3763441e-02  -4.8529982e+01
   5.4252199e-02  -4.9569442e+01
   5.4740958e-02  -5.0857343e+01
   5.5229717e-02  -5.2455481e+01
   5.5718475e-02  -5.4469668e+01
   5.6207234e-02  -5.7099663e+01
   5.6695992e-02  -6.0792374e+01
   5.7184751e-02  -6.6949711e+01
   5.7673509e-02  -9.6662998e+01
   5.8162268e-02  -6.8330272e+01
   5.8651026e-02  -6.2637790e+01
   5.9139785e-02  -5.9619846e+01
   5.9628543e-02  -5.7724437e+01
   6.0117302e-02  -5.6477463e+01
   6.0606061e-02  -5.5672867e+01
   6.1094819e-02  -5.5205062e+01
   6.1583578e-02  -5.5015665e+01
   6.2072336e-02  -5.5072480e+01
   6.2561095e-02  -5.5360309e+01
   6.3049853e-02  -5.5877151e+01
   6.3538612e-02  -5.6633627e+01
   6.4027370e-02  -5.7655324e+01
   6.4516129e-02  -5.8989329e+01
   6.5004888e-02  -6.0719063e+01
   6.5493646e-02  -6.2999839e+01
   6.5982405e-02  -6.6159420e+01
   6.6471163e-02  -7.1087873e+01
   6.6959922e-02  -8.2570338e+01
   6.7448680e-02  -7.8656005e+01
   6.7937439e-02  -7.0751786e+01
   6.8426197e-02  -6.7094293e+01
   6.8914956e-02  -6.4889537e+01
   6.9403715e-02  -6.3463744e+01
   6.9892473e-02  -6.2549733e+01
   7.0381232e-02  -6.2017400e+01
   7.0869990e-02  -6.1797291e+01
   7.1358749e-02  -6.1852412e+01
   7.1847507e-02  -6.2166538e+01
   7.2336266e-02  -6.2739751e+01
   7.2825024e-02  -6.3588384e+01
   7.3313783e-02  -6.4749322e+01
   7.3802542e-02  -6.6291373e+01
   7.4291300e-02  -6.8342652e+01
   7.4780059e-02  -7.1164359e+01
   7.5268817e-02  -7.5407911e+01
   7.5757576e-02  -8.3699335e+01
   7.6246334e-02  -8.9492925e+01
   7.6735093e-02  -7.8114653e+01
   7.7223851e-02  -7.3780244e+01
   7.7712610e-02  -7.1277522e+01
   7.8201369e-02  -6.9682662e+01
   7.8690127e-02  -6.8661176e+01
   7.9178886e-02  -6.8057332e+01
   7.9667644e-02  -6.7789986e+01
   8.0156403e-02  -6.7816349e+01
   8.0645161e-02  -6.8117442e+01
   8.1133920e-02  -6.8692588e+01
   8.1622678e-02  -6.9559181e+01
   8.2111437e-02  -7.0757570e+01
   8.2600196e-02  -7.2364365e+01
   8.3088954e-02  -7.4525367e+01
   8.3577713e-02  -7.7548279e+01
   8.4066471e-02  -8.2252627e+01
   8.4555230e-02  -9.2683706e+01
   8.5043988e-02  -9.1182468e+01
   8.5532747e-02  -8.2627645e+01
   8.6021505e-02  -7.8822358e+01
   8.6510264e-02  -7.6560891e+01
   8.6999022e-02  -7.5117014e+01
   8.7487781e-02  -7.4208980e+01
   8.7976540e-02  -7.3701526e+01
   8.8465298e-02  -7.3523598e+01
   8.8954057e-02  -7.3638577e+01
   8.9442815e-02  -7.4032287e+01
   8.9931574e-02  -7.4708939e+01
   9.0420332e-02  -7.5692266e+01
   9.0909091e-02  -7.7032604e+01
   9.1397849e-02  -7.8825019e+01
   9.1886608e-02  -8.1255652e+01
   9.2375367e-02  -8.4743289e+01
   9.2864125e-02  -9.0572804e+01
   9.3352884e-02  -1.1209280e+02
   9.3841642e-02  -9.2898545e+01
   9.4330401e-02  -8.6908824e+01
   9.4819159e-02  -8.3814273e+01
   9.5307918e-02  -8.1913175e+01
   9.5796676e-02  -8.0703271e+01
   9.6285435e-02  -7.9969987e+01
   9.6774194e-02  -7.9605275e+01
   9.7262952e-02  -7.9551258e+01
   9.7751711e-02  -7.9778548e+01
   9.8240469e-02  -8.0277394e+01
   9.8729228e-02  -8.1055068e+01
   9.9217986e-02  -8.2137849e+01
   9.9706745e-02  -8.3578865e+01
   1.0019550e-01  -8.5477434e+01
   1.0068426e-01  -8.8028565e+01
   1.0117302e-01  -9.1676501e+01
   1.0166178e-01  -9.7827456e+01
   1.0215054e-01  -1.2852028e+02
   1.0263930e-01  -9.9167981e+01
   1.0312805e-01  -9.3537733e+01
   1.0361681e-01  -9.0587780e+01
   1.0410557e-01  -8.8773007e+01
   1.0459433e-01  -8.7618953e+01
   1.0508309e-01  -8.6917942e+01
   1.0557185e-01  -8.6562270e+01
   1.0606061e-01  -8.6491035e+01
   1.0654936e-01  -8.6669043e+01
   1.0703812e-01  -8.7077445e+01
   1.0752688e-01  -8.7709624e+01
   1.0801564e-01  -8.8570100e+01
   1.0850440e-01  -8.9675900e+01
   1.0899316e-01  -9.1061127e+01
   1.0948192e-01  -9.2787332e+01
   1.0997067e-01  -9.4967211e+01
   1.1045943e-01  -9.7825849e+01
   1.1094819e-01  -1.0190133e+02
   1.1143695e-01  -1.0910910e+02
   1.1192571e-01  -1.2327206e+02
   1.1241447e-01  -1.0694039e+02
   1.1290323e-01  -1.0203499e+02
   1.1339198e-01  -9.9232748e+01
   1.1388074e-01  -9.7366554e+01
   1.1436950e-01  -9.6037439e+01
   1.1485826e-01  -9.5060540e+01
   1.1534702e-01  -9.4335892e+01
   1.1583578e-01  -9.3804862e+01
   1.1632454e-01  -9.3432138e+01
   1.1681329e-01  -9.3197278e+01
   1.1730205e-01  -9.3090430e+01
   1.1779081e-01  -9.3110176e+01
   1.1827957e-01  -9.3262654e+01
   1.1876833e-01  -9.3561736e+01
   1.1925709e-01  -9.4030424e+01
   1.1974585e-01  -9.4704105e+01
   1.2023460e-01  -9.5637302e+01
   1.2072336e-01  -9.6917956e+01
   1.2121212e-01  -9.8700724e+01
   1.2170088e-01  -1.0129913e+02
   1.2218964e-01  -1.0553078e+02
   1.2267840e-01  -1.1536048e+02
   1.2316716e-01  -1.1367719e+02
   1.2365591e-01  -1.0450286e+02
   1.2414467e-01  -1.0013426e+02
   1.2463343e-01  -9.7305532e+01
   1.2512219e-01  -9.5284576e+01
   1.2561095e-01  -9.3788500e+01
   1.2609971e-01  -9.2681395e+01
   1.2658847e-01  -9.1891059e+01
   1.2707722e-01  -9.1378696e+01
   1.2756598e-01  -9.1126307e+01
   1.2805474e-01  -9.1131616e+01
   1.2854350e-01  -9.1407284e+01
   1.2903226e-01  -9.1983946e+01
   1.2952102e-01  -9.2918853e+01
   1.3000978e-01  -9.4316284e+01
   1.3049853e-01  -9.6379485e+01
   1.3098729e-01  -9.9573311e+01
   1.3147605e-01  -1.0539919e+02
   1.3196481e-01  -1.4318113e+02
   1.3245357e-01  -1.0497040e+02
   1.3294233e-01  -9.9043943e+01
   1.3343109e-01  -9.5680837e+01
   1.3391984e-01  -9.3436238e+01
   1.3440860e-01  -9.1858740e+01
   1.3489736e-01  -9.0751873e+01
   1.3538612e-01  -9.0016944e+01
   1.3587488e-01  -8.9602845e+01
   1.3636364e-01  -8.9486832e+01
   1.3685239e-01  -8.9667365e+01
   1.3734115e-01  -9.0163596e+01
   1.3782991e-01  -9.1021177e+01
   1.3831867e-01  -9.2328596e+01
   1.3880743e-01  -9.4259222e+01
   1.3929619e-01  -9.7197184e+01
   1.3978495e-01  -1.0227333e+02
   1.4027370e-01  -1.1813341e+02
   1.4076246e-01  -1.0544767e+02
   1.4125122e-01  -9.8552497e+01
   1.4173998e-01  -9.4920372e+01
   1.4222874e-01  -9.2571988e+01
   1.4271750e-01  -9.0957396e+01
   1.4320626e-01  -8.9848460e+01
   1.4369501e-01  -8.9133482e+01
   1.4418377e-01  -8.8755472e+01
   1.4467253e-01  -8.8689298e+01
   1.4516129e-01  -8.8933354e+01
   1.4565005e-01  -8.9509038e+01
   1.4613881e-01  -9.0467665e+01
   1.4662757e-01  -9.1910209e+01
   1.4711632e-01  -9.4039825e+01
   1.4760508e-01  -9.7328924e+01
   1.4809384e-01  -1.0332840e+02
   1.4858260e-01  -1.3206689e+02
   1.4907136e-01  -1.0268010e+02
   1.4956012e-01  -9.6945102e+01
   1.5004888e-01  -9.3718590e+01
   1.5053763e-01  -9.1602373e+01
   1.5102639e-01  -9.0155102e+01
   1.5151515e-01  -8.9184583e+01
   1.5200391e-01  -8.8595277e+01
   1.5249267e-01  -8.8339561e+01
   1.5298143e-01  -8.8399473e+01
   1.5347019e-01  -8.8780809e+01
   1.5395894e-01  -8.9514949e+01
   1.5444770e-01  -9.0669765e+01
   1.5493646e-01  -9.2379017e+01
   1.5542522e-01  -9.4925177e+01
   1.5591398e-01  -9.9041734e+01
   1.5640274e-01  -1.0800215e+02
   1.5689150e-01  -1.0946845e+02
   1.5738025e-01  -9.9500073e+01
   1.5786901e-01  -9.5165019e+01
   1.5835777e-01  -9.2512961e+01
   1.5884653e-01  -9.0735586e+01
   1.5933529e-01  -8.9530120e+01
   1.5982405e-01  -8.8755102e+01
   1.6031281e-01  -8.8339195e+01
   1.6080156e-01  -8.8249348e+01
   1.6129032e-01  -8.8479031e+01
   1.6177908e-01  -8.9046115e+01
   1.6226784e-01  -8.9998793e+01
   1.6275660e-01  -9.1434251e+01
   1.6324536e-01  -9.3548860e+01
   1.6373412e-01  -9.6796648e+01
   1.6422287e-01  -1.0263822e+02
   1.6471163e-01  -1.4849943e+02
   1.6520039e-01  -1.0273389e+02
   1.6568915e-01  -9.6855519e+01
   1.6617791e-01  -9.3600672e+01
   1.6666667e-01  -9.1486808e+01
   1.6715543e-01  -9.0055666e+01
   1.6764418e-01  -8.9109635e+01
   1.6813294e-01  -8.8551208e+01
   1.6862170e-01  -8.8332302e+01
   1.6911046e-01  -8.8435492e+01
   1.6959922e-01  -8.8868175e+01
   1.7008798e-01  -8.9664975e+01
   1.7057674e-01  -9.0900239e+01
   1.7106549e-01  -9.2721918e+01
   1.7155425e-01  -9.5449877e+01
   1.7204301e-01  -9.9957231e+01
   1.7253177e-01  -1.1086965e+02
   1.7302053e-01  -1.0710266e+02
   1.7350929e-01  -9.8779686e+01
   1.7399804e-01  -9.4817611e+01
   1.7448680e-01  -9.2350523e+01
   1.7497556e-01  -9.0696581e+01
   1.7546432e-01  -8.9588506e+01
   1.7595308e-01  -8.8899254e+01
   1.7644184e-01  -8.8565137e+01
   1.7693060e-01  -8.8558451e+01
   1.7741935e-01  -8.8877746e+01
   1.7790811e-01  -8.9547340e+01
   1.7839687e-01  -9.0625721e+01
   1.7888563e-01  -9.2229901e+01
   1.7937439e-01  -9.4602789e+01
   1.7986315e-01  -9.8344094e+01
   1.8035191e-01  -1.0574380e+02
   1.8084066e-01  -1.1423403e+02
   1.8132942e-01  -1.0096475e+02
   1.8181818e-01  -9.6138185e+01
   1.8230694e-01  -9.3291875e+01
   1.8279570e-01  -9.1413714e+01
   1.8328446e-01  -9.0149091e+01
   1.8377322e-01  -8.9337201e+01
   1.8426197e-01  -8.8897781e+01
   1.8475073e-01  -8.8793032e+01
   1.8523949e-01  -8.9013584e+01
   1.8572825e-01  -8.9575384e+01
   1.8621701e-01  -9.0525062e+01
   1.8670577e-01  -9.1958105e+01
   1.8719453e-01  -9.4068110e+01
   1.8768328e-01  -9.7301964e+01
   1.8817204e-01  -1.0308642e+02
   1.8866080e-01  -1.3678893e+02
   1.8914956e-01  -1.0348436e+02
   1.8963832e-01  -9.7550789e+01
   1.9012708e-01  -9.4289405e+01
   1.9061584e-01  -9.2182257e+01
   1.9110459e-01  -9.0764218e+01
   1.9159335e-01  -8.9835595e+01
   1.9208211e-01  -8.9298276e+01
   1.9257087e-01  -8.9104282e+01
   1.9305963e-01  -8.9236867e+01
   1.9354839e-01  -8.9704830e+01
   1.9403715e-01  -9.0545441e+01
   1.9452590e-01  -9.1838260e+01
   1.9501466e-01  -9.3742784e+01
   1.9550342e-01  -9.6610226e+01
   1.9599218e-01  -1.0143883e+02
   1.9648094e-01  -1.1447848e+02
   1.9696970e-01  -1.0649314e+02
   1.9745846e-01  -9.9054016e+01
   1.9794721e-01  -9.5329936e+01
   1.9843597e-01  -9.2986052e+01
   1.9892473e-01  -9.1415953e+01
   1.9941349e-01  -9.0374893e+01
   1.9990225e-01  -8.9745354e+01
   2.0039101e-01  -8.9468919e+01
   2.0087977e-01  -8.9521770e+01
   2.0136852e-01  -8.9906371e+01
   2.0185728e-01  -9.0652274e+01
   2.0234604e-01  -9.1826702e+01
   2.0283480e-01  -9.3564212e+01
   2.0332356e-01  -9.6151267e+01
   2.0381232e-01  -1.0033781e+02
   2.0430108e-01  -1.0954119e+02
   2.0478983e-01  -1.1033428e+02
   2.0527859e-01  -1.0065537e+02
   2.0576735e-01  -9.6405765e+01
   2.0625611e-01  -9.3814451e+01
   2.0674487e-01  -9.2092193e+01
   2.0723363e-01  -9.0941767e+01
   2.0772239e-01  -9.0224425e+01
   2.0821114e-01  -8.9870914e+01
   2.0869990e-01  -8.9850491e+01
   2.0918866e-01  -9.0159831e+01
   2.0967742e-01  -9.0821914e+01
   2.1016618e-01  -9.1894035e+01
   2.1065494e-01  -9.3491712e+01
   2.1114370e-01  -9.5855014e+01
   2.1163245e-01  -9.9575103e+01
   2.1212121e-01  -1.0688813e+02
   2.1260997e-01  -1.1597808e+02
   2.1309873e-01  -1.0237187e+02
   2.1358749e-01  -9.7513073e+01
   2.1407625e-01  -9.4660485e+01
   2.1456500e-01  -9.2784668e+01
   2.1505376e-01  -9.1526960e+01
   2.1554252e-01  -9.0725259e+01
   2.1603128e-01  -9.0298955e+01
   2.1652004e-01  -9.0210417e+01
   2.1700880e-01  -9.0450905e+01
   2.1749756e-01  -9.1037639e+01
   2.1798631e-01  -9.2019688e+01
   2.1847507e-01  -9.3497520e+01
   2.1896383e-01  -9.5676470e+01
   2.1945259e-01  -9.9038889e+01
   2.1994135e-01  -1.0519168e+02
   2.2043011e-01  -1.2928223e+02
   2.2091887e-01  -1.0423282e+02
   2.2140762e-01  -9.8651034e+01
   2.2189638e-01  -9.5519737e+01
   2.2238514e-01  -9.3487729e+01
   2.2287390e-01  -9.2123977e+01
   2.2336266e-01  -9.1240569e+01
   2.2385142e-01  -9.0744909e+01
   2.2434018e-01  -9.0592424e+01
   2.2482893e-01  -9.0769211e+01
   2.2531769e-01  -9.1287322e+01
   2.2580645e-01  -9.2188830e+01
   2.2629521e-01  -9.3561969e+01
   2.2678397e-01  -9.5585145e+01
   2.2727273e-01  -9.8662184e+01
   2.2776149e-01  -1.0401813e+02
   2.2825024e-01  -1.2283538e+02
   2.2873900e-01  -1.0628602e+02
   2.2922776e-01  -9.9821349e+01
   2.2971652e-01  -9.6389648e+01
   2.3020528e-01  -9.4197567e+01
   2.3069404e-01  -9.2728248e+01
   2.3118280e-01  -9.1765120e+01
   2.3167155e-01  -9.1202854e+01
   2.3216031e-01  -9.0989804e+01
   2.3264907e-01  -9.1107072e+01
   2.3313783e-01  -9.1561977e+01
   2.3362659e-01  -9.2390509e+01
   2.3411535e-01  -9.3670719e+01
   2.3460411e-01  -9.5559524e+01
   2.3509286e-01  -9.8401757e+01
   2.3558162e-01  -1.0317038e+02
   2.3607038e-01  -1.1574843e+02
   2.3655914e-01  -1.0861103e+02
   2.3704790e-01  -1.0102811e+02
   2.3753666e-01  -9.7269062e+01
   2.3802542e-01  -9.4911703e+01
   2.3851417e-01  -9.3336580e+01
   2.3900293e-01  -9.2295133e+01
   2.3949169e-01  -9.1668433e+01
   2.3998045e-01  -9.1397568e+01
   2.4046921e-01  -9.1458731e+01
   2.4095797e-01  -9.1854834e+01
   2.4144673e-01  -9.2616481e+01
   2.4193548e-01  -9.3813066e+01
   2.4242424e-01  -9.5583942e+01
   2.4291300e-01  -9.8228159e+01
   2.4340176e-01  -1.0254198e+02
   2.4389052e-01  -1.1236312e+02
   2.4437928e-01  -1.1134986e+02
   2.4486804e-01  -1.0227793e+02
   2.4535679e-01  -9.8157945e+01
   2.4584555e-01  -9.5628654e+01
   2.4633431e-01  -9.3946785e+01
   2.4682307e-01  -9.2827892e+01
   2.4731183e-01  -9.2138430e+01
   2.4780059e-01  -9.1811966e+01
   2.4828935e-01  -9.1819815e+01
   2.4877810e-01  -9.2160721e+01
   2.4926686e-01  -9.2860436e+01
   2.4975562e-01  -9.3980860e+01
   2.5024438e-01  -9.5646696e+01
   2.5073314e-01  -9.8120498e+01
   2.5122190e-01  -1.0206892e+02
   2.5171065e-01  -1.1024613e+02
   2.5219941e-01  -1.1479035e+02
   2.5268817e-01  -1.0358039e+02
   2.5317693e-01  -9.9057218e+01
   2.5366569e-01  -9.6347698e+01
   2.5415445e-01  -9.4557427e+01
   2.5464321e-01  -9.3361462e+01
   2.5513196e-01  -9.2610469e+01
   2.5562072e-01  -9.2230166e+01
   2.5610948e-01  -9.2186975e+01
   2.5659824e-01  -9.2475643e+01
   2.5708700e-01  -9.3117481e+01
   2.5757576e-01  -9.4167802e+01
   2.5806452e-01  -9.5738862e+01
   2.5855327e-01  -9.8063464e+01
   2.5904203e-01  -1.0170972e+02
   2.5953079e-01  -1.0877040e+02
   2.6001955e-01  -1.1966735e+02
   2.6050831e-01  -1.0494886e+02
   2.6099707e-01  -9.9968667e+01
   2.6148583e-01  -9.7068715e+01
   2.6197458e-01  -9.5167642e+01
   2.6246334e-01  -9.3894500e+01
   2.6295210e-01  -9.3082801e+01
   2.6344086e-01  -9.2650023e+01
   2.6392962e-01  -9.2557627e+01
   2.6441838e-01  -9.2796480e+01
   2.6490714e-01  -9.3383775e+01
   2.6539589e-01  -9.4368946e+01
   2.6588465e-01  -9.5853514e+01
   2.6637341e-01  -9.8045553e+01
   2.6686217e-01  -1.0143606e+02
   2.6735093e-01  -1.0767795e+02
   2.6783969e-01  -1.2923277e+02
   2.6832845e-01  -1.0640193e+02
   2.6881720e-01  -1.0089493e+02
   2.6930596e-01  -9.7792088e+01
   2.6979472e-01  -9.5777013e+01
   2.7028348e-01  -9.4426112e+01
   2.7077224e-01  -9.3554157e+01
   2.7126100e-01  -9.3069911e+01
   2.7174976e-01  -9.2929765e+01
   2.7223851e-01  -9.3120778e+01
   2.7272727e-01  -9.3656272e+01
   2.7321603e-01  -9.4580369e+01
   2.7370479e-01  -9.5985198e+01
   2.7419355e-01  -9.8057930e+01
   2.7468231e-01  -1.0122774e+02
   2.7517107e-01  -1.0683730e+02
   2.7565982e-01  -1.3133796e+02
   2.7614858e-01  -1.0796592e+02
   2.7663734e-01  -1.0183954e+02
   2.7712610e-01  -9.8518633e+01
   2.7761486e-01  -9.6385476e+01
   2.7810362e-01  -9.4955757e+01
   2.7859238e-01  -9.4023635e+01
   2.7908113e-01  -9.3488604e+01
   2.7956989e-01  -9.3301829e+01
   2.8005865e-01  -9.3446592e+01
   2.8054741e-01  -9.3932535e+01
   2.8103617e-01  -9.4798923e+01
   2.8152493e-01  -9.6129558e+01
   2.8201369e-01  -9.8093690e+01
   2.8250244e-01  -1.0106991e+02
   2.8299120e-01  -1.0617229e+02
   2.8347996e-01  -1.2171347e+02
   2.8396872e-01  -1.0967925e+02
   2.8445748e-01  -1.0280703e+02
   2.8494624e-01  -9.9249560e+01
   2.8543500e-01  -9.6993265e+01
   2.8592375e-01  -9.5483167e+01
   2.8641251e-01  -9.4490616e+01
   2.8690127e-01  -9.3905182e+01
   2.8739003e-01  -9.3672601e+01
   2.8787879e-01  -9.3772372e+01
   2.8836755e-01  -9.4210599e+01
   2.8885630e-01  -9.5022054e+01
   2.8934506e-01  -9.6283081e+01
   2.8983382e-01  -9.8147354e+01
   2.9032258e-01  -1.0095135e+02
   2.9081134e-01  -1.0563490e+02
   2.9130010e-01  -1.1763241e+02
   2.9178886e-01  -1.1160086e+02
   2.9227761e-01  -1.0380317e+02
   2.9276637e-01  -9.9986461e+01
   2.9325513e-01  -9.7600858e+01
   2.9374389e-01  -9.6008296e+01
   2.9423265e-01  -9.4954710e+01
   2.9472141e-01  -9.4318970e+01
   2.9521017e-01  -9.4041134e+01
   2.9569892e-01  -9.4096876e+01
   2.9618768e-01  -9.4488868e+01
   2.9667644e-01  -9.5247679e+01
   2.9716520e-01  -9.6442900e+01
   2.9765396e-01  -9.8214518e+01
   2.9814272e-01  -1.0086343e+02
   2.9863148e-01  -1.0519295e+02
   2.9912023e-01  -1.1510875e+02
   2.9960899e-01  -1.1382760e+02
   3.0009775e-01  -1.0483520e+02
   3.0058651e-01  -1.0073132e+02
   3.0107527e-01  -9.8208959e+01
   3.0156403e-01  -9.6531284e+01
   3.0205279e-01  -9.5415703e+01
   3.0254154e-01  -9.4729481e+01
   3.0303030e-01  -9.4406690e+01
   3.0351906e-01  -9.4419106e+01
   3.0400782e-01  -9.4766034e+01
   3.0449658e-01  -9.5474078e+01
   3.0498534e-01  -9.6606656e+01
   3.0547410e-01  -9.8291600e+01
   3.0596285e-01  -1.0079933e+02
   3.0645161e-01  -1.0482383e+02
   3.0694037e-01  -1.1332587e+02
   3.0742913e-01  -1.1653562e+02
   3.0791789e-01  -1.0591238e+02
   3.0840665e-01  -1.0148653e+02
   3.0889541e-01  -9.8818472e+01
   3.0938416e-01  -9.7052423e+01
   3.0987292e-01  -9.5873528e+01
   3.1036168e-01  -9.5136379e+01
   3.1085044e-01  -9.4768700e+01
   3.1133920e-01  -9.4738257e+01
   3.1182796e-01  -9.5041023e+01
   3.1231672e-01  -9.5699826e+01
   3.1280547e-01  -9.6772391e+01
   3.1329423e-01  -9.8375658e+01
   3.1378299e-01  -1.0075366e+02
   3.1427175e-01  -1.0451113e+02
   3.1476051e-01  -1.1197287e+02
   3.1524927e-01  -1.2010065e+02
   3.1573803e-01  -1.0704662e+02
   3.1622678e-01  -1.0225498e+02
   3.1671554e-01  -9.9430503e+01
   3.1720430e-01  -9.7572138e+01
   3.1769306e-01  -9.6328235e+01
   3.1818182e-01  -9.5539451e+01
   3.1867058e-01  -9.5126728e+01
   3.1915934e-01  -9.5053675e+01
   3.1964809e-01  -9.5312942e+01
   3.2013685e-01  -9.5923729e+01
   3.2062561e-01  -9.6938467e+01
   3.2111437e-01  -9.8464252e+01
   3.2160313e-01  -1.0072203e+02
   3.2209189e-01  -1.0424253e+02
   3.2258065e-01  -1.1089778e+02
   3.2306940e-01  -1.2559713e+02
   3.2355816e-01  -1.0825365e+02
   3.2404692e-01  -1.0304009e+02
   3.2453568e-01  -1.0004636e+02
   3.2502444e-01  -9.8090978e+01
   3.2551320e-01  -9.6779974e+01
   3.2600196e-01  -9.5938581e+01
   3.2649071e-01  -9.5480442e+01
   3.2697947e-01  -9.5364832e+01
   3.2746823e-01  -9.5581049e+01
   3.2795699e-01  -9.6144783e+01
   3.2844575e-01  -9.7103504e+01
   3.2893451e-01  -9.8555344e+01
   3.2942326e-01  -1.0070087e+02
   3.2991202e-01  -1.0400863e+02
   3.3040078e-01  -1.1001495e+02
   3.3088954e-01  -1.4045805e+02
   3.3137830e-01  -1.0955472e+02
   3.3186706e-01  -1.0384597e+02
   3.3235582e-01  -1.0066755e+02
   3.3284457e-01  -9.8609603e+01
   3.3333333e-01  -9.7228983e+01
   3.3382209e-01  -9.6333735e+01
   3.3431085e-01  -9.5829601e+01
   3.3479961e-01  -9.5671297e+01
   3.3528837e-01  -9.5844722e+01
   3.3577713e-01  -9.6362136e+01
   3.3626588e-01  -9.7266331e+01
   3.3675464e-01  -9.8647220e+01
   3.3724340e-01  -1.0068724e+02
   3.3773216e-01  -1.0380207e+02
   3.3822092e-01  -1.0927136e+02
   3.3870968e-01  -1.3028318e+02
   3.3919844e-01  -1.1097963e+02
   3.3968719e-01  -1.0467755e+02
   3.4017595e-01  -1.0129584e+02
   3.4066471e-01  -9.9128783e+01
   3.4115347e-01  -9.7675570e+01
   3.4164223e-01  -9.6724943e+01
   3.4213099e-01  -9.6174030e+01
   3.4261975e-01  -9.5972720e+01
   3.4310850e-01  -9.6103436e+01
   3.4359726e-01  -9.6575062e+01
   3.4408602e-01  -9.7425948e+01
   3.4457478e-01  -9.8738427e+01
   3.4506354e-01  -1.0067870e+02
   3.4555230e-01  -1.0361702e+02
   3.4604106e-01  -1.0863199e+02
   3.4652981e-01  -1.2332950e+02
   3.4701857e-01  -1.1257202e+02
   3.4750733e-01  -1.0554086e+02
   3.4799609e-01  -1.0193324e+02
   3.4848485e-01  -9.9649401e+01
   3.4897361e-01  -9.8120116e+01
   3.4946237e-01  -9.7112293e+01
   3.4995112e-01  -9.6513613e+01
   3.5043988e-01  -9.6268815e+01
   3.5092864e-01  -9.6356744e+01
   3.5141740e-01  -9.6782938e+01
   3.5190616e-01  -9.7581500e+01
   3.5239492e-01  -9.8827727e+01
   3.5288368e-01  -1.0067318e+02
   3.5337243e-01  -1.0344880e+02
   3.5386119e-01  -1.0807253e+02
   3.5434995e-01  -1.1970139e+02
   3.5483871e-01  -1.1439966e+02
   3.5532747e-01  -1.0644332e+02
   3.5581623e-01  -1.0258209e+02
   3.5630499e-01  -1.0017245e+02
   3.5679374e-01  -9.8563062e+01
   3.5728250e-01  -9.7495920e+01
   3.5777126e-01  -9.6848278e+01
   3.5826002e-01  -9.6559351e+01
   3.5874878e-01  -9.6604266e+01
   3.5923754e-01  -9.6985224e+01
   3.5972630e-01  -9.7732244e+01
   3.6021505e-01  -9.8914062e+01
   3.6070381e-01  -1.0066897e+02
   3.6119257e-01  -1.0329359e+02
   3.6168133e-01  -1.0757544e+02
   3.6217009e-01  -1.1727075e+02
   3.6265885e-01  -1.1657648e+02
   3.6314761e-01  -1.0739423e+02
   3.6363636e-01  -1.0324510e+02
   3.6412512e-01  -1.0069907e+02
   3.6461388e-01  -9.9004912e+01
   3.6510264e-01  -9.7876002e+01
   3.6559140e-01  -9.7177993e+01
   3.6608016e-01  -9.6844138e+01
   3.6656891e-01  -9.6845676e+01
   3.6705767e-01  -9.7181455e+01
   3.6754643e-01  -9.7877540e+01
   3.6803519e-01  -9.8996520e+01
   3.6852395e-01  -1.0066461e+02
   3.6901271e-01  -1.0314826e+02
   3.6950147e-01  -1.0712769e+02
   3.6999022e-01  -1.1545845e+02
   3.7047898e-01  -1.1931754e+02
   3.7096774e-01  -1.0840553e+02
   3.7145650e-01  -1.0392541e+02
   3.7194526e-01  -1.0123052e+02
   3.7243402e-01  -9.9446232e+01
   3.7292278e-01  -9.8252752e+01
   3.7341153e-01  -9.7502760e+01
   3.7390029e-01  -9.7123022e+01
   3.7438905e-01  -9.7080691e+01
   3.7487781e-01  -9.7371220e+01
   3.7536657e-01  -9.8016829e+01
   3.7585533e-01  -9.9074316e+01
   3.7634409e-01  -1.0065885e+02
   3.7683284e-01  -1.0301024e+02
   3.7732160e-01  -1.0671936e+02
   3.7781036e-01  -1.1402144e+02
   3.7829912e-01  -1.2311218e+02
   3.7878788e-01  -1.0949284e+02
   3.7927664e-01  -1.0462674e+02
   3.7976540e-01  -1.0176822e+02
   3.8025415e-01  -9.9887650e+01
   3.8074291e-01  -9.8626421e+01
   3.8123167e-01  -9.7822605e+01
   3.8172043e-01  -9.7395879e+01
   3.8220919e-01  -9.7309066e+01
   3.8269795e-01  -9.7554160e+01
   3.8318671e-01  -9.8149621e+01
   3.8367546e-01  -9.9146771e+01
   3.8416422e-01  -1.0065064e+02
   3.8465298e-01  -1.0287736e+02
   3.8514174e-01  -1.0634275e+02
   3.8563050e-01  -1.1283456e+02
   3.8611926e-01  -1.2957235e+02
   3.8660802e-01  -1.1067730e+02
   3.8709677e-01  -1.0535354e+02
   3.8758553e-01  -1.0231380e+02
   3.8807429e-01  -1.0032986e+02
   3.8856305e-01  -9.8997291e+01
   3.8905181e-01  -9.8137579e+01
   3.8954057e-01  -9.7662608e+01
   3.9002933e-01  -9.7530586e+01
   3.9051808e-01  -9.7729961e+01
   3.9100684e-01  -9.8275489e+01
   3.9149560e-01  -9.9213294e+01
   3.9198436e-01  -1.0063906e+02
   3.9247312e-01  -1.0274782e+02
   3.9296188e-01  -1.0599176e+02
   3.9345064e-01  -1.1182485e+02
   3.9393939e-01  -1.5381879e+02
   3.9442815e-01  -1.1198844e+02
   3.9491691e-01  -1.0611113e+02
   3.9540567e-01  -1.0286909e+02
   3.9589443e-01  -1.0077365e+02
   3.9638319e-01  -9.9365676e+01
   3.9687195e-01  -9.8447754e+01
   3.9736070e-01  -9.7923129e+01
   3.9784946e-01  -9.7745063e+01
   3.9833822e-01  -9.7898340e+01
   3.9882698e-01  -9.8394055e+01
   3.9931574e-01  -9.9273374e+01
   3.9980450e-01  -1.0062334e+02
   4.0029326e-01  -1.0262010e+02
   4.0078201e-01  -1.0566151e+02
   4.0127077e-01  -1.1094612e+02
   4.0175953e-01  -1.2885644e+02
   4.0224829e-01  -1.1346953e+02
   4.0273705e-01  -1.0690605e+02
   4.0322581e-01  -1.0343619e+02
   4.0371457e-01  -1.0121986e+02
   4.0420332e-01  -9.9731925e+01
   4.0469208e-01  -9.8753221e+01
   4.0518084e-01  -9.8177381e+01
   4.0566960e-01  -9.7952330e+01
   4.0615836e-01  -9.8059050e+01
   4.0664712e-01  -9.8504989e+01
   4.0713587e-01  -9.9326566e+01
   4.0762463e-01  -1.0060281e+02
   4.0811339e-01  -1.0249291e+02
   4.0860215e-01  -1.0534805e+02
   4.0909091e-01  -1.1016728e+02
   4.0957967e-01  -1.2321521e+02
   4.1006843e-01  -1.1518768e+02
   4.1055718e-01  -1.0774643e+02
   4.1104594e-01  -1.0401752e+02
   4.1153470e-01  -1.0166944e+02
   4.1202346e-01  -1.0009642e+02
   4.1251222e-01  -9.9054086e+01
   4.1300098e-01  -9.8425315e+01
   4.1348974e-01  -9.8152240e+01
   4.1397849e-01  -9.8211869e+01
   4.1446725e-01  -9.8607998e+01
   4.1495601e-01  -9.9372485e+01
   4.1544477e-01  -1.0057690e+02
   4.1593353e-01  -1.0236516e+02
   4.1642229e-01  -1.0504814e+02
   4.1691105e-01  -1.0946647e+02
   4.1739980e-01  -1.1989925e+02
   4.1788856e-01  -1.1725562e+02
   4.1837732e-01  -1.0864256e+02
   4.1886608e-01  -1.0461589e+02
   4.1935484e-01  -1.0212345e+02
   4.1984360e-01  -1.0045958e+02
   4.2033236e-01  -9.9350474e+01
   4.2082111e-01  -9.8666898e+01
   4.2130987e-01  -9.8344663e+01
   4.2179863e-01  -9.8356599e+01
   4.2228739e-01  -9.8702827e+01
   4.2277615e-01  -9.9410797e+01
   4.2326491e-01  -1.0054513e+02
   4.2375367e-01  -1.0223592e+02
   4.2424242e-01  -1.0475909e+02
   4.2473118e-01  -1.0882772e+02
   4.2521994e-01  -1.1755335e+02
   4.2570870e-01  -1.1988571e+02
   4.2619746e-01  -1.0960778e+02
   4.2668622e-01  -1.0523461e+02
   4.2717498e-01  -1.0258308e+02
   4.2766373e-01  -1.0082186e+02
   4.2815249e-01  -9.9642526e+01
   4.2864125e-01  -9.8902106e+01
   4.2913001e-01  -9.8529484e+01
   4.2961877e-01  -9.8493066e+01
   4.3010753e-01  -9.8789249e+01
   4.3059629e-01  -9.9441212e+01
   4.3108504e-01  -1.0050708e+02
   4.3157380e-01  -1.0210441e+02
   4.3206256e-01  -1.0447866e+02
   4.3255132e-01  -1.0823905e+02
   4.3304008e-01  -1.1573988e+02
   4.3352884e-01  -1.2355927e+02
   4.3401760e-01  -1.1065984e+02
   4.3450635e-01  -1.0587760e+02
   4.3499511e-01  -1.0304967e+02
   4.3548387e-01  -1.0118378e+02
   4.3597263e-01  -9.9930400e+01
   4.3646139e-01  -9.9130930e+01
   4.3695015e-01  -9.8706600e+01
   4.3743891e-01  -9.8621112e+01
   4.3792766e-01  -9.8867067e+01
   4.3841642e-01  -9.9463483e+01
   4.3890518e-01  -1.0046238e+02
   4.3939394e-01  -1.0196995e+02
   4.3988270e-01  -1.0420497e+02
   4.4037146e-01  -1.0769125e+02
   4.4086022e-01  -1.1426136e+02
   4.4134897e-01  -1.2984714e+02
   4.4183773e-01  -1.1182315e+02
   4.4232649e-01  -1.0654957e+02
   4.4281525e-01  -1.0352472e+02
   4.4330401e-01  -1.0154588e+02
   4.4379277e-01  -1.0021427e+02
   4.4428152e-01  -9.9353370e+01
   4.4477028e-01  -9.8875924e+01
   4.4525904e-01  -9.8740600e+01
   4.4574780e-01  -9.8936112e+01
   4.4623656e-01  -9.9477399e+01
   4.4672532e-01  -1.0041073e+02
   4.4721408e-01  -1.0183197e+02
   4.4770283e-01  -1.0393644e+02
   4.4819159e-01  -1.0717710e+02
   4.4868035e-01  -1.1301166e+02
   4.4916911e-01  -1.5711629e+02
   4.4965787e-01  -1.1313252e+02
   4.5014663e-01  -1.0725625e+02
   4.5063539e-01  -1.0400995e+02
   4.5112414e-01  -1.0190878e+02
   4.5161290e-01  -1.0049434e+02
   4.5210166e-01  -9.9569437e+01
   4.5259042e-01  -9.9037379e+01
   4.5307918e-01  -9.8851411e+01
   4.5356794e-01  -9.8996236e+01
   4.5405670e-01  -9.9482780e+01
   4.5454545e-01  -1.0035189e+02
   4.5503421e-01  -1.0168997e+02
   4.5552297e-01  -1.0367173e+02
   4.5601173e-01  -1.0669083e+02
   4.5650049e-01  -1.1192720e+02
   4.5698925e-01  -1.2924895e+02
   4.5747801e-01  -1.1464031e+02
   4.5796676e-01  -1.0800471e+02
   4.5845552e-01  -1.0450735e+02
   4.5894428e-01  -1.0227316e+02
   4.5943304e-01  -1.0077082e+02
   4.5992180e-01  -9.9779155e+01
   4.6041056e-01  -9.9190901e+01
   4.6089932e-01  -9.8953440e+01
   4.6138807e-01  -9.9047314e+01
   4.6187683e-01  -9.9479480e+01
   4.6236559e-01  -1.0028564e+02
   4.6285435e-01  -1.0154355e+02
   4.6334311e-01  -1.0340967e+02
   4.6383187e-01  -1.0622779e+02
   4.6432063e-01  -1.1096684e+02
   4.6480938e-01  -1.2345388e+02
   4.6529814e-01  -1.1643051e+02
   4.6578690e-01  -1.0880388e+02
   4.6627566e-01  -1.0501922e+02
   4.6676442e-01  -1.0263978e+02
   4.6725318e-01  -1.0104395e+02
   4.6774194e-01  -9.9982561e+01
   4.6823069e-01  -9.9336438e+01
   4.6871945e-01  -9.9046599e+01
   4.6920821e-01  -9.9089244e+01
   4.6969697e-01  -9.9467375e+01
   4.7018573e-01  -1.0021180e+02
   4.7067449e-01  -1.0139234e+02
   4.7116325e-01  -1.0314928e+02
   4.7165200e-01  -1.0578415e+02
   4.7214076e-01  -1.1010249e+02
   4.7262952e-01  -1.2003111e+02
   4.7311828e-01  -1.1865108e+02
   4.7360704e-01  -1.0966519e+02
   4.7409580e-01  -1.0554823e+02
   4.7458456e-01  -1.0300949e+02
   4.7507331e-01  -1.0131401e+02
   4.7556207e-01  -1.0017970e+02
   4.7605083e-01  -9.9473952e+01
   4.7653959e-01  -9.9130816e+01
   4.7702835e-01  -9.9121940e+01
   4.7751711e-01  -9.9446372e+01
   4.7800587e-01  -1.0013024e+02
   4.7849462e-01  -1.0123605e+02
   4.7898338e-01  -1.0288970e+02
   4.7947214e-01  -1.0535674e+02
   4.7996090e-01  -1.0931406e+02
   4.8044966e-01  -1.1759203e+02
   4.8093842e-01  -1.2160187e+02
   4.8142717e-01  -1.1060367e+02
   4.8191593e-01  -1.0609756e+02
   4.8240469e-01  -1.0338324e+02
   4.8289345e-01  -1.0158130e+02
   4.8338221e-01  -1.0037065e+02
   4.8387097e-01  -9.9603418e+01
   4.8435973e-01  -9.9206036e+01
   4.8484848e-01  -9.9145341e+01
   4.8533724e-01  -9.9416395e+01
   4.8582600e-01  -1.0004083e+02
   4.8631476e-01  -1.0107441e+02
   4.8680352e-01  -1.0263021e+02
   4.8729228e-01  -1.0494292e+02
   4.8778104e-01  -1.0858675e+02
   4.8826979e-01  -1.1569194e+02
   4.8875855e-01  -1.2605763e+02
   4.8924731e-01  -1.1163962e+02
   4.8973607e-01  -1.0667097e+02
   4.9022483e-01  -1.0376213e+02
   4.9071359e-01  -1.0184615e+02
   4.9120235e-01  -1.0055548e+02
   4.9169110e-01  -9.9724824e+01
   4.9217986e-01  -9.9272218e+01
   4.9266862e-01  -9.9159399e+01
   4.9315738e-01  -9.9377395e+01
   4.9364614e-01  -9.9943499e+01
   4.9413490e-01  -1.0090722e+02
   4.9462366e-01  -1.0237014e+02
   4.9511241e-01  -1.0454044e+02
   4.9560117e-01  -1.0790932e+02
   4.9608993e-01  -1.1413085e+02
   4.9657869e-01  -1.3560945e+02
   4.9706745e-01  -1.1280150e+02
   4.9755621e-01  -1.0727304e+02
   4.9804497e-01  -1.0414739e+02
   4.9853372e-01  -1.0210896e+02
   4.9902248e-01  -1.0073429e+02
   4.9951124e-01  -9.9838177e+01
   5.0000000e-01  -9.9329340e+01


==> fbmc_pulse_freq_qcqp1_K=4_M=32.dat <==
   0.0000000e+00   0.0000000e+00
   4.8875855e-04  -5.4729697e-04
   9.7751711e-04  -2.2290609e-03
   1.4662757e-03  -5.1643297e-03
   1.9550342e-03  -9.5495831e-03
   2.4437928e-03  -1.5655938e-02
   2.9325513e-03  -2.3825360e-02
   3.4213099e-03  -3.4466016e-02
   3.9100684e-03  -4.8046924e-02
   4.3988270e-03  -6.5092066e-02
   4.8875855e-03  -8.6174135e-02
   5.3763441e-03  -1.1190810e-01
   5.8651026e-03  -1.4294473e-01
   6.3538612e-03  -1.7996432e-01
   6.8426197e-03  -2.2367058e-01
   7.3313783e-03  -2.7478500e-01
   7.8201369e-03  -3.3404166e-01
   8.3088954e-03  -4.0218257e-01
   8.7976540e-03  -4.7995364e-01
   9.2864125e-03  -5.6810124e-01
   9.7751711e-03  -6.6736940e-01
   1.0263930e-02  -7.7849764e-01
   1.0752688e-02  -9.0221941e-01
   1.1241447e-02  -1.0392611e+00
   1.1730205e-02  -1.1903415e+00
   1.2218964e-02  -1.3561723e+00
   1.2707722e-02  -1.5374579e+00
   1.3196481e-02  -1.7348973e+00
   1.3685239e-02  -1.9491848e+00
   1.4173998e-02  -2.1810124e+00
   1.4662757e-02  -2.4310716e+00
   1.5151515e-02  -2.7000563e+00
   1.5640274e-02  -2.9886654e+00
   1.6129032e-02  -3.2976064e+00
   1.6617791e-02  -3.6275989e+00
   1.7106549e-02  -3.9793788e+00
   1.7595308e-02  -4.3537027e+00
   1.8084066e-02  -4.7513530e+00
   1.8572825e-02  -5.1731437e+00
   1.9061584e-02  -5.6199262e+00
   1.9550342e-02  -6.0925969e+00
   2.0039101e-02  -6.5921049e+00
   2.0527859e-02  -7.1194609e+00
   2.1016618e-02  -7.6757483e+00
   2.1505376e-02  -8.2621347e+00
   2.1994135e-02  -8.8798865e+00
   2.2482893e-02  -9.5303855e+00
   2.2971652e-02  -1.0215149e+01
   2.3460411e-02  -1.0935852e+01
   2.3949169e-02  -1.1694359e+01
   2.4437928e-02  -1.2492759e+01
   2.4926686e-02  -1.3333406e+01
   2.5415445e-02  -1.4218978e+01
   2.5904203e-02  -1.5152544e+01
   2.6392962e-02  -1.6137656e+01
   2.6881720e-02  -1.7178467e+01
   2.7370479e-02  -1.8279882e+01
   2.7859238e-02  -1.9447774e+01
   2.8347996e-02  -2.0689271e+01
   2.8836755e-02  -2.2013172e+01
   2.9325513e-02  -2.3430539e+01
   2.9814272e-02  -2.4955598e+01
   3.0303030e-02  -2.6607134e+01
   3.0791789e-02  -2.8410763e+01
   3.1280547e-02  -3.0402849e+01
   3.1769306e-02  -3.2637720e+01
   3.2258065e-02  -3.5202261e+01
   3.2746823e-02  -3.8249262e+01
   3.3235582e-02  -4.2089005e+01
   3.3724340e-02  -4.7530655e+01
   3.4213099e-02  -5.8469909e+01
   3.4701857e-02  -5.8228162e+01
   3.5190616e-02  -5.0132632e+01
   3.5679374e-02  -4.6877504e+01
   3.6168133e-02  -4.5143703e+01
   3.6656891e-02  -4.4191560e+01
   3.7145650e-02  -4.3734885e+01
   3.7634409e-02  -4.3635208e+01
   3.8123167e-02  -4.3817612e+01
   3.8611926e-02  -4.4239913e+01
   3.9100684e-02  -4.4879490e+01
   3.9589443e-02  -4.5727371e+01
   4.0078201e-02  -4.6785987e+01
   4.0566960e-02  -4.8069453e+01
   4.1055718e-02  -4.9606501e+01
   4.1544477e-02  -5.1447592e+01
   4.2033236e-02  -5.3680711e+01
   4.2521994e-02  -5.6469251e+01
   4.3010753e-02  -6.0160570e+01
   4.3499511e-02  -6.5719128e+01
   4.3988270e-02  -7.8853350e+01
   4.4477028e-02  -7.2892936e+01
   4.4965787e-02  -6.5945101e+01
   4.5454545e-02  -6.2846913e+01
   4.5943304e-02  -6.1128932e+01
   4.6432063e-02  -6.0164237e+01
   4.6920821e-02  -5.9700810e+01
   4.7409580e-02  -5.9616280e+01
   4.7898338e-02  -5.9846973e+01
   4.8387097e-02  -6.0361758e+01
   4.8875855e-02  -6.1151739e+01
   4.9364614e-02  -6.2227486e+01
   4.9853372e-02  -6.3621922e+01
   5.0342131e-02  -6.5400845e+01
   5.0830890e-02  -6.7689518e+01
   5.1319648e-02  -7.0745034e+01
   5.1808407e-02  -7.5207873e+01
   5.2297165e-02  -8.3631480e+01
   5.2785924e-02  -9.0247238e+01
   5.3274682e-02  -7.8837921e+01
   5.3763441e-02  -7.4714525e+01
   5.4252199e-02  -7.2448895e+01
   5.4740958e-02  -7.1101018e+01
   5.5229717e-02  -7.0333247e+01
   5.5718475e-02  -6.9989837e+01
   5.6207234e-02  -6.9991144e+01
   5.6695992e-02  -7.0297222e+01
   5.7184751e-02  -7.0893680e+01
   5.7673509e-02  -7.1787202e+01
   5.8162268e-02  -7.3007469e+01
   5.8651026e-02  -7.4616820e+01
   5.9139785e-02  -7.6735477e+01
   5.9628543e-02  -7.9610040e+01
   6.0117302e-02  -8.3848024e+01
   6.0606061e-02  -9.1783446e+01
   6.1094819e-02  -1.0027159e+02
   6.1583578e-02  -8.7691931e+01
   6.2072336e-02  -8.3317902e+01
   6.2561095e-02  -8.0891273e+01
   6.3049853e-02  -7.9412724e+01
   6.3538612e-02  -7.8529958e+01
   6.4027370e-02  -7.8081910e+01
   6.4516129e-02  -7.7986642e+01
   6.5004888e-02  -7.8203232e+01
   6.5493646e-02  -7.8717092e+01
   6.5982405e-02  -7.9535395e+01
   6.6471163e-02  -8.0689209e+01
   6.6959922e-02  -8.2243887e+01
   6.7448680e-02  -8.4326310e+01
   6.7937439e-02  -8.7200057e+01
   6.8426197e-02  -9.1530617e+01
   6.8914956e-02  -1.0005579e+02
   6.9403715e-02  -1.0508220e+02
   6.9892473e-02  -9.4166694e+01
   7.0381232e-02  -8.9971527e+01
   7.0869990e-02  -8.7581858e+01
   7.1358749e-02  -8.6099037e+01
   7.1847507e-02  -8.5196030e+01
   7.2336266e-02  -8.4721346e+01
   7.2825024e-02  -8.4597786e+01
   7.3313783e-02  -8.4787449e+01
   7.3802542e-02  -8.5278319e+01
   7.4291300e-02  -8.6080492e+01
   7.4780059e-02  -8.7229273e+01
   7.5268817e-02  -8.8797403e+01
   7.5757576e-02  -9.0927022e+01
   7.6246334e-02  -9.3920515e+01
   7.6735093e-02  -9.8582258e+01
   7.7223851e-02  -1.0881903e+02
   7.7712610e-02  -1.0784502e+02
   7.8201369e-02  -9.9150715e+01
   7.8690127e-02  -9.5333026e+01
   7.9178886e-02  -9.3084861e+01
   7.9667644e-02  -9.1668629e+01
   8.0156403e-02  -9.0800501e+01
   8.0645161e-02  -9.0345854e+01
   8.1133920e-02  -9.0235911e+01
   8.1622678e-02  -9.0438053e+01
   8.2111437e-02  -9.0944579e+01
   8.2600196e-02  -9.1770297e+01
   8.3088954e-02  -9.2957180e+01
   8.3577713e-02  -9.4589607e+01
   8.4066471e-02  -9.6834295e+01
   8.4555230e-02  -1.0005920e+02
   8.5043988e-02  -1.0532874e+02
   8.5532747e-02  -1.1997260e+02
   8.6021505e-02  -1.1001251e+02
   8.6510264e-02  -1.0317091e+02
   8.6999022e-02  -9.9791881e+01
   8.7487781e-02  -9.7735815e+01
   8.7976540e-02  -9.6426276e+01
   8.8465298e-02  -9.5626879e+01
   8.8954057e-02  -9.5222501e+01
   8.9442815e-02  -9.5154467e+01
   8.9931574e-02  -9.5396728e+01
   9.0420332e-02  -9.5947146e+01
   9.0909091e-02  -9.6826824e+01
   9.1397849e-02  -9.8086964e+01
   9.1886608e-02  -9.9828644e+01
   9.2375367e-02  -1.0225556e+02
   9.2864125e-02  -1.0584208e+02
   9.3352884e-02  -1.1214975e+02
   9.3841642e-02  -1.4006483e+02
   9.4330401e-02  -1.1198567e+02
   9.4819159e-02  -1.0654575e+02
   9.5307918e-02  -1.0359810e+02
   9.5796676e-02  -1.0175354e+02
   9.6285435e-02  -1.0057240e+02
   9.6774194e-02  -9.9862852e+01
   9.7262952e-02  -9.9529227e+01
   9.7751711e-02  -9.9523470e+01
   9.8240469e-02  -9.9826830e+01
   9.8729228e-02  -1.0044377e+02
   9.9217986e-02  -1.0140335e+02
   9.9706745e-02  -1.0276909e+02
   1.0019550e-01  -1.0466559e+02
   1.0068426e-01  -1.0735209e+02
   1.0117302e-01  -1.1148071e+02
   1.0166178e-01  -1.1969505e+02
   1.0215054e-01  -1.2525062e+02
   1.0263930e-01  -1.1386184e+02
   1.0312805e-01  -1.0947108e+02
   1.0361681e-01  -1.0691966e+02
   1.0410557e-01  -1.0528887e+02
   1.0459433e-01  -1.0424676e+02
   1.0508309e-01  -1.0364026e+02
   1.0557185e-01  -1.0339180e+02
   1.0606061e-01  -1.0346384e+02
   1.0654936e-01  -1.0384541e+02
   1.0703812e-01  -1.0454860e+02
   1.0752688e-01  -1.0561241e+02
   1.0801564e-01  -1.0711682e+02
   1.0850440e-01  -1.0921987e+02
   1.0899316e-01  -1.1226668e+02
   1.0948192e-01  -1.1722817e+02
   1.0997067e-01  -1.2995019e+02
   1.1045943e-01  -1.2308676e+02
   1.1094819e-01  -1.1566467e+02
   1.1143695e-01  -1.1207090e+02
   1.1192571e-01  -1.0987311e+02
   1.1241447e-01  -1.0844975e+02
   1.1290323e-01  -1.0755080e+02
   1.1339198e-01  -1.0705564e+02
   1.1388074e-01  -1.0690298e+02
   1.1436950e-01  -1.0706544e+02
   1.1485826e-01  -1.0754024e+02
   1.1534702e-01  -1.0834833e+02
   1.1583578e-01  -1.0954129e+02
   1.1632454e-01  -1.1122139e+02
   1.1681329e-01  -1.1359565e+02
   1.1730205e-01  -1.1714890e+02
   1.1779081e-01  -1.2349781e+02
   1.1827957e-01  -1.4718433e+02
   1.1876833e-01  -1.2280982e+02
   1.1925709e-01  -1.1740136e+02
   1.1974585e-01  -1.1442676e+02
   1.2023460e-01  -1.1254158e+02
   1.2072336e-01  -1.1131562e+02
   1.2121212e-01  -1.1056040e+02
   1.2170088e-01  -1.1018198e+02
   1.2218964e-01  -1.1013351e+02
   1.2267840e-01  -1.1039743e+02
   1.2316716e-01  -1.1097971e+02
   1.2365591e-01  -1.1191181e+02
   1.2414467e-01  -1.1326152e+02
   1.2463343e-01  -1.1516229e+02
   1.2512219e-01  -1.1789576e+02
   1.2561095e-01  -1.2219226e+02
   1.2609971e-01  -1.3129918e+02
   1.2658847e-01  -1.3308118e+02
   1.2707722e-01  -1.2324331e+02
   1.2756598e-01  -1.1907629e+02
   1.2805474e-01  -1.1659451e+02
   1.2854350e-01  -1.1498588e+02
   1.2903226e-01  -1.1394637e+02
   1.2952102e-01  -1.1333376e+02
   1.3000978e-01  -1.1307594e+02
   1.3049853e-01  -1.1313893e+02
   1.3098729e-01  -1.1351479e+02
   1.3147605e-01  -1.1421916e+02
   1.3196481e-01  -1.1529628e+02
   1.3245357e-01  -1.1683558e+02
   1.3294233e-01  -1.1901568e+02
   1.3343109e-01  -1.2223866e+02
   1.3391984e-01  -1.2771897e+02
   1.3440860e-01  -1.4629251e+02
   1.3489736e-01  -1.3038256e+02
   1.3538612e-01  -1.2401251e+02
   1.3587488e-01  -1.2069398e+02
   1.3636364e-01  -1.1861399e+02
   1.3685239e-01  -1.1725159e+02
   1.3734115e-01  -1.1638817e+02
   1.3782991e-01  -1.1591650e+02
   1.3831867e-01  -1.1578257e+02
   1.3880743e-01  -1.1596400e+02
   1.3929619e-01  -1.1646265e+02
   1.3978495e-01  -1.1730515e+02
   1.4027370e-01  -1.1855196e+02
   1.4076246e-01  -1.2032243e+02
   1.4125122e-01  -1.2286375e+02
   1.4173998e-01  -1.2678836e+02
   1.4222874e-01  -1.3446768e+02
   1.4271750e-01  -1.4226673e+02
   1.4320626e-01  -1.2959607e+02
   1.4369501e-01  -1.2495737e+02
   1.4418377e-01  -1.2225954e+02
   1.4467253e-01  -1.2051470e+02
   1.4516129e-01  -1.1937374e+02
   1.4565005e-01  -1.1867734e+02
   1.4613881e-01  -1.1834521e+02
   1.4662757e-01  -1.1833854e+02
   1.4711632e-01  -1.1864585e+02
   1.4760508e-01  -1.1927932e+02
   1.4809384e-01  -1.2027868e+02
   1.4858260e-01  -1.2172579e+02
   1.4907136e-01  -1.2378321e+02
   1.4956012e-01  -1.2680876e+02
   1.5004888e-01  -1.3182596e+02
   1.5053763e-01  -1.4547284e+02
   1.5102639e-01  -1.3676346e+02
   1.5151515e-01  -1.2957530e+02
   1.5200391e-01  -1.2599886e+02
   1.5249267e-01  -1.2377841e+02
   1.5298143e-01  -1.2231933e+02
   1.5347019e-01  -1.2137989e+02
   1.5395894e-01  -1.2084311e+02
   1.5444770e-01  -1.2064987e+02
   1.5493646e-01  -1.2077453e+02
   1.5542522e-01  -1.2121623e+02
   1.5591398e-01  -1.2199864e+02
   1.5640274e-01  -1.2317789e+02
   1.5689150e-01  -1.2486527e+02
   1.5738025e-01  -1.2728901e+02
   1.5786901e-01  -1.3100026e+02
   1.5835777e-01  -1.3798625e+02
   1.5884653e-01  -1.5061592e+02
   1.5933529e-01  -1.3492808e+02
   1.5982405e-01  -1.2994311e+02
   1.6031281e-01  -1.2709460e+02
   1.6080156e-01  -1.2525621e+02
   1.6129032e-01  -1.2404588e+02
   1.6177908e-01  -1.2329230e+02
   1.6226784e-01  -1.2290956e+02
   1.6275660e-01  -1.2285567e+02
   1.6324536e-01  -1.2311688e+02
   1.6373412e-01  -1.2370329e+02
   1.6422287e-01  -1.2465204e+02
   1.6471163e-01  -1.2604072e+02
   1.6520039e-01  -1.2802315e+02
   1.6568915e-01  -1.3093388e+02
   1.6617791e-01  -1.3570235e+02
   1.6666667e-01  -1.4762329e+02
   1.6715543e-01  -1.4205803e+02
   1.6764418e-01  -1.3428011e+02
   1.6813294e-01  -1.3053304e+02
   1.6862170e-01  -1.2822091e+02
   1.6911046e-01  -1.2669857e+02
   1.6959922e-01  -1.2570914e+02
   1.7008798e-01  -1.2512940e+02
   1.7057674e-01  -1.2489701e+02
   1.7106549e-01  -1.2498437e+02
   1.7155425e-01  -1.2538907e+02
   1.7204301e-01  -1.2613313e+02
   1.7253177e-01  -1.2727039e+02
   1.7302053e-01  -1.2890799e+02
   1.7350929e-01  -1.3126464e+02
   1.7399804e-01  -1.3486170e+02
   1.7448680e-01  -1.4151486e+02
   1.7497556e-01  -1.5763513e+02
   1.7546432e-01  -1.3939429e+02
   1.7595308e-01  -1.3419879e+02
   1.7644184e-01  -1.3125975e+02
   1.7693060e-01  -1.2936439e+02
   1.7741935e-01  -1.2811110e+02
   1.7790811e-01  -1.2732163e+02
   1.7839687e-01  -1.2690689e+02
   1.7888563e-01  -1.2682313e+02
   1.7937439e-01  -1.2705542e+02
   1.7986315e-01  -1.2761280e+02
   1.8035191e-01  -1.2853117e+02
   1.8084066e-01  -1.2988619e+02
   1.8132942e-01  -1.3182783e+02
   1.8181818e-01  -1.3468048e+02
   1.8230694e-01  -1.3933412e+02
   1.8279570e-01  -1.5060475e+02
   1.8328446e-01  -1.4636140e+02
   1.8377322e-01  -1.3827255e+02
   1.8426197e-01  -1.3443688e+02
   1.8475073e-01  -1.3207541e+02
   1.8523949e-01  -1.3051766e+02
   1.8572825e-01  -1.2949936e+02
   1.8621701e-01  -1.2889426e+02
   1.8670577e-01  -1.2863858e+02
   1.8719453e-01  -1.2870379e+02
   1.8768328e-01  -1.2908685e+02
   1.8817204e-01  -1.2980917e+02
   1.8866080e-01  -1.3092377e+02
   1.8914956e-01  -1.3253644e+02
   1.8963832e-01  -1.3486282e+02
   1.9012708e-01  -1.3841487e+02
   1.9061584e-01  -1.4495627e+02
   1.9110459e-01  -1.6248327e+02
   1.9159335e-01  -1.4312621e+02
   1.9208211e-01  -1.3785046e+02
   1.9257087e-01  -1.3487342e+02
   1.9305963e-01  -1.3295174e+02
   1.9354839e-01  -1.3167710e+02
   1.9403715e-01  -1.3086886e+02
   1.9452590e-01  -1.3043692e+02
   1.9501466e-01  -1.3033697e+02
   1.9550342e-01  -1.3055376e+02
   1.9599218e-01  -1.3109612e+02
   1.9648094e-01  -1.3199977e+02
   1.9696970e-01  -1.3334017e+02
   1.9745846e-01  -1.3526695e+02
   1.9794721e-01  -1.3810377e+02
   1.9843597e-01  -1.4273776e+02
   1.9892473e-01  -1.5395241e+02
   1.9941349e-01  -1.4979330e+02
   1.9990225e-01  -1.4166999e+02
   2.0039101e-01  -1.3781725e+02
   2.0087977e-01  -1.3544192e+02
   2.0136852e-01  -1.3387160e+02
   2.0185728e-01  -1.3284149e+02
   2.0234604e-01  -1.3222518e+02
   2.0283480e-01  -1.3195879e+02
   2.0332356e-01  -1.3201386e+02
   2.0381232e-01  -1.3238740e+02
   2.0430108e-01  -1.3310103e+02
   2.0478983e-01  -1.3420815e+02
   2.0527859e-01  -1.3581530e+02
   2.0576735e-01  -1.3813997e+02
   2.0625611e-01  -1.4169994e+02
   2.0674487e-01  -1.4829109e+02
   2.0723363e-01  -1.6489950e+02
   2.0772239e-01  -1.4624136e+02
   2.0821114e-01  -1.4099741e+02
   2.0869990e-01  -1.3802602e+02
   2.0918866e-01  -1.3610309e+02
   2.0967742e-01  -1.3482456e+02
   2.1016618e-01  -1.3401132e+02
   2.1065494e-01  -1.3357402e+02
   2.1114370e-01  -1.3346879e+02
   2.1163245e-01  -1.3368080e+02
   2.1212121e-01  -1.3421931e+02
   2.1260997e-01  -1.3512072e+02
   2.1309873e-01  -1.3646168e+02
   2.1358749e-01  -1.3839433e+02
   2.1407625e-01  -1.4124903e+02
   2.1456500e-01  -1.4593912e+02
   2.1505376e-01  -1.5755909e+02
   2.1554252e-01  -1.5249894e+02
   2.1603128e-01  -1.4456930e+02
   2.1652004e-01  -1.4075769e+02
   2.1700880e-01  -1.3839717e+02
   2.1749756e-01  -1.3683269e+02
   2.1798631e-01  -1.3580450e+02
   2.1847507e-01  -1.3518829e+02
   2.1896383e-01  -1.3492132e+02
   2.1945259e-01  -1.3497585e+02
   2.1994135e-01  -1.3534963e+02
   2.2043011e-01  -1.3606511e+02
   2.2091887e-01  -1.3717702e+02
   2.2140762e-01  -1.3879446e+02
   2.2189638e-01  -1.4114087e+02
   2.2238514e-01  -1.4475267e+02
   2.2287390e-01  -1.5153161e+02
   2.2336266e-01  -1.6568298e+02
   2.2385142e-01  -1.4884435e+02
   2.2434018e-01  -1.4371930e+02
   2.2482893e-01  -1.4078809e+02
   2.2531769e-01  -1.3888388e+02
   2.2580645e-01  -1.3761544e+02
   2.2629521e-01  -1.3680826e+02
   2.2678397e-01  -1.3637510e+02
   2.2727273e-01  -1.3627340e+02
   2.2776149e-01  -1.3648928e+02
   2.2825024e-01  -1.3703302e+02
   2.2873900e-01  -1.3794240e+02
   2.2922776e-01  -1.3929644e+02
   2.2971652e-01  -1.4125228e+02
   2.3020528e-01  -1.4415357e+02
   2.3069404e-01  -1.4896657e+02
   2.3118280e-01  -1.6147541e+02
   2.3167155e-01  -1.5462845e+02
   2.3216031e-01  -1.4705071e+02
   2.3264907e-01  -1.4332447e+02
   2.3313783e-01  -1.4100118e+02
   2.3362659e-01  -1.3945709e+02
   2.3411535e-01  -1.3844177e+02
   2.3460411e-01  -1.3783476e+02
   2.3509286e-01  -1.3757536e+02
   2.3558162e-01  -1.3763719e+02
   2.3607038e-01  -1.3801917e+02
   2.3655914e-01  -1.3874518e+02
   2.3704790e-01  -1.3987212e+02
   2.3753666e-01  -1.4151322e+02
   2.3802542e-01  -1.4390161e+02
   2.3851417e-01  -1.4760461e+02
   2.3900293e-01  -1.5470725e+02
   2.3949169e-01  -1.6576918e+02
   2.3998045e-01  -1.5102534e+02
   2.4046921e-01  -1.4608047e+02
   2.4095797e-01  -1.4321552e+02
   2.4144673e-01  -1.4134554e+02
   2.4193548e-01  -1.4009823e+02
   2.4242424e-01  -1.3930592e+02
   2.4291300e-01  -1.3888458e+02
   2.4340176e-01  -1.3879356e+02
   2.4389052e-01  -1.3902041e+02
   2.4437928e-01  -1.3957691e+02
   2.4486804e-01  -1.4050282e+02
   2.4535679e-01  -1.4188063e+02
   2.4584555e-01  -1.4387474e+02
   2.4633431e-01  -1.4684852e+02
   2.4682307e-01  -1.5184918e+02
   2.4731183e-01  -1.6591040e+02
   2.4780059e-01  -1.5631558e+02
   2.4828935e-01  -1.4918016e+02
   2.4877810e-01  -1.4557072e+02
   2.4926686e-01  -1.4330156e+02
   2.4975562e-01  -1.4178916e+02
   2.5024438e-01  -1.4079537e+02
   2.5073314e-01  -1.4020487e+02
   2.5122190e-01  -1.3995966e+02
   2.5171065e-01  -1.4003519e+02
   2.5219941e-01  -1.4043200e+02
   2.5268817e-01  -1.4117585e+02
   2.5317693e-01  -1.4232659e+02
   2.5366569e-01  -1.4400305e+02
   2.5415445e-01  -1.4645178e+02
   2.5464321e-01  -1.5028376e+02
   2.5513196e-01  -1.5786176e+02
   2.5562072e-01  -1.6565933e+02
   2.5610948e-01  -1.5285926e+02
   2.5659824e-01  -1.4813302e+02
   2.5708700e-01  -1.4535303e+02
   2.5757576e-01  -1.4352902e+02
   2.5806452e-01  -1.4231144e+02
   2.5855327e-01  -1.4154100e+02
   2.5904203e-01  -1.4113769e+02
   2.5953079e-01  -1.4106320e+02
   2.6001955e-01  -1.4130693e+02
   2.6050831e-01  -1.4188252e+02
   2.6099707e-01  -1.4283233e+02
   2.6148583e-01  -1.4424328e+02
   2.6197458e-01  -1.4628935e+02
   2.6246334e-01  -1.4936033e+02
   2.6295210e-01  -1.5461680e+02
   2.6344086e-01  -1.7142209e+02
   2.6392962e-01  -1.5766687e+02
   2.6441838e-01  -1.5101131e+02
   2.6490714e-01  -1.4753927e+02
   2.6539589e-01  -1.4533649e+02
   2.6588465e-01  -1.4386440e+02
   2.6637341e-01  -1.4289893e+02
   2.6686217e-01  -1.4233078e+02
   2.6735093e-01  -1.4210517e+02
   2.6783969e-01  -1.4219973e+02
   2.6832845e-01  -1.4261694e+02
   2.6881720e-01  -1.4338491e+02
   2.6930596e-01  -1.4456715e+02
   2.6979472e-01  -1.4628960e+02
   2.7028348e-01  -1.4881606e+02
   2.7077224e-01  -1.5281563e+02
   2.7126100e-01  -1.6105749e+02
   2.7174976e-01  -1.6553700e+02
   2.7223851e-01  -1.5440635e+02
   2.7272727e-01  -1.4991912e+02
   2.7321603e-01  -1.4723670e+02
   2.7370479e-01  -1.4546727e+02
   2.7419355e-01  -1.4428603e+02
   2.7468231e-01  -1.4354303e+02
   2.7517107e-01  -1.4316275e+02
   2.7565982e-01  -1.4310963e+02
   2.7614858e-01  -1.4337520e+02
   2.7663734e-01  -1.4397533e+02
   2.7712610e-01  -1.4495549e+02
   2.7761486e-01  -1.4640808e+02
   2.7810362e-01  -1.4851902e+02
   2.7859238e-01  -1.5171196e+02
   2.7908113e-01  -1.5730129e+02
   2.7956989e-01  -1.8008269e+02
   2.8005865e-01  -1.5876119e+02
   2.8054741e-01  -1.5258741e+02
   2.8103617e-01  -1.4926482e+02
   2.8152493e-01  -1.4713690e+02
   2.8201369e-01  -1.4571152e+02
   2.8250244e-01  -1.4477964e+02
   2.8299120e-01  -1.4423852e+02
   2.8347996e-01  -1.4403693e+02
   2.8396872e-01  -1.4415496e+02
   2.8445748e-01  -1.4459735e+02
   2.8494624e-01  -1.4539495e+02
   2.8543500e-01  -1.4661565e+02
   2.8592375e-01  -1.4839404e+02
   2.8641251e-01  -1.5101540e+02
   2.8690127e-01  -1.5522420e+02
   2.8739003e-01  -1.6438838e+02
   2.8787879e-01  -1.6544917e+02
   2.8836755e-01  -1.5571393e+02
   2.8885630e-01  -1.5147286e+02
   2.8934506e-01  -1.4889585e+02
   2.8983382e-01  -1.4718710e+02
   2.9032258e-01  -1.4604719e+02
   2.9081134e-01  -1.4533598e+02
   2.9130010e-01  -1.4498280e+02
   2.9178886e-01  -1.4495508e+02
   2.9227761e-01  -1.4524671e+02
   2.9276637e-01  -1.4587613e+02
   2.9325513e-01  -1.4689244e+02
   2.9374389e-01  -1.4839458e+02
   2.9423265e-01  -1.5058297e+02
   2.9472141e-01  -1.5392377e+02
   2.9521017e-01  -1.5993877e+02
   2.9569892e-01  -1.9267126e+02
   2.9618768e-01  -1.5965429e+02
   2.9667644e-01  -1.5394311e+02
   2.9716520e-01  -1.5077553e+02
   2.9765396e-01  -1.4872796e+02
   2.9814272e-01  -1.4735392e+02
   2.9863148e-01  -1.4645969e+02
   2.9912023e-01  -1.4594933e+02
   2.9960899e-01  -1.4577541e+02
   3.0009775e-01  -1.4592068e+02
   3.0058651e-01  -1.4639239e+02
   3.0107527e-01  -1.4722454e+02
   3.0156403e-01  -1.4849014e+02
   3.0205279e-01  -1.5033406e+02
   3.0254154e-01  -1.5306792e+02
   3.0303030e-01  -1.5753306e+02
   3.0351906e-01  -1.6801196e+02
   3.0400782e-01  -1.6539527e+02
   3.0449658e-01  -1.5681860e+02
   3.0498534e-01  -1.5282182e+02
   3.0547410e-01  -1.5035437e+02
   3.0596285e-01  -1.4871040e+02
   3.0645161e-01  -1.4761551e+02
   3.0694037e-01  -1.4693950e+02
   3.0742913e-01  -1.4661673e+02
   3.0791789e-01  -1.4661777e+02
   3.0840665e-01  -1.4693911e+02
   3.0889541e-01  -1.4760204e+02
   3.0938416e-01  -1.4865985e+02
   3.0987292e-01  -1.5021909e+02
   3.1036168e-01  -1.5249760e+02
   3.1085044e-01  -1.5601448e+02
   3.1133920e-01  -1.6257336e+02
   3.1182796e-01  -1.7892943e+02
   3.1231672e-01  -1.6038469e+02
   3.1280547e-01  -1.5510597e+02
   3.1329423e-01  -1.5209435e+02
   3.1378299e-01  -1.5013031e+02
   3.1427175e-01  -1.4881084e+02
   3.1476051e-01  -1.4795732e+02
   3.1524927e-01  -1.4748070e+02
   3.1573803e-01  -1.4733746e+02
   3.1622678e-01  -1.4751320e+02
   3.1671554e-01  -1.4801788e+02
   3.1720430e-01  -1.4888907e+02
   3.1769306e-01  -1.5020565e+02
   3.1818182e-01  -1.5212465e+02
   3.1867058e-01  -1.5498962e+02
   3.1915934e-01  -1.5976665e+02
   3.1964809e-01  -1.7223778e+02
   3.2013685e-01  -1.6536114e+02
   3.2062561e-01  -1.5774838e+02
   3.2111437e-01  -1.5398830e+02
   3.2160313e-01  -1.5163185e+02
   3.2209189e-01  -1.5005520e+02
   3.2258065e-01  -1.4900798e+02
   3.2306940e-01  -1.4836983e+02
   3.2355816e-01  -1.4808015e+02
   3.2404692e-01  -1.4811279e+02
   3.2453568e-01  -1.4846703e+02
   3.2502444e-01  -1.4916730e+02
   3.2551320e-01  -1.5027161e+02
   3.2600196e-01  -1.5189536e+02
   3.2649071e-01  -1.5427713e+02
   3.2697947e-01  -1.5800180e+02
   3.2746823e-01  -1.6526394e+02
   3.2795699e-01  -1.7486271e+02
   3.2844575e-01  -1.6097874e+02
   3.2893451e-01  -1.5609791e+02
   3.2942326e-01  -1.5323998e+02
   3.2991202e-01  -1.5136092e+02
   3.3040078e-01  -1.5009815e+02
   3.3088954e-01  -1.4928762e+02
   3.3137830e-01  -1.4884709e+02
   3.3186706e-01  -1.4873705e+02
   3.3235582e-01  -1.4894603e+02
   3.3284457e-01  -1.4948697e+02
   3.3333333e-01  -1.5040138e+02
   3.3382209e-01  -1.5177485e+02
   3.3431085e-01  -1.5377863e+02
   3.3479961e-01  -1.5679501e+02
   3.3528837e-01  -1.6195197e+02
   3.3577713e-01  -1.7785375e+02
   3.3626588e-01  -1.6533067e+02
   3.3675464e-01  -1.5852468e+02
   3.3724340e-01  -1.5499033e+02
   3.3773216e-01  -1.5274434e+02
   3.3822092e-01  -1.5123638e+02
   3.3870968e-01  -1.5023868e+02
   3.3919844e-01  -1.4964040e+02
   3.3968719e-01  -1.4938600e+02
   3.4017595e-01  -1.4945269e+02
   3.4066471e-01  -1.4984264e+02
   3.4115347e-01  -1.5058377e+02
   3.4164223e-01  -1.5173938e+02
   3.4213099e-01  -1.5343508e+02
   3.4261975e-01  -1.5593406e+02
   3.4310850e-01  -1.5990335e+02
   3.4359726e-01  -1.6809717e+02
   3.4408602e-01  -1.7265590e+02
   3.4457478e-01  -1.6145444e+02
   3.4506354e-01  -1.5693634e+02
   3.4555230e-01  -1.5422774e+02
   3.4604106e-01  -1.5243380e+02
   3.4652981e-01  -1.5122899e+02
   3.4701857e-01  -1.5046310e+02
   3.4750733e-01  -1.5006055e+02
   3.4799609e-01  -1.4998580e+02
   3.4848485e-01  -1.5023047e+02
   3.4897361e-01  -1.5081066e+02
   3.4946237e-01  -1.5177224e+02
   3.4995112e-01  -1.5320845e+02
   3.5043988e-01  -1.5530712e+02
   3.5092864e-01  -1.5849758e+02
   3.5141740e-01  -1.6412101e+02
   3.5190616e-01  -1.8851175e+02
   3.5239492e-01  -1.6528941e+02
   3.5288368e-01  -1.5916380e+02
   3.5337243e-01  -1.5584251e+02
   3.5386119e-01  -1.5370509e+02
   3.5434995e-01  -1.5226626e+02
   3.5483871e-01  -1.5131927e+02
   3.5532747e-01  -1.5076240e+02
   3.5581623e-01  -1.5054508e+02
   3.5630499e-01  -1.5064790e+02
   3.5679374e-01  -1.5107612e+02
   3.5728250e-01  -1.5186141e+02
   3.5777126e-01  -1.5307300e+02
   3.5826002e-01  -1.5484827e+02
   3.5874878e-01  -1.5747963e+02
   3.5923754e-01  -1.6173743e+02
   3.5972630e-01  -1.7121649e+02
   3.6021505e-01  -1.7121791e+02
   3.6070381e-01  -1.6182408e+02
   3.6119257e-01  -1.5763505e+02
   3.6168133e-01  -1.5507011e+02
   3.6217009e-01  -1.5336051e+02
   3.6265885e-01  -1.5221426e+02
   3.6314761e-01  -1.5149417e+02
   3.6363636e-01  -1.5113108e+02
   3.6412512e-01  -1.5109341e+02
   3.6461388e-01  -1.5137593e+02
   3.6510264e-01  -1.5199813e+02
   3.6559140e-01  -1.5301070e+02
   3.6608016e-01  -1.5451554e+02
   3.6656891e-01  -1.5671987e+02
   3.6705767e-01  -1.6011033e+02
   3.6754643e-01  -1.6631462e+02
   3.6803519e-01  -1.8919022e+02
   3.6852395e-01  -1.6522530e+02
   3.6901271e-01  -1.5967818e+02
   3.6950147e-01  -1.5655662e+02
   3.6999022e-01  -1.5452496e+02
   3.7047898e-01  -1.5315504e+02
   3.7096774e-01  -1.5225945e+02
   3.7145650e-01  -1.5174515e+02
   3.7194526e-01  -1.5156638e+02
   3.7243402e-01  -1.5170715e+02
   3.7292278e-01  -1.5217597e+02
   3.7341153e-01  -1.5300856e+02
   3.7390029e-01  -1.5428080e+02
   3.7438905e-01  -1.5614357e+02
   3.7487781e-01  -1.5892415e+02
   3.7536657e-01  -1.6352423e+02
   3.7585533e-01  -1.7489851e+02
   3.7634409e-01  -1.7017165e+02
   3.7683284e-01  -1.6209610e+02
   3.7732160e-01  -1.5820500e+02
   3.7781036e-01  -1.5577733e+02
   3.7829912e-01  -1.5415062e+02
   3.7878788e-01  -1.5306303e+02
   3.7927664e-01  -1.5238950e+02
   3.7976540e-01  -1.5206703e+02
   3.8025415e-01  -1.5206794e+02
   3.8074291e-01  -1.5239027e+02
   3.8123167e-01  -1.5305709e+02
   3.8172043e-01  -1.5412440e+02
   3.8220919e-01  -1.5570392e+02
   3.8269795e-01  -1.5802554e+02
   3.8318671e-01  -1.6164629e+02
   3.8367546e-01  -1.6858952e+02
   3.8416422e-01  -1.8052332e+02
   3.8465298e-01  -1.6512854e+02
   3.8514174e-01  -1.6007730e+02
   3.8563050e-01  -1.5714220e+02
   3.8611926e-01  -1.5521289e+02
   3.8660802e-01  -1.5391116e+02
   3.8709677e-01  -1.5306728e+02
   3.8758553e-01  -1.5259637e+02
   3.8807429e-01  -1.5245736e+02
   3.8856305e-01  -1.5263771e+02
   3.8905181e-01  -1.5314929e+02
   3.8954057e-01  -1.5403222e+02
   3.9002933e-01  -1.5536983e+02
   3.9051808e-01  -1.5732853e+02
   3.9100684e-01  -1.6027732e+02
   3.9149560e-01  -1.6528738e+02
   3.9198436e-01  -1.7981955e+02
   3.9247312e-01  -1.6934231e+02
   3.9296188e-01  -1.6227626e+02
   3.9345064e-01  -1.5865481e+02
   3.9393939e-01  -1.5635771e+02
   3.9442815e-01  -1.5481198e+02
   3.9491691e-01  -1.5378277e+02
   3.9540567e-01  -1.5315625e+02
   3.9589443e-01  -1.5287531e+02
   3.9638319e-01  -1.5291612e+02
   3.9687195e-01  -1.5328002e+02
   3.9736070e-01  -1.5399395e+02
   3.9784946e-01  -1.5511974e+02
   3.9833822e-01  -1.5678026e+02
   3.9882698e-01  -1.5923195e+02
   3.9931574e-01  -1.6311908e+02
   3.9980450e-01  -1.7103192e+02
   4.0029326e-01  -1.7678648e+02
   4.0078201e-01  -1.6499115e+02
   4.0127077e-01  -1.6036833e+02
   4.0175953e-01  -1.5760688e+02
   4.0224829e-01  -1.5577618e+02
   4.0273705e-01  -1.5454158e+02
   4.0322581e-01  -1.5374941e+02
   4.0371457e-01  -1.5332247e+02
   4.0420332e-01  -1.5322423e+02
   4.0469208e-01  -1.5344560e+02
   4.0518084e-01  -1.5400195e+02
   4.0566960e-01  -1.5493823e+02
   4.0615836e-01  -1.5634605e+02
   4.0664712e-01  -1.5840974e+02
   4.0713587e-01  -1.6154853e+02
   4.0762463e-01  -1.6705638e+02
   4.0811339e-01  -1.8873322e+02
   4.0860215e-01  -1.6863484e+02
   4.0909091e-01  -1.6236841e+02
   4.0957967e-01  -1.5899128e+02
   4.1006843e-01  -1.5681799e+02
   4.1055718e-01  -1.5535103e+02
   4.1104594e-01  -1.5437964e+02
   4.1153470e-01  -1.5380034e+02
   4.1202346e-01  -1.5356163e+02
   4.1251222e-01  -1.5364347e+02
   4.1300098e-01  -1.5405059e+02
   4.1348974e-01  -1.5481403e+02
   4.1397849e-01  -1.5600208e+02
   4.1446725e-01  -1.5775025e+02
   4.1495601e-01  -1.6034631e+02
   4.1544477e-01  -1.6454370e+02
   4.1593353e-01  -1.7378820e+02
   4.1642229e-01  -1.7444526e+02
   4.1691105e-01  -1.6480658e+02
   4.1739980e-01  -1.6055669e+02
   4.1788856e-01  -1.5795677e+02
   4.1837732e-01  -1.5622077e+02
   4.1886608e-01  -1.5505196e+02
   4.1935484e-01  -1.5431128e+02
   4.1984360e-01  -1.5392869e+02
   4.2033236e-01  -1.5387205e+02
   4.2082111e-01  -1.5413574e+02
   4.2130987e-01  -1.5473881e+02
   4.2179863e-01  -1.5573141e+02
   4.2228739e-01  -1.5721447e+02
   4.2277615e-01  -1.5939304e+02
   4.2326491e-01  -1.6274724e+02
   4.2375367e-01  -1.6887069e+02
   4.2424242e-01  -1.9386518e+02
   4.2473118e-01  -1.6799196e+02
   4.2521994e-01  -1.6237509e+02
   4.2570870e-01  -1.5921968e+02
   4.2619746e-01  -1.5716355e+02
   4.2668622e-01  -1.5577298e+02
   4.2717498e-01  -1.5485862e+02
   4.2766373e-01  -1.5432658e+02
   4.2815249e-01  -1.5413063e+02
   4.2864125e-01  -1.5425449e+02
   4.2913001e-01  -1.5470637e+02
   4.2961877e-01  -1.5552169e+02
   4.3010753e-01  -1.5677587e+02
   4.3059629e-01  -1.5861882e+02
   4.3108504e-01  -1.6137535e+02
   4.3157380e-01  -1.6593754e+02
   4.3206256e-01  -1.7714714e+02
   4.3255132e-01  -1.7273349e+02
   4.3304008e-01  -1.6456937e+02
   4.3352884e-01  -1.6064636e+02
   4.3401760e-01  -1.5819665e+02
   4.3450635e-01  -1.5655139e+02
   4.3499511e-01  -1.5544687e+02
   4.3548387e-01  -1.5475728e+02
   4.3597263e-01  -1.5441927e+02
   4.3646139e-01  -1.5440492e+02
   4.3695015e-01  -1.5471212e+02
   4.3743891e-01  -1.5536378e+02
   4.3792766e-01  -1.5641571e+02
   4.3841642e-01  -1.5797930e+02
   4.3890518e-01  -1.6028363e+02
   4.3939394e-01  -1.6388331e+02
   4.3988270e-01  -1.7078716e+02
   4.4037146e-01  -1.8293968e+02
   4.4086022e-01  -1.6737650e+02
   4.4134897e-01  -1.6229777e+02
   4.4183773e-01  -1.5934404e+02
   4.4232649e-01  -1.5739865e+02
   4.4281525e-01  -1.5608197e+02
   4.4330401e-01  -1.5522372e+02
   4.4379277e-01  -1.5473879e+02
   4.4428152e-01  -1.5458601e+02
   4.4477028e-01  -1.5475277e+02
   4.4525904e-01  -1.5525087e+02
   4.4574780e-01  -1.5612042e+02
   4.4623656e-01  -1.5744472e+02
   4.4672532e-01  -1.5939013e+02
   4.4721408e-01  -1.6232557e+02
   4.4770283e-01  -1.6732192e+02
   4.4819159e-01  -1.8183431e+02
   4.4868035e-01  -1.7135509e+02
   4.4916911e-01  -1.6427480e+02
   4.4965787e-01  -1.6064019e+02
   4.5014663e-01  -1.5833021e+02
   4.5063539e-01  -1.5677174e+02
   4.5112414e-01  -1.5572990e+02
   4.5161290e-01  -1.5509086e+02
   4.5210166e-01  -1.5479751e+02
   4.5259042e-01  -1.5482606e+02
   4.5307918e-01  -1.5517787e+02
   4.5356794e-01  -1.5587994e+02
   4.5405670e-01  -1.5699427e+02
   4.5454545e-01  -1.5864396e+02
   4.5503421e-01  -1.6108619e+02
   4.5552297e-01  -1.6496753e+02
   4.5601173e-01  -1.7289492e+02
   4.5650049e-01  -1.7850642e+02
   4.5698925e-01  -1.6676286e+02
   4.5747801e-01  -1.6213716e+02
   4.5796676e-01  -1.5936730e+02
   4.5845552e-01  -1.5752653e+02
   4.5894428e-01  -1.5628119e+02
   4.5943304e-01  -1.5547801e+02
   4.5992180e-01  -1.5503995e+02
   4.6041056e-01  -1.5493063e+02
   4.6089932e-01  -1.5514107e+02
   4.6138807e-01  -1.5568678e+02
   4.6187683e-01  -1.5661292e+02
   4.6236559e-01  -1.5801150e+02
   4.6285435e-01  -1.6006774e+02
   4.6334311e-01  -1.6320344e+02
   4.6383187e-01  -1.6872454e+02
   4.6432063e-01  -1.9099999e+02
   4.6480938e-01  -1.7016430e+02
   4.6529814e-01  -1.6391870e+02
   4.6578690e-01  -1.6054008e+02
   4.6627566e-01  -1.5836015e+02
   4.6676442e-01  -1.5688463e+02
   4.6725318e-01  -1.5590379e+02
   4.6774194e-01  -1.5531465e+02
   4.6823069e-01  -1.5506595e+02
   4.6871945e-01  -1.5513786e+02
   4.6920821e-01  -1.5553532e+02
   4.6969697e-01  -1.5628961e+02
   4.7018573e-01  -1.5746945e+02
   4.7067449e-01  -1.5921125e+02
   4.7116325e-01  -1.6180498e+02
   4.7165200e-01  -1.6601220e+02
   4.7214076e-01  -1.7534957e+02
   4.7262952e-01  -1.7567036e+02
   4.7311828e-01  -1.6613258e+02
   4.7360704e-01  -1.6189330e+02
   4.7409580e-01  -1.5929150e+02
   4.7458456e-01  -1.5754953e+02
   4.7507331e-01  -1.5637300e+02
   4.7556207e-01  -1.5562377e+02
   4.7605083e-01  -1.5523223e+02
   4.7653959e-01  -1.5516656e+02
   4.7702835e-01  -1.5542139e+02
   4.7751711e-01  -1.5601606e+02
   4.7800587e-01  -1.5700115e+02
   4.7849462e-01  -1.5847839e+02
   4.7898338e-01  -1.6065464e+02
   4.7947214e-01  -1.6401556e+02
   4.7996090e-01  -1.7018362e+02
   4.8044966e-01  -1.9332665e+02
   4.8093842e-01  -1.6907846e+02
   4.8142717e-01  -1.6349727e+02
   4.8191593e-01  -1.6034709e+02
   4.8240469e-01  -1.5828833e+02
   4.8289345e-01  -1.5689201e+02
   4.8338221e-01  -1.5597044e+02
   4.8387097e-01  -1.5543048e+02
   4.8435973e-01  -1.5522632e+02
   4.8484848e-01  -1.5534201e+02
   4.8533724e-01  -1.5578608e+02
   4.8582600e-01  -1.5659436e+02
   4.8631476e-01  -1.5784297e+02
   4.8680352e-01  -1.5968328e+02
   4.8729228e-01  -1.6244397e+02
   4.8778104e-01  -1.6703213e+02
   4.8826979e-01  -1.7846751e+02
   4.8875855e-01  -1.7353103e+02
   4.8924731e-01  -1.6547164e+02
   4.8973607e-01  -1.6156569e+02
   4.9022483e-01  -1.5911786e+02
   4.9071359e-01  -1.5746922e+02
   4.9120235e-01  -1.5635897e+02
   4.9169110e-01  -1.5566250e+02
   4.9217986e-01  -1.5531706e+02
   4.9266862e-01  -1.5529516e+02
   4.9315738e-01  -1.5559501e+02
   4.9364614e-01  -1.5623994e+02
   4.9413490e-01  -1.5728639e+02
   4.9462366e-01  -1.5884689e+02
   4.9511241e-01  -1.6115330e+02
   4.9560117e-01  -1.6476901e+02
   4.9608993e-01  -1.7175566e+02
   4.9657869e-01  -1.8308127e+02
   4.9706745e-01  -1.6804597e+02
   4.9755621e-01  -1.6300687e+02
   4.9804497e-01  -1.6006159e+02
   4.9853372e-01  -1.5811582e+02
   4.9902248e-01  -1.5679509e+02
   4.9951124e-01  -1.5593105e+02
   5.0000000e-01  -1.5543946e+02


==> fbmc_pulse_freq_qcqp2_K=4_M=32.dat <==
   0.0000000e+00   0.0000000e+00
   4.8875855e-04  -2.5700110e-04
   9.7751711e-04  -1.0712839e-03
   1.4662757e-03  -2.5721157e-03
   1.9550342e-03  -4.9730584e-03
   2.4437928e-03  -8.5692116e-03
   2.9325513e-03  -1.3733486e-02
   3.4213099e-03  -2.0912031e-02
   3.9100684e-03  -3.0618965e-02
   4.3988270e-03  -4.3430574e-02
   4.8875855e-03  -5.9979138e-02
   5.3763441e-03  -8.0946581e-02
   5.8651026e-03  -1.0705808e-01
   6.3538612e-03  -1.3907581e-01
   6.8426197e-03  -1.7779296e-01
   7.3313783e-03  -2.2402808e-01
   7.8201369e-03  -2.7861998e-01
   8.3088954e-03  -3.4242310e-01
   8.7976540e-03  -4.1630354e-01
   9.2864125e-03  -5.0113561e-01
   9.7751711e-03  -5.9779920e-01
   1.0263930e-02  -7.0717761e-01
   1.0752688e-02  -8.3015616e-01
   1.1241447e-02  -9.6762132e-01
   1.1730205e-02  -1.1204605e+00
   1.2218964e-02  -1.2895624e+00
   1.2707722e-02  -1.4758180e+00
   1.3196481e-02  -1.6801217e+00
   1.3685239e-02  -1.9033736e+00
   1.4173998e-02  -2.1464817e+00
   1.4662757e-02  -2.4103652e+00
   1.5151515e-02  -2.6959573e+00
   1.5640274e-02  -3.0042101e+00
   1.6129032e-02  -3.3360981e+00
   1.6617791e-02  -3.6926244e+00
   1.7106549e-02  -4.0748257e+00
   1.7595308e-02  -4.4837795e+00
   1.8084066e-02  -4.9206111e+00
   1.8572825e-02  -5.3865025e+00
   1.9061584e-02  -5.8827019e+00
   1.9550342e-02  -6.4105352e+00
   2.0039101e-02  -6.9714182e+00
   2.0527859e-02  -7.5668727e+00
   2.1016618e-02  -8.1985431e+00
   2.1505376e-02  -8.8682181e+00
   2.1994135e-02  -9.5778556e+00
   2.2482893e-02  -1.0329612e+01
   2.2971652e-02  -1.1125880e+01
   2.3460411e-02  -1.1969333e+01
   2.3949169e-02  -1.2862979e+01
   2.4437928e-02  -1.3810237e+01
   2.4926686e-02  -1.4815019e+01
   2.5415445e-02  -1.5881852e+01
   2.5904203e-02  -1.7016027e+01
   2.6392962e-02  -1.8223808e+01
   2.6881720e-02  -1.9512708e+01
   2.7370479e-02  -2.0891881e+01
   2.7859238e-02  -2.2372685e+01
   2.8347996e-02  -2.3969515e+01
   2.8836755e-02  -2.5701077e+01
   2.9325513e-02  -2.7592443e+01
   2.9814272e-02  -2.9678514e+01
   3.0303030e-02  -3.2010281e+01
   3.0791789e-02  -3.4667144e+01
   3.1280547e-02  -3.7784121e+01
   3.1769306e-02  -4.1622758e+01
   3.2258065e-02  -4.6812631e+01
   3.2746823e-02  -5.5776355e+01
   3.3235582e-02  -6.4378450e+01
   3.3724340e-02  -5.3103394e+01
   3.4213099e-02  -4.9676137e+01
   3.4701857e-02  -4.8187304e+01
   3.5190616e-02  -4.7678090e+01
   3.5679374e-02  -4.7825938e+01
   3.6168133e-02  -4.8507121e+01
   3.6656891e-02  -4.9696176e+01
   3.7145650e-02  -5.1448245e+01
   3.7634409e-02  -5.3934441e+01
   3.8123167e-02  -5.7594252e+01
   3.8611926e-02  -6.3888104e+01
   3.9100684e-02  -3.2015829e+02
   3.9589443e-02  -6.4804503e+01
   4.0078201e-02  -5.9418249e+01
   4.0566960e-02  -5.6647279e+01
   4.1055718e-02  -5.5018610e+01
   4.1544477e-02  -5.4075427e+01
   4.2033236e-02  -5.3620817e+01
   4.2521994e-02  -5.3558350e+01
   4.3010753e-02  -5.3841889e+01
   4.3499511e-02  -5.4457404e+01
   4.3988270e-02  -5.5418205e+01
   4.4477028e-02  -5.6769641e+01
   4.4965787e-02  -5.8607219e+01
   4.5454545e-02  -6.1126707e+01
   4.5943304e-02  -6.4783442e+01
   4.6432063e-02  -7.1048452e+01
   4.6920821e-02  -3.2072031e+02
   4.7409580e-02  -7.1856987e+01
   4.7898338e-02  -6.6400622e+01
   4.8387097e-02  -6.3552745e+01
   4.8875855e-02  -6.1842412e+01
   4.9364614e-02  -6.0814343e+01
   4.9853372e-02  -6.0272789e+01
   5.0342131e-02  -6.0122211e+01
   5.0830890e-02  -6.0317153e+01
   5.1319648e-02  -6.0844112e+01
   5.1808407e-02  -6.1716799e+01
   5.2297165e-02  -6.2980877e+01
   5.2785924e-02  -6.4732089e+01
   5.3274682e-02  -6.7166382e+01
   5.3763441e-02  -7.0739232e+01
   5.4252199e-02  -7.6921763e+01
   5.4740958e-02  -3.3107716e+02
   5.5229717e-02  -7.7569828e+01
   5.5718475e-02  -7.2035552e+01
   5.6207234e-02  -6.9111338e+01
   5.6695992e-02  -6.7326249e+01
   5.7184751e-02  -6.6225002e+01
   5.7673509e-02  -6.5611835e+01
   5.8162268e-02  -6.5391192e+01
   5.8651026e-02  -6.5517598e+01
   5.9139785e-02  -6.5977523e+01
   5.9628543e-02  -6.6784653e+01
   6.0117302e-02  -6.7984618e+01
   6.0606061e-02  -6.9673134e+01
   6.1094819e-02  -7.2046116e+01
   6.1583578e-02  -7.5559004e+01
   6.2072336e-02  -8.1682894e+01
   6.2561095e-02  -3.2015897e+02
   6.3049853e-02  -8.2217502e+01
   6.3538612e-02  -7.6628345e+01
   6.4027370e-02  -7.3650440e+01
   6.4516129e-02  -7.1812817e+01
   6.5004888e-02  -7.0660162e+01
   6.5493646e-02  -6.9996685e+01
   6.5982405e-02  -6.9726798e+01
   6.6471163e-02  -6.9804997e+01
   6.6959922e-02  -7.0217725e+01
   6.7448680e-02  -7.0978639e+01
   6.7937439e-02  -7.2133344e+01
   6.8426197e-02  -7.3777527e+01
   6.8914956e-02  -7.6107080e+01
   6.9403715e-02  -7.9577419e+01
   6.9892473e-02  -8.5659613e+01
   7.0381232e-02  -3.2840922e+02
   7.0869990e-02  -8.6113302e+01
   7.1358749e-02  -8.0484877e+01
   7.1847507e-02  -7.7468470e+01
   7.2336266e-02  -7.5593091e+01
   7.2825024e-02  -7.4403405e+01
   7.3313783e-02  -7.3703603e+01
   7.3802542e-02  -7.3398079e+01
   7.4291300e-02  -7.3441311e+01
   7.4780059e-02  -7.3819723e+01
   7.5268817e-02  -7.4546956e+01
   7.5757576e-02  -7.5668598e+01
   7.6246334e-02  -7.7280322e+01
   7.6735093e-02  -7.9578002e+01
   7.7223851e-02  -8.3017039e+01
   7.7712610e-02  -8.9068491e+01
   7.8201369e-02  -3.2437106e+02
   7.8690127e-02  -8.9462310e+01
   7.9178886e-02  -8.3804732e+01
   7.9667644e-02  -8.0759676e+01
   8.0156403e-02  -7.8856139e+01
   8.0645161e-02  -7.7638775e+01
   8.1133920e-02  -7.6911762e+01
   8.1622678e-02  -7.6579484e+01
   8.2111437e-02  -7.6596407e+01
   8.2600196e-02  -7.6948946e+01
   8.3088954e-02  -7.7650729e+01
   8.3577713e-02  -7.8747337e+01
   8.4066471e-02  -8.0334432e+01
   8.4555230e-02  -8.2607877e+01
   8.5043988e-02  -8.6023067e+01
   8.5532747e-02  -9.2051047e+01
   8.6021505e-02  -3.2029083e+02
   8.6510264e-02  -9.2399023e+01
   8.6999022e-02  -8.6719056e+01
   8.7487781e-02  -8.3651955e+01
   8.7976540e-02  -8.1726710e+01
   8.8465298e-02  -8.0487967e+01
   8.8954057e-02  -7.9739897e+01
   8.9442815e-02  -7.9386877e+01
   8.9931574e-02  -7.9383365e+01
   9.0420332e-02  -7.9715771e+01
   9.0909091e-02  -8.0397717e+01
   9.1397849e-02  -8.1474775e+01
   9.1886608e-02  -8.3042602e+01
   9.2375367e-02  -8.5297057e+01
   9.2864125e-02  -8.8693527e+01
   9.3352884e-02  -9.4703053e+01
   9.3841642e-02  -3.2247451e+02
   9.4330401e-02  -9.5014894e+01
   9.4819159e-02  -8.9317235e+01
   9.5307918e-02  -8.6232685e+01
   9.5796676e-02  -8.4290232e+01
   9.6285435e-02  -8.3034514e+01
   9.6774194e-02  -8.2269699e+01
   9.7262952e-02  -8.1900159e+01
   9.7751711e-02  -8.1880348e+01
   9.8240469e-02  -8.2196671e+01
   9.8729228e-02  -8.2862745e+01
   9.9217986e-02  -8.3924141e+01
   9.9706745e-02  -8.5476509e+01
   1.0019550e-01  -8.7715704e+01
   1.0068426e-01  -9.1097111e+01
   1.0117302e-01  -9.7091766e+01
   1.0166178e-01  -3.2026966e+02
   1.0215054e-01  -9.7374428e+01
   1.0263930e-01  -9.1662455e+01
   1.0312805e-01  -8.8563769e+01
   1.0361681e-01  -8.6607354e+01
   1.0410557e-01  -8.5337848e+01
   1.0459433e-01  -8.4559413e+01
   1.0508309e-01  -8.4176418e+01
   1.0557185e-01  -8.4143316e+01
   1.0606061e-01  -8.4446506e+01
   1.0654936e-01  -8.5099607e+01
   1.0703812e-01  -8.6148182e+01
   1.0752688e-01  -8.7687881e+01
   1.0801564e-01  -8.9914557e+01
   1.0850440e-01  -9.3283590e+01
   1.0899316e-01  -9.9266016e+01
   1.0948192e-01  -3.2461164e+02
   1.0997067e-01  -9.9524640e+01
   1.1045943e-01  -9.3800853e+01
   1.1094819e-01  -9.0690489e+01
   1.1143695e-01  -8.8722528e+01
   1.1192571e-01  -8.7441604e+01
   1.1241447e-01  -8.6651879e+01
   1.1290323e-01  -8.6257721e+01
   1.1339198e-01  -8.6213578e+01
   1.1388074e-01  -8.6505850e+01
   1.1436950e-01  -8.7148150e+01
   1.1485826e-01  -8.8186043e+01
   1.1534702e-01  -8.9715175e+01
   1.1583578e-01  -9.1931398e+01
   1.1632454e-01  -9.5290091e+01
   1.1681329e-01  -1.0126229e+02
   1.1730205e-01  -3.2144412e+02
   1.1779081e-01  -1.0150077e+02
   1.1827957e-01  -9.5767073e+01
   1.1876833e-01  -9.2646902e+01
   1.1925709e-01  -9.0669235e+01
   1.1974585e-01  -8.9378705e+01
   1.2023460e-01  -8.8579474e+01
   1.2072336e-01  -8.8175906e+01
   1.2121212e-01  -8.8122449e+01
   1.2170088e-01  -8.8405501e+01
   1.2218964e-01  -8.9038675e+01
   1.2267840e-01  -9.0067532e+01
   1.2316716e-01  -9.1587719e+01
   1.2365591e-01  -9.3795086e+01
   1.2414467e-01  -9.7145009e+01
   1.2463343e-01  -1.0310852e+02
   1.2512219e-01  -3.2459594e+02
   1.2561095e-01  -1.0332989e+02
   1.2609971e-01  -9.7587765e+01
   1.2658847e-01  -9.4459243e+01
   1.2707722e-01  -9.2473305e+01
   1.2756598e-01  -9.1174584e+01
   1.2805474e-01  -9.0367240e+01
   1.2854350e-01  -8.9955635e+01
   1.2903226e-01  -8.9894217e+01
   1.2952102e-01  -9.0169382e+01
   1.3000978e-01  -9.0794743e+01
   1.3049853e-01  -9.1815860e+01
   1.3098729e-01  -9.3328379e+01
   1.3147605e-01  -9.5528147e+01
   1.3196481e-01  -9.8870542e+01
   1.3245357e-01  -1.0482659e+02
   1.3294233e-01  -3.2278485e+02
   1.3343109e-01  -1.0503325e+02
   1.3391984e-01  -9.9283861e+01
   1.3440860e-01  -9.6148145e+01
   1.3489736e-01  -9.4155078e+01
   1.3538612e-01  -9.2849290e+01
   1.3587488e-01  -9.2034942e+01
   1.3636364e-01  -9.1616395e+01
   1.3685239e-01  -9.1548096e+01
   1.3734115e-01  -9.1816440e+01
   1.3782991e-01  -9.2435039e+01
   1.3831867e-01  -9.3449453e+01
   1.3880743e-01  -9.4955326e+01
   1.3929619e-01  -9.7148506e+01
   1.3978495e-01  -1.0048437e+02
   1.4027370e-01  -1.0643395e+02
   1.4076246e-01  -3.2575836e+02
   1.4125122e-01  -1.0662781e+02
   1.4173998e-01  -1.0087211e+02
   1.4222874e-01  -9.7730135e+01
   1.4271750e-01  -9.5730860e+01
   1.4320626e-01  -9.4418916e+01
   1.4369501e-01  -9.3598462e+01
   1.4418377e-01  -9.3173860e+01
   1.4467253e-01  -9.3099556e+01
   1.4516129e-01  -9.3361945e+01
   1.4565005e-01  -9.3974637e+01
   1.4613881e-01  -9.4983191e+01
   1.4662757e-01  -9.6483253e+01
   1.4711632e-01  -9.8670668e+01
   1.4760508e-01  -1.0200081e+02
   1.4809384e-01  -1.0794472e+02
   1.4858260e-01  -3.2120025e+02
   1.4907136e-01  -1.0812737e+02
   1.4956012e-01  -1.0236613e+02
   1.5004888e-01  -9.9218663e+01
   1.5053763e-01  -9.7213936e+01
   1.5102639e-01  -9.5896583e+01
   1.5151515e-01  -9.5070763e+01
   1.5200391e-01  -9.4640836e+01
   1.5249267e-01  -9.4561248e+01
   1.5298143e-01  -9.4818394e+01
   1.5347019e-01  -9.5425883e+01
   1.5395894e-01  -9.6429276e+01
   1.5444770e-01  -9.7924214e+01
   1.5493646e-01  -1.0010655e+02
   1.5542522e-01  -1.0343164e+02
   1.5591398e-01  -1.0937054e+02
   1.5640274e-01  -3.2469916e+02
   1.5689150e-01  -1.0954330e+02
   1.5738025e-01  -1.0377716e+02
   1.5786901e-01  -1.0062483e+02
   1.5835777e-01  -9.8615282e+01
   1.5884653e-01  -9.7293142e+01
   1.5933529e-01  -9.6462571e+01
   1.5982405e-01  -9.6027927e+01
   1.6031281e-01  -9.5943658e+01
   1.6080156e-01  -9.6196156e+01
   1.6129032e-01  -9.6799031e+01
   1.6177908e-01  -9.7797844e+01
   1.6226784e-01  -9.9288235e+01
   1.6275660e-01  -1.0146605e+02
   1.6324536e-01  -1.0478667e+02
   1.6373412e-01  -1.1072112e+02
   1.6422287e-01  -3.2607835e+02
   1.6471163e-01  -1.1088507e+02
   1.6520039e-01  -1.0511458e+02
   1.6568915e-01  -1.0195793e+02
   1.6617791e-01  -9.9944083e+01
   1.6666667e-01  -9.8617681e+01
   1.6715543e-01  -9.7782876e+01
   1.6764418e-01  -9.7344029e+01
   1.6813294e-01  -9.7255586e+01
   1.6862170e-01  -9.7503939e+01
   1.6911046e-01  -9.8102699e+01
   1.6959922e-01  -9.9097424e+01
   1.7008798e-01  -1.0058376e+02
   1.7057674e-01  -1.0275754e+02
   1.7106549e-01  -1.0607416e+02
   1.7155425e-01  -1.1200463e+02
   1.7204301e-01  -3.1952164e+02
   1.7253177e-01  -1.1216071e+02
   1.7302053e-01  -1.0638632e+02
   1.7350929e-01  -1.0322580e+02
   1.7399804e-01  -1.0120812e+02
   1.7448680e-01  -9.9877897e+01
   1.7497556e-01  -9.9039301e+01
   1.7546432e-01  -9.8596689e+01
   1.7595308e-01  -9.8504505e+01
   1.7644184e-01  -9.8749143e+01
   1.7693060e-01  -9.9344212e+01
   1.7741935e-01  -1.0033527e+02
   1.7790811e-01  -1.0181796e+02
   1.7839687e-01  -1.0398813e+02
   1.7888563e-01  -1.0730115e+02
   1.7937439e-01  -1.1322805e+02
   1.7986315e-01  -3.2120257e+02
   1.8035191e-01  -1.1337706e+02
   1.8084066e-01  -1.0759918e+02
   1.8132942e-01  -1.0443517e+02
   1.8181818e-01  -1.0241403e+02
   1.8230694e-01  -1.0108038e+02
   1.8279570e-01  -1.0023838e+02
   1.8328446e-01  -9.9792375e+01
   1.8377322e-01  -9.9696825e+01
   1.8426197e-01  -9.9938117e+01
   1.8475073e-01  -1.0052986e+02
   1.8523949e-01  -1.0151762e+02
   1.8572825e-01  -1.0299703e+02
   1.8621701e-01  -1.0516394e+02
   1.8670577e-01  -1.0847372e+02
   1.8719453e-01  -1.1439740e+02
   1.8768328e-01  -3.2015897e+02
   1.8817204e-01  -1.1454003e+02
   1.8866080e-01  -1.0875899e+02
   1.8914956e-01  -1.0559185e+02
   1.8963832e-01  -1.0356759e+02
   1.9012708e-01  -1.0223084e+02
   1.9061584e-01  -1.0138575e+02
   1.9110459e-01  -1.0093669e+02
   1.9159335e-01  -1.0083810e+02
   1.9208211e-01  -1.0107637e+02
   1.9257087e-01  -1.0166511e+02
   1.9305963e-01  -1.0264988e+02
   1.9354839e-01  -1.0412632e+02
   1.9403715e-01  -1.0629028e+02
   1.9452590e-01  -1.0959713e+02
   1.9501466e-01  -1.1551790e+02
   1.9550342e-01  -3.1912671e+02
   1.9599218e-01  -1.1565476e+02
   1.9648094e-01  -1.0987086e+02
   1.9696970e-01  -1.0670088e+02
   1.9745846e-01  -1.0467379e+02
   1.9794721e-01  -1.0333423e+02
   1.9843597e-01  -1.0248636e+02
   1.9892473e-01  -1.0203452e+02
   1.9941349e-01  -1.0193317e+02
   1.9990225e-01  -1.0216870e+02
   2.0039101e-01  -1.0275472e+02
   2.0087977e-01  -1.0373679e+02
   2.0136852e-01  -1.0521054e+02
   2.0185728e-01  -1.0737182e+02
   2.0234604e-01  -1.1067601e+02
   2.0283480e-01  -1.1659414e+02
   2.0332356e-01  -3.2315150e+02
   2.0381232e-01  -1.1672577e+02
   2.0430108e-01  -1.1093927e+02
   2.0478983e-01  -1.0776671e+02
   2.0527859e-01  -1.0573706e+02
   2.0576735e-01  -1.0439495e+02
   2.0625611e-01  -1.0354454e+02
   2.0674487e-01  -1.0309019e+02
   2.0723363e-01  -1.0298634e+02
   2.0772239e-01  -1.0321938e+02
   2.0821114e-01  -1.0380292e+02
   2.0869990e-01  -1.0478253e+02
   2.0918866e-01  -1.0625383e+02
   2.0967742e-01  -1.0841269e+02
   2.1016618e-01  -1.1171446e+02
   2.1065494e-01  -1.1763019e+02
   2.1114370e-01  -3.2090246e+02
   2.1163245e-01  -1.1775705e+02
   2.1212121e-01  -1.1196819e+02
   2.1260997e-01  -1.0879329e+02
   2.1309873e-01  -1.0676131e+02
   2.1358749e-01  -1.0541688e+02
   2.1407625e-01  -1.0456417e+02
   2.1456500e-01  -1.0410752e+02
   2.1505376e-01  -1.0400139e+02
   2.1554252e-01  -1.0423217e+02
   2.1603128e-01  -1.0481346e+02
   2.1652004e-01  -1.0579083e+02
   2.1700880e-01  -1.0725991e+02
   2.1749756e-01  -1.0941655e+02
   2.1798631e-01  -1.1271613e+02
   2.1847507e-01  -1.1862967e+02
   2.1896383e-01  -3.1973309e+02
   2.1945259e-01  -1.1875220e+02
   2.1994135e-01  -1.1296119e+02
   2.2043011e-01  -1.0978415e+02
   2.2091887e-01  -1.0775005e+02
   2.2140762e-01  -1.0640351e+02
   2.2189638e-01  -1.0554870e+02
   2.2238514e-01  -1.0508996e+02
   2.2287390e-01  -1.0498176e+02
   2.2336266e-01  -1.0521047e+02
   2.2385142e-01  -1.0578972e+02
   2.2434018e-01  -1.0676505e+02
   2.2482893e-01  -1.0823210e+02
   2.2531769e-01  -1.1038673e+02
   2.2580645e-01  -1.1368430e+02
   2.2629521e-01  -1.1959585e+02
   2.2678397e-01  -3.2022392e+02
   2.2727273e-01  -1.1971443e+02
   2.2776149e-01  -1.1392147e+02
   2.2825024e-01  -1.1074248e+02
   2.2873900e-01  -1.0870644e+02
   2.2922776e-01  -1.0735798e+02
   2.2971652e-01  -1.0650125e+02
   2.3020528e-01  -1.0604062e+02
   2.3069404e-01  -1.0593053e+02
   2.3118280e-01  -1.0615736e+02
   2.3167155e-01  -1.0673474e+02
   2.3216031e-01  -1.0770821e+02
   2.3264907e-01  -1.0917342e+02
   2.3313783e-01  -1.1132621e+02
   2.3362659e-01  -1.1462196e+02
   2.3411535e-01  -1.2053169e+02
   2.3460411e-01  -3.2390070e+02
   2.3509286e-01  -1.2064668e+02
   2.3558162e-01  -1.1485193e+02
   2.3607038e-01  -1.1167117e+02
   2.3655914e-01  -1.0963337e+02
   2.3704790e-01  -1.0828316e+02
   2.3753666e-01  -1.0742469e+02
   2.3802542e-01  -1.0696233e+02
   2.3851417e-01  -1.0685052e+02
   2.3900293e-01  -1.0707564e+02
   2.3949169e-01  -1.0765132e+02
   2.3998045e-01  -1.0862310e+02
   2.4046921e-01  -1.1008662e+02
   2.4095797e-01  -1.1223775e+02
   2.4144673e-01  -1.1553183e+02
   2.4193548e-01  -1.2143992e+02
   2.4242424e-01  -3.1989169e+02
   2.4291300e-01  -1.2155163e+02
   2.4340176e-01  -1.1575526e+02
   2.4389052e-01  -1.1257289e+02
   2.4437928e-01  -1.1053349e+02
   2.4486804e-01  -1.0918169e+02
   2.4535679e-01  -1.0832164e+02
   2.4584555e-01  -1.0785770e+02
   2.4633431e-01  -1.0774432e+02
   2.4682307e-01  -1.0796789e+02
   2.4731183e-01  -1.0854202e+02
   2.4780059e-01  -1.0951227e+02
   2.4828935e-01  -1.1097427e+02
   2.4877810e-01  -1.1312387e+02
   2.4926686e-01  -1.1641645e+02
   2.4975562e-01  -1.2232304e+02
   2.5024438e-01  -3.2209717e+02
   2.5073314e-01  -1.2243178e+02
   2.5122190e-01  -1.1663394e+02
   2.5171065e-01  -1.1345011e+02
   2.5219941e-01  -1.1140925e+02
   2.5268817e-01  -1.1005600e+02
   2.5317693e-01  -1.0919452e+02
   2.5366569e-01  -1.0872915e+02
   2.5415445e-01  -1.0861436e+02
   2.5464321e-01  -1.0883652e+02
   2.5513196e-01  -1.0940925e+02
   2.5562072e-01  -1.1037810e+02
   2.5610948e-01  -1.1183872e+02
   2.5659824e-01  -1.1398695e+02
   2.5708700e-01  -1.1727817e+02
   2.5757576e-01  -1.2318339e+02
   2.5806452e-01  -3.3287733e+02
   2.5855327e-01  -1.2328945e+02
   2.5904203e-01  -1.1749028e+02
   2.5953079e-01  -1.1430512e+02
   2.6001955e-01  -1.1226295e+02
   2.6050831e-01  -1.1090840e+02
   2.6099707e-01  -1.1004562e+02
   2.6148583e-01  -1.0957896e+02
   2.6197458e-01  -1.0946289e+02
   2.6246334e-01  -1.0968378e+02
   2.6295210e-01  -1.1025524e+02
   2.6344086e-01  -1.1122284e+02
   2.6392962e-01  -1.1268221e+02
   2.6441838e-01  -1.1482920e+02
   2.6490714e-01  -1.1811919e+02
   2.6539589e-01  -1.2402319e+02
   2.6588465e-01  -3.2060449e+02
   2.6637341e-01  -1.2412683e+02
   2.6686217e-01  -1.1832646e+02
   2.6735093e-01  -1.1514011e+02
   2.6783969e-01  -1.1309676e+02
   2.6832845e-01  -1.1174104e+02
   2.6881720e-01  -1.1087709e+02
   2.6930596e-01  -1.1040928e+02
   2.6979472e-01  -1.1029206e+02
   2.7028348e-01  -1.1051180e+02
   2.7077224e-01  -1.1108214e+02
   2.7126100e-01  -1.1204861e+02
   2.7174976e-01  -1.1350686e+02
   2.7223851e-01  -1.1565275e+02
   2.7272727e-01  -1.1894163e+02
   2.7321603e-01  -1.2484454e+02
   2.7370479e-01  -3.3274302e+02
   2.7419355e-01  -1.2494601e+02
   2.7468231e-01  -1.1914458e+02
   2.7517107e-01  -1.1595717e+02
   2.7565982e-01  -1.1391276e+02
   2.7614858e-01  -1.1255599e+02
   2.7663734e-01  -1.1169101e+02
   2.7712610e-01  -1.1122217e+02
   2.7761486e-01  -1.1110392e+02
   2.7810362e-01  -1.1132265e+02
   2.7859238e-01  -1.1189198e+02
   2.7908113e-01  -1.1285745e+02
   2.7956989e-01  -1.1431471e+02
   2.8005865e-01  -1.1645961e+02
   2.8054741e-01  -1.1974752e+02
   2.8103617e-01  -1.2564946e+02
   2.8152493e-01  -3.2310604e+02
   2.8201369e-01  -1.2574902e+02
   2.8250244e-01  -1.1994664e+02
   2.8299120e-01  -1.1675829e+02
   2.8347996e-01  -1.1471296e+02
   2.8396872e-01  -1.1335526e+02
   2.8445748e-01  -1.1248936e+02
   2.8494624e-01  -1.1201961e+02
   2.8543500e-01  -1.1190046e+02
   2.8592375e-01  -1.1211831e+02
   2.8641251e-01  -1.1268675e+02
   2.8690127e-01  -1.1365134e+02
   2.8739003e-01  -1.1510774e+02
   2.8787879e-01  -1.1725177e+02
   2.8836755e-01  -1.2053883e+02
   2.8885630e-01  -1.2643992e+02
   2.8934506e-01  -3.2332259e+02
   2.8983382e-01  -1.2653781e+02
   2.9032258e-01  -1.2073460e+02
   2.9081134e-01  -1.1754544e+02
   2.9130010e-01  -1.1549930e+02
   2.9178886e-01  -1.1414080e+02
   2.9227761e-01  -1.1327411e+02
   2.9276637e-01  -1.1280358e+02
   2.9325513e-01  -1.1268365e+02
   2.9374389e-01  -1.1290072e+02
   2.9423265e-01  -1.1346840e+02
   2.9472141e-01  -1.1443224e+02
   2.9521017e-01  -1.1588788e+02
   2.9569892e-01  -1.1803118e+02
   2.9618768e-01  -1.2131750e+02
   2.9667644e-01  -1.2721787e+02
   2.9716520e-01  -3.2308914e+02
   2.9765396e-01  -1.2731433e+02
   2.9814272e-01  -1.2151042e+02
   2.9863148e-01  -1.1832057e+02
   2.9912023e-01  -1.1627374e+02
   2.9960899e-01  -1.1491456e+02
   3.0009775e-01  -1.1404719e+02
   3.0058651e-01  -1.1357600e+02
   3.0107527e-01  -1.1345541e+02
   3.0156403e-01  -1.1367183e+02
   3.0205279e-01  -1.1423887e+02
   3.0254154e-01  -1.1520207e+02
   3.0303030e-01  -1.1665709e+02
   3.0351906e-01  -1.1879977e+02
   3.0400782e-01  -1.2208548e+02
   3.0449658e-01  -1.2798525e+02
   3.0498534e-01  -3.1913458e+02
   3.0547410e-01  -1.2808052e+02
   3.0596285e-01  -1.2227603e+02
   3.0645161e-01  -1.1908560e+02
   3.0694037e-01  -1.1703821e+02
   3.0742913e-01  -1.1567847e+02
   3.0791789e-01  -1.1481056e+02
   3.0840665e-01  -1.1433882e+02
   3.0889541e-01  -1.1421770e+02
   3.0938416e-01  -1.1443360e+02
   3.0987292e-01  -1.1500011e+02
   3.1036168e-01  -1.1596281e+02
   3.1085044e-01  -1.1741733e+02
   3.1133920e-01  -1.1955951e+02
   3.1182796e-01  -1.2284473e+02
   3.1231672e-01  -1.2874402e+02
   3.1280547e-01  -3.2015897e+02
   3.1329423e-01  -1.2883836e+02
   3.1378299e-01  -1.2303341e+02
   3.1427175e-01  -1.1984253e+02
   3.1476051e-01  -1.1779470e+02
   3.1524927e-01  -1.1643453e+02
   3.1573803e-01  -1.1556619e+02
   3.1622678e-01  -1.1509404e+02
   3.1671554e-01  -1.1497251e+02
   3.1720430e-01  -1.1518801e+02
   3.1769306e-01  -1.1575413e+02
   3.1818182e-01  -1.1671644e+02
   3.1867058e-01  -1.1817058e+02
   3.1915934e-01  -1.2031240e+02
   3.1964809e-01  -1.2359726e+02
   3.2013685e-01  -1.2949620e+02
   3.2062561e-01  -3.1861960e+02
   3.2111437e-01  -1.2958986e+02
   3.2160313e-01  -1.2378459e+02
   3.2209189e-01  -1.2059339e+02
   3.2258065e-01  -1.1854525e+02
   3.2306940e-01  -1.1718478e+02
   3.2355816e-01  -1.1631614e+02
   3.2404692e-01  -1.1584370e+02
   3.2453568e-01  -1.1572190e+02
   3.2502444e-01  -1.1593713e+02
   3.2551320e-01  -1.1650299e+02
   3.2600196e-01  -1.1746505e+02
   3.2649071e-01  -1.1891895e+02
   3.2697947e-01  -1.2106053e+02
   3.2746823e-01  -1.2434517e+02
   3.2795699e-01  -1.3024389e+02
   3.2844575e-01  -3.1829333e+02
   3.2893451e-01  -1.3033714e+02
   3.2942326e-01  -1.2453168e+02
   3.2991202e-01  -1.2134030e+02
   3.3040078e-01  -1.1929198e+02
   3.3088954e-01  -1.1793135e+02
   3.3137830e-01  -1.1706256e+02
   3.3186706e-01  -1.1658998e+02
   3.3235582e-01  -1.1646804e+02
   3.3284457e-01  -1.1668313e+02
   3.3333333e-01  -1.1724888e+02
   3.3382209e-01  -1.1821083e+02
   3.3431085e-01  -1.1966463e+02
   3.3479961e-01  -1.2180612e+02
   3.3528837e-01  -1.2509067e+02
   3.3577713e-01  -1.3098931e+02
   3.3626588e-01  -3.2018752e+02
   3.3675464e-01  -1.3108245e+02
   3.3724340e-01  -1.2527694e+02
   3.3773216e-01  -1.2208553e+02
   3.3822092e-01  -1.2003718e+02
   3.3870968e-01  -1.1867653e+02
   3.3919844e-01  -1.1780774e+02
   3.3968719e-01  -1.1733515e+02
   3.4017595e-01  -1.1721322e+02
   3.4066471e-01  -1.1742834e+02
   3.4115347e-01  -1.1799412e+02
   3.4164223e-01  -1.1895611e+02
   3.4213099e-01  -1.2040996e+02
   3.4261975e-01  -1.2255151e+02
   3.4310850e-01  -1.2583613e+02
   3.4359726e-01  -1.3173486e+02
   3.4408602e-01  -3.1783285e+02
   3.4457478e-01  -1.3182818e+02
   3.4506354e-01  -1.2602279e+02
   3.4555230e-01  -1.2283149e+02
   3.4604106e-01  -1.2078328e+02
   3.4652981e-01  -1.1942277e+02
   3.4701857e-01  -1.1855413e+02
   3.4750733e-01  -1.1808171e+02
   3.4799609e-01  -1.1795995e+02
   3.4848485e-01  -1.1817526e+02
   3.4897361e-01  -1.1874123e+02
   3.4946237e-01  -1.1970343e+02
   3.4995112e-01  -1.2115749e+02
   3.5043988e-01  -1.2329927e+02
   3.5092864e-01  -1.2658414e+02
   3.5141740e-01  -1.3248311e+02
   3.5190616e-01  -3.1921561e+02
   3.5239492e-01  -1.3257697e+02
   3.5288368e-01  -1.2677186e+02
   3.5337243e-01  -1.2358086e+02
   3.5386119e-01  -1.2153296e+02
   3.5434995e-01  -1.2017277e+02
   3.5483871e-01  -1.1930446e+02
   3.5532747e-01  -1.1883238e+02
   3.5581623e-01  -1.1871098e+02
   3.5630499e-01  -1.1892665e+02
   3.5679374e-01  -1.1949300e+02
   3.5728250e-01  -1.2045558e+02
   3.5777126e-01  -1.2191005e+02
   3.5826002e-01  -1.2405224e+02
   3.5874878e-01  -1.2733753e+02
   3.5923754e-01  -1.3323695e+02
   3.5972630e-01  -3.1739193e+02
   3.6021505e-01  -1.3333173e+02
   3.6070381e-01  -1.2752709e+02
   3.6119257e-01  -1.2433658e+02
   3.6168133e-01  -1.2228918e+02
   3.6217009e-01  -1.2092951e+02
   3.6265885e-01  -1.2006172e+02
   3.6314761e-01  -1.1959019e+02
   3.6363636e-01  -1.1946934e+02
   3.6412512e-01  -1.1968558e+02
   3.6461388e-01  -1.2025251e+02
   3.6510264e-01  -1.2121570e+02
   3.6559140e-01  -1.2267078e+02
   3.6608016e-01  -1.2481359e+02
   3.6656891e-01  -1.2809952e+02
   3.6705767e-01  -1.3399959e+02
   3.6754643e-01  -3.2310181e+02
   3.6803519e-01  -1.3409572e+02
   3.6852395e-01  -1.2829178e+02
   3.6901271e-01  -1.2510198e+02
   3.6950147e-01  -1.2305530e+02
   3.6999022e-01  -1.2169637e+02
   3.7047898e-01  -1.2082934e+02
   3.7096774e-01  -1.2035858e+02
   3.7145650e-01  -1.2023852e+02
   3.7194526e-01  -1.2045556e+02
   3.7243402e-01  -1.2102331e+02
   3.7292278e-01  -1.2198733e+02
   3.7341153e-01  -1.2344325e+02
   3.7390029e-01  -1.2558693e+02
   3.7438905e-01  -1.2887374e+02
   3.7487781e-01  -1.3477471e+02
   3.7536657e-01  -3.2459594e+02
   3.7585533e-01  -1.3487268e+02
   3.7634409e-01  -1.2906969e+02
   3.7683284e-01  -1.2588086e+02
   3.7732160e-01  -1.2383516e+02
   3.7781036e-01  -1.2247723e+02
   3.7829912e-01  -1.2161122e+02
   3.7878788e-01  -1.2114149e+02
   3.7927664e-01  -1.2102248e+02
   3.7976540e-01  -1.2124060e+02
   3.8025415e-01  -1.2180944e+02
   3.8074291e-01  -1.2277456e+02
   3.8123167e-01  -1.2423161e+02
   3.8172043e-01  -1.2637644e+02
   3.8220919e-01  -1.2966442e+02
   3.8269795e-01  -1.3556657e+02
   3.8318671e-01  -3.2118131e+02
   3.8367546e-01  -1.3566697e+02
   3.8416422e-01  -1.2986522e+02
   3.8465298e-01  -1.2667765e+02
   3.8514174e-01  -1.2463324e+02
   3.8563050e-01  -1.2327661e+02
   3.8611926e-01  -1.2241192e+02
   3.8660802e-01  -1.2194354e+02
   3.8709677e-01  -1.2182590e+02
   3.8758553e-01  -1.2204540e+02
   3.8807429e-01  -1.2261565e+02
   3.8856305e-01  -1.2358221e+02
   3.8905181e-01  -1.2504072e+02
   3.8954057e-01  -1.2718703e+02
   3.9002933e-01  -1.3047650e+02
   3.9051808e-01  -1.3638018e+02
   3.9100684e-01  -3.4025361e+02
   3.9149560e-01  -1.3648369e+02
   3.9198436e-01  -1.3068354e+02
   3.9247312e-01  -1.2749759e+02
   3.9296188e-01  -1.2545482e+02
   3.9345064e-01  -1.2409986e+02
   3.9393939e-01  -1.2323687e+02
   3.9442815e-01  -1.2277020e+02
   3.9491691e-01  -1.2265431e+02
   3.9540567e-01  -1.2287558e+02
   3.9589443e-01  -1.2344763e+02
   3.9638319e-01  -1.2441601e+02
   3.9687195e-01  -1.2587637e+02
   3.9736070e-01  -1.2802455e+02
   3.9784946e-01  -1.3131594e+02
   3.9833822e-01  -1.3722154e+02
   3.9882698e-01  -3.3883865e+02
   3.9931574e-01  -1.3732902e+02
   3.9980450e-01  -1.3153088e+02
   4.0029326e-01  -1.2834698e+02
   4.0078201e-01  -1.2630630e+02
   4.0127077e-01  -1.2495345e+02
   4.0175953e-01  -1.2409260e+02
   4.0224829e-01  -1.2362810e+02
   4.0273705e-01  -1.2351441e+02
   4.0322581e-01  -1.2373792e+02
   4.0371457e-01  -1.2431224e+02
   4.0420332e-01  -1.2528292e+02
   4.0469208e-01  -1.2674562e+02
   4.0518084e-01  -1.2889617e+02
   4.0566960e-01  -1.3218996e+02
   4.0615836e-01  -1.3809801e+02
   4.0664712e-01  -3.2135351e+02
   4.0713587e-01  -1.3821046e+02
   4.0762463e-01  -1.3241488e+02
   4.0811339e-01  -1.2923356e+02
   4.0860215e-01  -1.2719549e+02
   4.0909091e-01  -1.2584531e+02
   4.0957967e-01  -1.2498715e+02
   4.1006843e-01  -1.2452540e+02
   4.1055718e-01  -1.2441449e+02
   4.1104594e-01  -1.2464081e+02
   4.1153470e-01  -1.2521799e+02
   4.1202346e-01  -1.2619157e+02
   4.1251222e-01  -1.2765721e+02
   4.1300098e-01  -1.2981075e+02
   4.1348974e-01  -1.3310757e+02
   4.1397849e-01  -1.3901869e+02
   4.1446725e-01  -3.2776903e+02
   4.1495601e-01  -1.3913743e+02
   4.1544477e-01  -1.3334505e+02
   4.1593353e-01  -1.3016700e+02
   4.1642229e-01  -1.2813224e+02
   4.1691105e-01  -1.2678540e+02
   4.1739980e-01  -1.2593065e+02
   4.1788856e-01  -1.2547235e+02
   4.1837732e-01  -1.2536495e+02
   4.1886608e-01  -1.2559483e+02
   4.1935484e-01  -1.2617562e+02
   4.1984360e-01  -1.2715287e+02
   4.2033236e-01  -1.2862223e+02
   4.2082111e-01  -1.3077955e+02
   4.2130987e-01  -1.3408020e+02
   4.2179863e-01  -1.3999521e+02
   4.2228739e-01  -3.2138329e+02
   4.2277615e-01  -1.4012191e+02
   4.2326491e-01  -1.3433360e+02
   4.2375367e-01  -1.3115968e+02
   4.2424242e-01  -1.2912911e+02
   4.2473118e-01  -1.2778654e+02
   4.2521994e-01  -1.2693612e+02
   4.2570870e-01  -1.2648221e+02
   4.2619746e-01  -1.2637926e+02
   4.2668622e-01  -1.2661367e+02
   4.2717498e-01  -1.2719906e+02
   4.2766373e-01  -1.2818098e+02
   4.2815249e-01  -1.2965508e+02
   4.2864125e-01  -1.3181722e+02
   4.2913001e-01  -1.3512276e+02
   4.2961877e-01  -1.4104274e+02
   4.3010753e-01  -3.2407190e+02
   4.3059629e-01  -1.4117962e+02
   4.3108504e-01  -1.3539652e+02
   4.3157380e-01  -1.3222790e+02
   4.3206256e-01  -1.3020271e+02
   4.3255132e-01  -1.2886560e+02
   4.3304008e-01  -1.2802074e+02
   4.3352884e-01  -1.2757247e+02
   4.3401760e-01  -1.2747527e+02
   4.3450635e-01  -1.2771552e+02
   4.3499511e-01  -1.2830683e+02
   4.3548387e-01  -1.2929478e+02
   4.3597263e-01  -1.3077501e+02
   4.3646139e-01  -1.3294338e+02
   4.3695015e-01  -1.3625525e+02
   4.3743891e-01  -1.4218168e+02
   4.3792766e-01  -3.2015897e+02
   4.3841642e-01  -1.4233178e+02
   4.3890518e-01  -1.3655546e+02
   4.3939394e-01  -1.3339373e+02
   4.3988270e-01  -1.3137556e+02
   4.4037146e-01  -1.3004560e+02
   4.4086022e-01  -1.2920799e+02
   4.4134897e-01  -1.2876712e+02
   4.4183773e-01  -1.2867744e+02
   4.4232649e-01  -1.2892535e+02
   4.4281525e-01  -1.2952446e+02
   4.4330401e-01  -1.3052034e+02
   4.4379277e-01  -1.3200865e+02
   4.4428152e-01  -1.3418525e+02
   4.4477028e-01  -1.3750550e+02
   4.4525904e-01  -1.4344046e+02
   4.4574780e-01  -3.2243348e+02
   4.4623656e-01  -1.4360811e+02
   4.4672532e-01  -1.3784082e+02
   4.4721408e-01  -1.3468828e+02
   4.4770283e-01  -1.3267948e+02
   4.4819159e-01  -1.3135906e+02
   4.4868035e-01  -1.3053120e+02
   4.4916911e-01  -1.3010025e+02
   4.4965787e-01  -1.3002069e+02
   4.5014663e-01  -1.3027892e+02
   4.5063539e-01  -1.3088856e+02
   4.5112414e-01  -1.3189518e+02
   4.5161290e-01  -1.3339445e+02
   4.5210166e-01  -1.3558222e+02
   4.5259042e-01  -1.3891388e+02
   4.5307918e-01  -1.4486049e+02
   4.5356794e-01  -3.1981523e+02
   4.5405670e-01  -1.4505217e+02
   4.5454545e-01  -1.3929727e+02
   4.5503421e-01  -1.3615740e+02
   4.5552297e-01  -1.3416154e+02
   4.5601173e-01  -1.3285434e+02
   4.5650049e-01  -1.3203998e+02
   4.5698925e-01  -1.3162285e+02
   4.5747801e-01  -1.3155741e+02
   4.5796676e-01  -1.3183007e+02
   4.5845552e-01  -1.3245448e+02
   4.5894428e-01  -1.3347621e+02
   4.5943304e-01  -1.3499094e+02
   4.5992180e-01  -1.3719453e+02
   4.6041056e-01  -1.4054240e+02
   4.6089932e-01  -1.4650559e+02
   4.6138807e-01  -3.2811353e+02
   4.6187683e-01  -1.4673165e+02
   4.6236559e-01  -1.4099459e+02
   4.6285435e-01  -1.3787299e+02
   4.6334311e-01  -1.3589587e+02
   4.6383187e-01  -1.3460789e+02
   4.6432063e-01  -1.3381324e+02
   4.6480938e-01  -1.3341633e+02
   4.6529814e-01  -1.3337165e+02
   4.6578690e-01  -1.3366563e+02
   4.6627566e-01  -1.3431193e+02
   4.6676442e-01  -1.3535615e+02
   4.6725318e-01  -1.3689398e+02
   4.6774194e-01  -1.3912134e+02
   4.6823069e-01  -1.4249363e+02
   4.6871945e-01  -1.4848196e+02
   4.6920821e-01  -3.2251401e+02
   4.6969697e-01  -1.4876053e+02
   4.7018573e-01  -1.4305090e+02
   4.7067449e-01  -1.3995756e+02
   4.7116325e-01  -1.3800957e+02
   4.7165200e-01  -1.3675163e+02
   4.7214076e-01  -1.3598798e+02
   4.7262952e-01  -1.3562306e+02
   4.7311828e-01  -1.3561141e+02
   4.7360704e-01  -1.3593952e+02
   4.7409580e-01  -1.3662109e+02
   4.7458456e-01  -1.3770180e+02
   4.7507331e-01  -1.3927739e+02
   4.7556207e-01  -1.4154383e+02
   4.7605083e-01  -1.4495662e+02
   4.7653959e-01  -1.5098692e+02
   4.7702835e-01  -3.2209611e+02
   4.7751711e-01  -1.5135421e+02
   4.7800587e-01  -1.4569151e+02
   4.7849462e-01  -1.4264695e+02
   4.7898338e-01  -1.4074969e+02
   4.7947214e-01  -1.3954456e+02
   4.7996090e-01  -1.3883592e+02
   4.8044966e-01  -1.3852836e+02
   4.8093842e-01  -1.3857656e+02
   4.8142717e-01  -1.3896718e+02
   4.8191593e-01  -1.3971410e+02
   4.8240469e-01  -1.4086320e+02
   4.8289345e-01  -1.4251043e+02
   4.8338221e-01  -1.4485201e+02
   4.8387097e-01  -1.4834369e+02
   4.8435973e-01  -1.5445692e+02
   4.8484848e-01  -3.2209717e+02
   4.8533724e-01  -1.5500351e+02
   4.8582600e-01  -1.4943793e+02
   4.8631476e-01  -1.4649604e+02
   4.8680352e-01  -1.4470750e+02
   4.8729228e-01  -1.4361768e+02
   4.8778104e-01  -1.4303157e+02
   4.8826979e-01  -1.4285448e+02
   4.8875855e-01  -1.4304189e+02
   4.8924731e-01  -1.4358138e+02
   4.8973607e-01  -1.4448790e+02
   4.9022483e-01  -1.4580854e+02
   4.9071359e-01  -1.4764069e+02
   4.9120235e-01  -1.5018221e+02
   4.9169110e-01  -1.5389085e+02
   4.9217986e-01  -1.6024037e+02
   4.9266862e-01  -3.1607233e+02
   4.9315738e-01  -1.6132929e+02
   4.9364614e-01  -1.5607728e+02
   4.9413490e-01  -1.5348373e+02
   4.9462366e-01  -1.5208475e+02
   4.9511241e-01  -1.5143393e+02
   4.9560117e-01  -1.5134698e+02
   4.9608993e-01  -1.5174349e+02
   4.9657869e-01  -1.5259848e+02
   4.9706745e-01  -1.5392726e+02
   4.9755621e-01  -1.5578573e+02
   4.9804497e-01  -1.5828504e+02
   4.9853372e-01  -1.6163071e+02
   4.9902248e-01  -1.6622460e+02
   4.9951124e-01  -1.7298455e+02
   5.0000000e-01  -1.8485731e+02


==> fbmc_pulse_freq_qcqp3_K=4_M=32.dat <==
   0.0000000e+00   0.0000000e+00
   4.8875855e-04  -8.8004089e-04
   9.7751711e-04  -3.5538390e-03
   1.4662757e-03  -8.1219547e-03
   1.9550342e-03  -1.4750451e-02
   2.4437928e-03  -2.3668637e-02
   2.9325513e-03  -3.5166017e-02
   3.4213099e-03  -4.9588524e-02
   3.9100684e-03  -6.7334175e-02
   4.3988270e-03  -8.8848245e-02
   4.8875855e-03  -1.1461812e-01
   5.3763441e-03  -1.4516796e-01
   5.8651026e-03  -1.8105326e-01
   6.3538612e-03  -2.2285550e-01
   6.8426197e-03  -2.7117696e-01
   7.3313783e-03  -3.2663576e-01
   7.8201369e-03  -3.8986126e-01
   8.3088954e-03  -4.6148986e-01
   8.7976540e-03  -5.4216121e-01
   9.2864125e-03  -6.3251493e-01
   9.7751711e-03  -7.3318776e-01
   1.0263930e-02  -8.4481126e-01
   1.0752688e-02  -9.6800991e-01
   1.1241447e-02  -1.1033997e+00
   1.1730205e-02  -1.2515871e+00
   1.2218964e-02  -1.4131687e+00
   1.2707722e-02  -1.5887306e+00
   1.3196481e-02  -1.7788489e+00
   1.3685239e-02  -1.9840900e+00
   1.4173998e-02  -2.2050113e+00
   1.4662757e-02  -2.4421622e+00
   1.5151515e-02  -2.6960855e+00
   1.5640274e-02  -2.9673182e+00
   1.6129032e-02  -3.2563938e+00
   1.6617791e-02  -3.5638437e+00
   1.7106549e-02  -3.8901992e+00
   1.7595308e-02  -4.2359936e+00
   1.8084066e-02  -4.6017644e+00
   1.8572825e-02  -4.9880559e+00
   1.9061584e-02  -5.3954216e+00
   1.9550342e-02  -5.8244272e+00
   2.0039101e-02  -6.2756534e+00
   2.0527859e-02  -6.7496992e+00
   2.1016618e-02  -7.2471858e+00
   2.1505376e-02  -7.7687597e+00
   2.1994135e-02  -8.3150977e+00
   2.2482893e-02  -8.8869109e+00
   2.2971652e-02  -9.4849505e+00
   2.3460411e-02  -1.0110013e+01
   2.3949169e-02  -1.0762947e+01
   2.4437928e-02  -1.1444661e+01
   2.4926686e-02  -1.2156131e+01
   2.5415445e-02  -1.2898411e+01
   2.5904203e-02  -1.3672643e+01
   2.6392962e-02  -1.4480073e+01
   2.6881720e-02  -1.5322062e+01
   2.7370479e-02  -1.6200110e+01
   2.7859238e-02  -1.7115874e+01
   2.8347996e-02  -1.8071194e+01
   2.8836755e-02  -1.9068130e+01
   2.9325513e-02  -2.0108997e+01
   2.9814272e-02  -2.1196418e+01
   3.0303030e-02  -2.2333387e+01
   3.0791789e-02  -2.3523344e+01
   3.1280547e-02  -2.4770284e+01
   3.1769306e-02  -2.6078892e+01
   3.2258065e-02  -2.7454720e+01
   3.2746823e-02  -2.8904441e+01
   3.3235582e-02  -3.0436186e+01
   3.3724340e-02  -3.2060044e+01
   3.4213099e-02  -3.3788779e+01
   3.4701857e-02  -3.5638940e+01
   3.5190616e-02  -3.7632603e+01
   3.5679374e-02  -3.9800290e+01
   3.6168133e-02  -4.2186130e+01
   3.6656891e-02  -4.4857757e+01
   3.7145650e-02  -4.7927355e+01
   3.7634409e-02  -5.1603534e+01
   3.8123167e-02  -5.6351751e+01
   3.8611926e-02  -6.3651160e+01
   3.9100684e-02  -2.3009731e+02
   3.9589443e-02  -6.6382670e+01
   4.0078201e-02  -6.1824995e+01
   4.0566960e-02  -5.9839390e+01
   4.1055718e-02  -5.8958260e+01
   4.1544477e-02  -5.8729214e+01
   4.2033236e-02  -5.8959018e+01
   4.2521994e-02  -5.9554331e+01
   4.3010753e-02  -6.0471639e+01
   4.3499511e-02  -6.1699154e+01
   4.3988270e-02  -6.3252121e+01
   4.4477028e-02  -6.5177568e+01
   4.4965787e-02  -6.7572472e+01
   4.5454545e-02  -7.0633889e+01
   4.5943304e-02  -7.4818300e+01
   4.6432063e-02  -8.1597744e+01
   4.6920821e-02  -2.3009733e+02
   4.7409580e-02  -8.3398949e+01
   4.7898338e-02  -7.8422359e+01
   4.8387097e-02  -7.6044117e+01
   4.8875855e-02  -7.4793878e+01
   4.9364614e-02  -7.4216904e+01
   4.9853372e-02  -7.4117941e+01
   5.0342131e-02  -7.4401902e+01
   5.0830890e-02  -7.5023747e+01
   5.1319648e-02  -7.5970353e+01
   5.1808407e-02  -7.7255784e+01
   5.2297165e-02  -7.8926028e+01
   5.2785924e-02  -8.1077128e+01
   5.3274682e-02  -8.3905312e+01
   5.3763441e-02  -8.7866312e+01
   5.4252199e-02  -9.4431497e+01
   5.4740958e-02  -2.3009733e+02
   5.5229717e-02  -9.5829271e+01
   5.5718475e-02  -9.0662454e+01
   5.6207234e-02  -8.8101022e+01
   5.6695992e-02  -8.6674212e+01
   5.7184751e-02  -8.5926902e+01
   5.7673509e-02  -8.5663488e+01
   5.8162268e-02  -8.5788557e+01
   5.8651026e-02  -8.6256771e+01
   5.9139785e-02  -8.7054732e+01
   5.9628543e-02  -8.8196247e+01
   6.0117302e-02  -8.9727064e+01
   6.0606061e-02  -9.1743009e+01
   6.1094819e-02  -9.4440102e+01
   6.1583578e-02  -9.8273884e+01
   6.2072336e-02  -1.0471554e+02
   6.2561095e-02  -2.3009736e+02
   6.3049853e-02  -1.0587670e+02
   6.3538612e-02  -1.0059648e+02
   6.4027370e-02  -9.7924722e+01
   6.4516129e-02  -9.6390545e+01
   6.5004888e-02  -9.5538701e+01
   6.5493646e-02  -9.5173471e+01
   6.5982405e-02  -9.5199332e+01
   6.6471163e-02  -9.5570845e+01
   6.6959922e-02  -9.6274515e+01
   6.7448680e-02  -9.7324056e+01
   6.7937439e-02  -9.8765132e+01
   6.8426197e-02  -1.0069348e+02
   6.8914956e-02  -1.0330506e+02
   6.9403715e-02  -1.0705531e+02
   6.9892473e-02  -1.1341538e+02
   7.0381232e-02  -2.3009744e+02
   7.0869990e-02  -1.1441888e+02
   7.1358749e-02  -1.0906245e+02
   7.1847507e-02  -1.0631617e+02
   7.2336266e-02  -1.0470910e+02
   7.2825024e-02  -1.0378593e+02
   7.3313783e-02  -1.0335090e+02
   7.3802542e-02  -1.0330844e+02
   7.4291300e-02  -1.0361305e+02
   7.4780059e-02  -1.0425121e+02
   7.5268817e-02  -1.0523658e+02
   7.5757576e-02  -1.0661480e+02
   7.6246334e-02  -1.0848155e+02
   7.6735093e-02  -1.1103275e+02
   7.7223851e-02  -1.1472384e+02
   7.7712610e-02  -1.2102588e+02
   7.8201369e-02  -2.3009737e+02
   7.8690127e-02  -1.2191675e+02
   7.9178886e-02  -1.1650559e+02
   7.9667644e-02  -1.1370563e+02
   8.0156403e-02  -1.1204589e+02
   8.0645161e-02  -1.1107104e+02
   8.1133920e-02  -1.1058529e+02
   8.1622678e-02  -1.1049304e+02
   8.2111437e-02  -1.1074878e+02
   8.2600196e-02  -1.1133896e+02
   8.3088954e-02  -1.1227722e+02
   8.3577713e-02  -1.1360916e+02
   8.4066471e-02  -1.1543047e+02
   8.4555230e-02  -1.1793704e+02
   8.5043988e-02  -1.2158427e+02
   8.5532747e-02  -1.2784321e+02
   8.6021505e-02  -2.3009741e+02
   8.6510264e-02  -1.2865025e+02
   8.6999022e-02  -1.2319821e+02
   8.7487781e-02  -1.2035808e+02
   8.7976540e-02  -1.1865886e+02
   8.8465298e-02  -1.1764521e+02
   8.8954057e-02  -1.1712132e+02
   8.9442815e-02  -1.1699157e+02
   8.9931574e-02  -1.1721045e+02
   9.0420332e-02  -1.1776438e+02
   9.0909091e-02  -1.1866700e+02
   9.1397849e-02  -1.1996391e+02
   9.1886608e-02  -1.2175076e+02
   9.2375367e-02  -1.2422344e+02
   9.2864125e-02  -1.2783734e+02
   9.3352884e-02  -1.3406349e+02
   9.3841642e-02  -2.3009753e+02
   9.4330401e-02  -1.3480675e+02
   9.4819159e-02  -1.2932350e+02
   9.5307918e-02  -1.2645270e+02
   9.5796676e-02  -1.2472333e+02
   9.6285435e-02  -1.2368001e+02
   9.6774194e-02  -1.2312694e+02
   9.7262952e-02  -1.2296850e+02
   9.7751711e-02  -1.2315916e+02
   9.8240469e-02  -1.2368534e+02
   9.8729228e-02  -1.2456066e+02
   9.9217986e-02  -1.2583071e+02
   9.9706745e-02  -1.2759115e+02
   1.0019550e-01  -1.3003785e+02
   1.0068426e-01  -1.3362619e+02
   1.0117302e-01  -1.3982715e+02
   1.0166178e-01  -2.3009740e+02
   1.0215054e-01  -1.4052170e+02
   1.0263930e-01  -1.3501450e+02
   1.0312805e-01  -1.3212021e+02
   1.0361681e-01  -1.3036774e+02
   1.0410557e-01  -1.2930173e+02
   1.0459433e-01  -1.2872635e+02
   1.0508309e-01  -1.2854598e+02
   1.0557185e-01  -1.2871509e+02
   1.0606061e-01  -1.2922009e+02
   1.0654936e-01  -1.3007460e+02
   1.0703812e-01  -1.3132421e+02
   1.0752688e-01  -1.3306456e+02
   1.0801564e-01  -1.3549152e+02
   1.0850440e-01  -1.3906045e+02
   1.0899316e-01  -1.4524228e+02
   1.0948192e-01  -2.3009749e+02
   1.0997067e-01  -1.4590031e+02
   1.1045943e-01  -1.4037502e+02
   1.1094819e-01  -1.3746304e+02
   1.1143695e-01  -1.3569324e+02
   1.1192571e-01  -1.3461024e+02
   1.1241447e-01  -1.3401821e+02
   1.1290323e-01  -1.3382152e+02
   1.1339198e-01  -1.3397464e+02
   1.1388074e-01  -1.3446397e+02
   1.1436950e-01  -1.3530313e+02
   1.1485826e-01  -1.3653770e+02
   1.1534702e-01  -1.3826334e+02
   1.1583578e-01  -1.4067589e+02
   1.1632454e-01  -1.4423069e+02
   1.1681329e-01  -1.5039857e+02
   1.1730205e-01  -2.3009758e+02
   1.1779081e-01  -1.5103089e+02
   1.1827957e-01  -1.4549258e+02
   1.1876833e-01  -1.4256805e+02
   1.1925709e-01  -1.4078604e+02
   1.1974585e-01  -1.3969116e+02
   1.2023460e-01  -1.3908756e+02
   1.2072336e-01  -1.3887962e+02
   1.2121212e-01  -1.3902180e+02
   1.2170088e-01  -1.3950050e+02
   1.2218964e-01  -1.4032935e+02
   1.2267840e-01  -1.4155391e+02
   1.2316716e-01  -1.4326984e+02
   1.2365591e-01  -1.4567298e+02
   1.2414467e-01  -1.4921862e+02
   1.2463343e-01  -1.5537742e+02
   1.2512219e-01  -2.3009736e+02
   1.2561095e-01  -1.5599469e+02
   1.2609971e-01  -1.5044827e+02
   1.2658847e-01  -1.4751618e+02
   1.2707722e-01  -1.4572700e+02
   1.2756598e-01  -1.4462530e+02
   1.2805474e-01  -1.4401523e+02
   1.2854350e-01  -1.4380115e+02
   1.2903226e-01  -1.4393752e+02
   1.2952102e-01  -1.4441076e+02
   1.3000978e-01  -1.4523448e+02
   1.3049853e-01  -1.4645426e+02
   1.3098729e-01  -1.4816573e+02
   1.3147605e-01  -1.5056472e+02
   1.3196481e-01  -1.5410647e+02
   1.3245357e-01  -1.6026133e+02
   1.3294233e-01  -2.3009756e+02
   1.3343109e-01  -1.6087555e+02
   1.3391984e-01  -1.5532631e+02
   1.3440860e-01  -1.5239219e+02
   1.3489736e-01  -1.5060148e+02
   1.3538612e-01  -1.4949869e+02
   1.3587488e-01  -1.4888794e+02
   1.3636364e-01  -1.4867360e+02
   1.3685239e-01  -1.4881014e+02
   1.3734115e-01  -1.4928397e+02
   1.3782991e-01  -1.5010870e+02
   1.3831867e-01  -1.5132991e+02
   1.3880743e-01  -1.5304323e+02
   1.3929619e-01  -1.5544447e+02
   1.3978495e-01  -1.5898876e+02
   1.4027370e-01  -1.6514592e+02
   1.4076246e-01  -2.3009727e+02
   1.4125122e-01  -1.6577275e+02
   1.4173998e-01  -1.6022732e+02
   1.4222874e-01  -1.5729827e+02
   1.4271750e-01  -1.5551336e+02
   1.4320626e-01  -1.5441699e+02
   1.4369501e-01  -1.5381327e+02
   1.4418377e-01  -1.5360658e+02
   1.4467253e-01  -1.5375137e+02
   1.4516129e-01  -1.5423407e+02
   1.4565005e-01  -1.5506831e+02
   1.4613881e-01  -1.5629966e+02
   1.4662757e-01  -1.5802376e+02
   1.4711632e-01  -1.6043634e+02
   1.4760508e-01  -1.6399240e+02
   1.4809384e-01  -1.7016076e+02
   1.4858260e-01  -2.3009744e+02
   1.4907136e-01  -1.7082430e+02
   1.4956012e-01  -1.6529252e+02
   1.5004888e-01  -1.6237933e+02
   1.5053763e-01  -1.6061151e+02
   1.5102639e-01  -1.5953331e+02
   1.5151515e-01  -1.5894881e+02
   1.5200391e-01  -1.5876239e+02
   1.5249267e-01  -1.5892854e+02
   1.5298143e-01  -1.5943369e+02
   1.5347019e-01  -1.6029153e+02
   1.5395894e-01  -1.6154764e+02
   1.5444770e-01  -1.6329764e+02
   1.5493646e-01  -1.6573723e+02
   1.5542522e-01  -1.6932104e+02
   1.5591398e-01  -1.7551605e+02
   1.5640274e-01  -2.3009722e+02
   1.5689150e-01  -1.7626094e+02
   1.5738025e-01  -1.7076069e+02
   1.5786901e-01  -1.6788343e+02
   1.5835777e-01  -1.6615409e+02
   1.5884653e-01  -1.6511664e+02
   1.5933529e-01  -1.6457513e+02
   1.5982405e-01  -1.6443401e+02
   1.6031281e-01  -1.6464786e+02
   1.6080156e-01  -1.6520324e+02
   1.6129032e-01  -1.6611394e+02
   1.6177908e-01  -1.6742566e+02
   1.6226784e-01  -1.6923409e+02
   1.6275660e-01  -1.7173484e+02
   1.6324536e-01  -1.7538191e+02
   1.6373412e-01  -1.8163815e+02
   1.6422287e-01  -2.3009742e+02
   1.6471163e-01  -1.8257071e+02
   1.6520039e-01  -1.7714486e+02
   1.6568915e-01  -1.7435302e+02
   1.6617791e-01  -1.7271614e+02
   1.6666667e-01  -1.7177777e+02
   1.6715543e-01  -1.7134221e+02
   1.6764418e-01  -1.7131438e+02
   1.6813294e-01  -1.7164946e+02
   1.6862170e-01  -1.7233471e+02
   1.6911046e-01  -1.7338471e+02
   1.6959922e-01  -1.7484600e+02
   1.7008798e-01  -1.7681509e+02
   1.7057674e-01  -1.7948806e+02
   1.7106549e-01  -1.8331780e+02
   1.7155425e-01  -1.8975531e+02
   1.7204301e-01  -2.3009735e+02
   1.7253177e-01  -1.9127871e+02
   1.7302053e-01  -1.8610043e+02
   1.7350929e-01  -1.8360463e+02
   1.7399804e-01  -1.8230310e+02
   1.7448680e-01  -1.8174292e+02
   1.7497556e-01  -1.8173551e+02
   1.7546432e-01  -1.8219585e+02
   1.7595308e-01  -1.8309280e+02
   1.7644184e-01  -1.8443233e+02
   1.7693060e-01  -1.8625530e+02
   1.7741935e-01  -1.8864641e+02
   1.7790811e-01  -1.9175984e+02
   1.7839687e-01  -1.9588266e+02
   1.7888563e-01  -2.0161166e+02
   1.7937439e-01  -2.1051195e+02
   1.7986315e-01  -2.3009740e+02
   1.8035191e-01  -2.3005070e+02
   1.8084066e-01  -2.1105699e+02
   1.8132942e-01  -2.0261082e+02
   1.8181818e-01  -1.9732179e+02
   1.8230694e-01  -1.9363991e+02
   1.8279570e-01  -1.9097489e+02
   1.8328446e-01  -1.8904517e+02
   1.8377322e-01  -1.8770304e+02
   1.8426197e-01  -1.8687296e+02
   1.8475073e-01  -1.8652832e+02
   1.8523949e-01  -1.8668739e+02
   1.8572825e-01  -1.8742707e+02
   1.8621701e-01  -1.8893136e+02
   1.8670577e-01  -1.9165342e+02
   1.8719453e-01  -1.9710138e+02
   1.8768328e-01  -2.3009736e+02
   1.8817204e-01  -1.9587671e+02
   1.8866080e-01  -1.8973300e+02
   1.8914956e-01  -1.8617423e+02
   1.8963832e-01  -1.8377014e+02
   1.9012708e-01  -1.8207153e+02
   1.9061584e-01  -1.8088322e+02
   1.9110459e-01  -1.8010890e+02
   1.9159335e-01  -1.7970200e+02
   1.9208211e-01  -1.7964788e+02
   1.9257087e-01  -1.7995925e+02
   1.9305963e-01  -1.8068105e+02
   1.9354839e-01  -1.8190877e+02
   1.9403715e-01  -1.8383929e+02
   1.9452590e-01  -1.8693288e+02
   1.9501466e-01  -1.9268849e+02
   1.9550342e-01  -2.3009741e+02
   1.9599218e-01  -1.9218272e+02
   1.9648094e-01  -1.8625895e+02
   1.9696970e-01  -1.8291968e+02
   1.9745846e-01  -1.8072130e+02
   1.9794721e-01  -1.7921366e+02
   1.9843597e-01  -1.7820243e+02
   1.9892473e-01  -1.7759248e+02
   1.9941349e-01  -1.7733839e+02
   1.9990225e-01  -1.7742661e+02
   2.0039101e-01  -1.7787078e+02
   2.0087977e-01  -1.7871665e+02
   2.0136852e-01  -1.8006036e+02
   2.0185728e-01  -1.8209917e+02
   2.0234604e-01  -1.8529311e+02
   2.0283480e-01  -1.9113720e+02
   2.0332356e-01  -2.3009735e+02
   2.0381232e-01  -1.9084453e+02
   2.0430108e-01  -1.8499437e+02
   2.0478983e-01  -1.8173004e+02
   2.0527859e-01  -1.7960403e+02
   2.0576735e-01  -1.7816561e+02
   2.0625611e-01  -1.7722043e+02
   2.0674487e-01  -1.7667346e+02
   2.0723363e-01  -1.7647946e+02
   2.0772239e-01  -1.7662500e+02
   2.0821114e-01  -1.7712390e+02
   2.0869990e-01  -1.7802203e+02
   2.0918866e-01  -1.7941562e+02
   2.0967742e-01  -1.8150201e+02
   2.1016618e-01  -1.8474107e+02
   2.1065494e-01  -1.9062669e+02
   2.1114370e-01  -2.3009731e+02
   2.1163245e-01  -1.9042675e+02
   2.1212121e-01  -1.8461308e+02
   2.1260997e-01  -1.8138534e+02
   2.1309873e-01  -1.7929487e+02
   2.1358749e-01  -1.7789080e+02
   2.1407625e-01  -1.7697874e+02
   2.1456500e-01  -1.7646372e+02
   2.1505376e-01  -1.7630051e+02
   2.1554252e-01  -1.7647575e+02
   2.1603128e-01  -1.7700330e+02
   2.1652004e-01  -1.7792907e+02
   2.1700880e-01  -1.7934936e+02
   2.1749756e-01  -1.8146154e+02
   2.1798631e-01  -1.8472555e+02
   2.1847507e-01  -1.9063539e+02
   2.1896383e-01  -2.3009745e+02
   2.1945259e-01  -1.9048053e+02
   2.1994135e-01  -1.8468878e+02
   2.2043011e-01  -1.8148214e+02
   2.2091887e-01  -1.7941209e+02
   2.2140762e-01  -1.7802777e+02
   2.2189638e-01  -1.7713485e+02
   2.2238514e-01  -1.7663837e+02
   2.2287390e-01  -1.7649314e+02
   2.2336266e-01  -1.7668583e+02
   2.2385142e-01  -1.7723031e+02
   2.2434018e-01  -1.7817254e+02
   2.2482893e-01  -1.7960886e+02
   2.2531769e-01  -1.8173671e+02
   2.2580645e-01  -1.8501623e+02
   2.2629521e-01  -1.9094230e+02
   2.2678397e-01  -2.3009731e+02
   2.2727273e-01  -1.9080842e+02
   2.2776149e-01  -1.8503163e+02
   2.2825024e-01  -1.8183848e+02
   2.2873900e-01  -1.7978127e+02
   2.2922776e-01  -1.7840934e+02
   2.2971652e-01  -1.7752843e+02
   2.3020528e-01  -1.7704360e+02
   2.3069404e-01  -1.7690970e+02
   2.3118280e-01  -1.7711343e+02
   2.3167155e-01  -1.7766868e+02
   2.3216031e-01  -1.7862144e+02
   2.3264907e-01  -1.8006810e+02
   2.3313783e-01  -1.8220621e+02
   2.3362659e-01  -1.8549618e+02
   2.3411535e-01  -1.9143435e+02
   2.3460411e-01  -2.3009736e+02
   2.3509286e-01  -1.9130723e+02
   2.3558162e-01  -1.8554175e+02
   2.3607038e-01  -1.8235787e+02
   2.3655914e-01  -1.8030927e+02
   2.3704790e-01  -1.7894557e+02
   2.3753666e-01  -1.7807260e+02
   2.3802542e-01  -1.7759549e+02
   2.3851417e-01  -1.7746910e+02
   2.3900293e-01  -1.7768016e+02
   2.3949169e-01  -1.7824259e+02
   2.3998045e-01  -1.7920242e+02
   2.4046921e-01  -1.8065609e+02
   2.4095797e-01  -1.8280129e+02
   2.4144673e-01  -1.8609881e+02
   2.4193548e-01  -1.9204685e+02
   2.4242424e-01  -2.3009729e+02
   2.4291300e-01  -1.9191704e+02
   2.4340176e-01  -1.8616086e+02
   2.4389052e-01  -1.8298378e+02
   2.4437928e-01  -1.8094125e+02
   2.4486804e-01  -1.7958325e+02
   2.4535679e-01  -1.7871575e+02
   2.4584555e-01  -1.7824393e+02
   2.4633431e-01  -1.7812270e+02
   2.4682307e-01  -1.7833880e+02
   2.4731183e-01  -1.7890620e+02
   2.4780059e-01  -1.7987095e+02
   2.4828935e-01  -1.8132958e+02
   2.4877810e-01  -1.8347992e+02
   2.4926686e-01  -1.8678322e+02
   2.4975562e-01  -1.9273995e+02
   2.5024438e-01  -2.3009742e+02
   2.5073314e-01  -1.9260054e+02
   2.5122190e-01  -1.8685260e+02
   2.5171065e-01  -1.8368080e+02
   2.5219941e-01  -1.8164274e+02
   2.5268817e-01  -1.8028885e+02
   2.5317693e-01  -1.7942524e+02
   2.5366569e-01  -1.7895716e+02
   2.5415445e-01  -1.7883957e+02
   2.5464321e-01  -1.7905924e+02
   2.5513196e-01  -1.7963017e+02
   2.5562072e-01  -1.8059846e+02
   2.5610948e-01  -1.8206072e+02
   2.5659824e-01  -1.8421496e+02
   2.5708700e-01  -1.8752296e+02
   2.5757576e-01  -1.9348785e+02
   2.5806452e-01  -2.3009710e+02
   2.5855327e-01  -1.9333336e+02
   2.5904203e-01  -1.8759318e+02
   2.5953079e-01  -1.8442572e+02
   2.6001955e-01  -1.8239111e+02
   2.6050831e-01  -1.8104027e+02
   2.6099707e-01  -1.8017951e+02
   2.6148583e-01  -1.7971416e+02
   2.6197458e-01  -1.7959920e+02
   2.6246334e-01  -1.7982147e+02
   2.6295210e-01  -1.8039498e+02
   2.6344086e-01  -1.8136589e+02
   2.6392962e-01  -1.8283091e+02
   2.6441838e-01  -1.8498825e+02
   2.6490714e-01  -1.8830029e+02
   2.6539589e-01  -1.9427323e+02
   2.6588465e-01  -2.3009736e+02
   2.6637341e-01  -1.9409902e+02
   2.6686217e-01  -1.8836649e+02
   2.6735093e-01  -1.8520281e+02
   2.6783969e-01  -1.8317099e+02
   2.6832845e-01  -1.8182253e+02
   2.6881720e-01  -1.8096392e+02
   2.6930596e-01  -1.8050060e+02
   2.6979472e-01  -1.8038761e+02
   2.7028348e-01  -1.8061181e+02
   2.7077224e-01  -1.8118727e+02
   2.7126100e-01  -1.8216020e+02
   2.7174976e-01  -1.8362741e+02
   2.7223851e-01  -1.8578735e+02
   2.7272727e-01  -1.8910308e+02
   2.7321603e-01  -1.9508424e+02
   2.7370479e-01  -2.3009717e+02
   2.7419355e-01  -1.9488612e+02
   2.7468231e-01  -1.8916138e+02
   2.7517107e-01  -1.8600119e+02
   2.7565982e-01  -1.8397174e+02
   2.7614858e-01  -1.8262520e+02
   2.7663734e-01  -1.8176830e+02
   2.7712610e-01  -1.8130655e+02
   2.7761486e-01  -1.8119508e+02
   2.7810362e-01  -1.8142077e+02
   2.7859238e-01  -1.8199775e+02
   2.7908113e-01  -1.8297230e+02
   2.7956989e-01  -1.8444134e+02
   2.8005865e-01  -1.8660357e+02
   2.8054741e-01  -1.8992284e+02
   2.8103617e-01  -1.9591263e+02
   2.8152493e-01  -2.3009727e+02
   2.8201369e-01  -1.9568664e+02
   2.8250244e-01  -1.8997008e+02
   2.8299120e-01  -1.8681324e+02
   2.8347996e-01  -1.8478593e+02
   2.8396872e-01  -1.8344103e+02
   2.8445748e-01  -1.8258553e+02
   2.8494624e-01  -1.8212507e+02
   2.8543500e-01  -1.8201481e+02
   2.8592375e-01  -1.8224171e+02
   2.8641251e-01  -1.8281995e+02
   2.8690127e-01  -1.8379586e+02
   2.8739003e-01  -1.8526651e+02
   2.8787879e-01  -1.8743088e+02
   2.8836755e-01  -1.9075367e+02
   2.8885630e-01  -1.9675270e+02
   2.8934506e-01  -2.3009739e+02
   2.8983382e-01  -1.9649495e+02
   2.9032258e-01  -1.9078709e+02
   2.9081134e-01  -1.8763363e+02
   2.9130010e-01  -1.8560834e+02
   2.9178886e-01  -1.8426493e+02
   2.9227761e-01  -1.8341066e+02
   2.9276637e-01  -1.8295128e+02
   2.9325513e-01  -1.8284206e+02
   2.9374389e-01  -1.8307000e+02
   2.9423265e-01  -1.8364933e+02
   2.9472141e-01  -1.8462647e+02
   2.9521017e-01  -1.8609862e+02
   2.9569892e-01  -1.8826509e+02
   2.9618768e-01  -1.9159152e+02
   2.9667644e-01  -1.9760055e+02
   2.9716520e-01  -2.3009732e+02
   2.9765396e-01  -1.9730711e+02
   2.9814272e-01  -1.9160861e+02
   2.9863148e-01  -1.8845864e+02
   2.9912023e-01  -1.8643536e+02
   2.9960899e-01  -1.8509338e+02
   3.0009775e-01  -1.8424025e+02
   3.0058651e-01  -1.8378188e+02
   3.0107527e-01  -1.8367360e+02
   3.0156403e-01  -1.8390248e+02
   3.0205279e-01  -1.8448282e+02
   3.0254154e-01  -1.8546113e+02
   3.0303030e-01  -1.8693476e+02
   3.0351906e-01  -1.8910337e+02
   3.0400782e-01  -1.9243366e+02
   3.0449658e-01  -1.9845359e+02
   3.0498534e-01  -2.3009734e+02
   3.0547410e-01  -1.9812043e+02
   3.0596285e-01  -1.9243209e+02
   3.0645161e-01  -1.8928583e+02
   3.0694037e-01  -1.8726462e+02
   3.0742913e-01  -1.8592407e+02
   3.0791789e-01  -1.8507207e+02
   3.0840665e-01  -1.8461467e+02
   3.0889541e-01  -1.8450732e+02
   3.0938416e-01  -1.8473712e+02
   3.0987292e-01  -1.8531846e+02
   3.1036168e-01  -1.8629794e+02
   3.1085044e-01  -1.8777309e+02
   3.1133920e-01  -1.8994397e+02
   3.1182796e-01  -1.9327842e+02
   3.1231672e-01  -1.9931033e+02
   3.1280547e-01  -2.3009736e+02
   3.1329423e-01  -1.9893317e+02
   3.1378299e-01  -1.9325590e+02
   3.1427175e-01  -1.9011364e+02
   3.1476051e-01  -1.8809465e+02
   3.1524927e-01  -1.8675560e+02
   3.1573803e-01  -1.8590476e+02
   3.1622678e-01  -1.8544838e+02
   3.1671554e-01  -1.8534197e+02
   3.1720430e-01  -1.8557273e+02
   3.1769306e-01  -1.8615511e+02
   3.1818182e-01  -1.8713584e+02
   3.1867058e-01  -1.8861262e+02
   3.1915934e-01  -1.9078594e+02
   3.1964809e-01  -1.9412494e+02
   3.2013685e-01  -2.0017005e+02
   3.2062561e-01  -2.3009736e+02
   3.2111437e-01  -1.9974434e+02
   3.2160313e-01  -1.9407920e+02
   3.2209189e-01  -1.9094130e+02
   3.2258065e-01  -1.8892471e+02
   3.2306940e-01  -1.8758728e+02
   3.2355816e-01  -1.8673772e+02
   3.2404692e-01  -1.8628243e+02
   3.2453568e-01  -1.8617704e+02
   3.2502444e-01  -1.8640884e+02
   3.2551320e-01  -1.8699236e+02
   3.2600196e-01  -1.8797444e+02
   3.2649071e-01  -1.8945300e+02
   3.2697947e-01  -1.9162902e+02
   3.2746823e-01  -1.9497304e+02
   3.2795699e-01  -2.0103275e+02
   3.2844575e-01  -2.3009738e+02
   3.2893451e-01  -2.0055357e+02
   3.2942326e-01  -1.9490172e+02
   3.2991202e-01  -1.9176863e+02
   3.3040078e-01  -1.8975469e+02
   3.3088954e-01  -1.8841907e+02
   3.3137830e-01  -1.8757091e+02
   3.3186706e-01  -1.8711684e+02
   3.3235582e-01  -1.8701259e+02
   3.3284457e-01  -1.8724556e+02
   3.3333333e-01  -1.8783035e+02
   3.3382209e-01  -1.8881395e+02
   3.3431085e-01  -1.9029452e+02
   3.3479961e-01  -1.9247353e+02
   3.3528837e-01  -1.9582313e+02
   3.3577713e-01  -2.0189904e+02
   3.3626588e-01  -2.3009744e+02
   3.3675464e-01  -2.0136099e+02
   3.3724340e-01  -1.9572378e+02
   3.3773216e-01  -1.9259601e+02
   3.3822092e-01  -1.9058502e+02
   3.3870968e-01  -1.8925143e+02
   3.3919844e-01  -1.8840486e+02
   3.3968719e-01  -1.8795217e+02
   3.4017595e-01  -1.8784924e+02
   3.4066471e-01  -1.8808354e+02
   3.4115347e-01  -1.8866980e+02
   3.4164223e-01  -1.8965513e+02
   3.4213099e-01  -1.9113795e+02
   3.4261975e-01  -1.9332034e+02
   3.4310850e-01  -1.9667616e+02
   3.4359726e-01  -2.0277010e+02
   3.4408602e-01  -2.3009742e+02
   3.4457478e-01  -2.0216722e+02
   3.4506354e-01  -1.9654611e+02
   3.4555230e-01  -1.9342426e+02
   3.4604106e-01  -1.9141660e+02
   3.4652981e-01  -1.9008531e+02
   3.4701857e-01  -1.8924058e+02
   3.4750733e-01  -1.8878949e+02
   3.4799609e-01  -1.8868808e+02
   3.4848485e-01  -1.8892393e+02
   3.4897361e-01  -1.8951187e+02
   3.4946237e-01  -1.9049919e+02
   3.4995112e-01  -1.9198460e+02
   3.5043988e-01  -1.9417080e+02
   3.5092864e-01  -1.9753360e+02
   3.5141740e-01  -2.0364767e+02
   3.5190616e-01  -2.3009755e+02
   3.5239492e-01  -2.0297329e+02
   3.5288368e-01  -1.9736998e+02
   3.5337243e-01  -1.9425474e+02
   3.5386119e-01  -1.9225083e+02
   3.5434995e-01  -1.9092218e+02
   3.5483871e-01  -1.9007956e+02
   3.5532747e-01  -1.8963034e+02
   3.5581623e-01  -1.8953070e+02
   3.5630499e-01  -1.8976836e+02
   3.5679374e-01  -1.9035827e+02
   3.5728250e-01  -1.9134790e+02
   3.5777126e-01  -1.9283626e+02
   3.5826002e-01  -1.9502679e+02
   3.5874878e-01  -1.9839747e+02
   3.5923754e-01  -2.0453409e+02
   3.5972630e-01  -2.3009746e+02
   3.6021505e-01  -2.0378064e+02
   3.6070381e-01  -1.9819705e+02
   3.6119257e-01  -1.9508922e+02
   3.6168133e-01  -1.9308958e+02
   3.6217009e-01  -1.9176396e+02
   3.6265885e-01  -1.9092379e+02
   3.6314761e-01  -1.9047675e+02
   3.6363636e-01  -1.9037921e+02
   3.6412512e-01  -1.9061898e+02
   3.6461388e-01  -1.9121121e+02
   3.6510264e-01  -1.9220351e+02
   3.6559140e-01  -1.9369529e+02
   3.6608016e-01  -1.9589078e+02
   3.6656891e-01  -1.9927035e+02
   3.6705767e-01  -2.0543236e+02
   3.6754643e-01  -2.3009729e+02
   3.6803519e-01  -2.0459121e+02
   3.6852395e-01  -1.9902952e+02
   3.6901271e-01  -1.9593003e+02
   3.6950147e-01  -1.9393525e+02
   3.6999022e-01  -1.9261313e+02
   3.7047898e-01  -1.9177583e+02
   3.7096774e-01  -1.9133135e+02
   3.7145650e-01  -1.9123626e+02
   3.7194526e-01  -1.9147854e+02
   3.7243402e-01  -1.9207347e+02
   3.7292278e-01  -1.9306891e+02
   3.7341153e-01  -1.9456465e+02
   3.7390029e-01  -1.9676582e+02
   3.7438905e-01  -2.0015550e+02
   3.7487781e-01  -2.0634626e+02
   3.7536657e-01  -2.3009736e+02
   3.7585533e-01  -2.0540739e+02
   3.7634409e-01  -1.9987011e+02
   3.7683284e-01  -1.9678006e+02
   3.7732160e-01  -1.9479085e+02
   3.7781036e-01  -1.9347279e+02
   3.7829912e-01  -1.9263883e+02
   3.7878788e-01  -1.9219737e+02
   3.7927664e-01  -1.9210519e+02
   3.7976540e-01  -1.9235043e+02
   3.8025415e-01  -1.9294855e+02
   3.8074291e-01  -1.9394767e+02
   3.8123167e-01  -1.9544801e+02
   3.8172043e-01  -1.9765573e+02
   3.8220919e-01  -2.0105699e+02
   3.8269795e-01  -2.0728047e+02
   3.8318671e-01  -2.3009723e+02
   3.8367546e-01  -2.0623213e+02
   3.8416422e-01  -2.0072222e+02
   3.8465298e-01  -1.9764288e+02
   3.8514174e-01  -1.9566008e+02
   3.8563050e-01  -1.9434673e+02
   3.8611926e-01  -1.9351671e+02
   3.8660802e-01  -1.9307882e+02
   3.8709677e-01  -1.9299008e+02
   3.8758553e-01  -1.9323885e+02
   3.8807429e-01  -1.9384075e+02
   3.8856305e-01  -1.9484420e+02
   3.8905181e-01  -1.9634993e+02
   3.8954057e-01  -1.9856525e+02
   3.9002933e-01  -2.0197984e+02
   3.9051808e-01  -2.0824087e+02
   3.9100684e-01  -2.3009734e+02
   3.9149560e-01  -2.0706905e+02
   3.9198436e-01  -2.0158998e+02
   3.9247312e-01  -1.9852289e+02
   3.9296188e-01  -1.9654752e+02
   3.9345064e-01  -1.9523970e+02
   3.9393939e-01  -1.9441432e+02
   3.9442815e-01  -1.9398067e+02
   3.9491691e-01  -1.9389604e+02
   3.9540567e-01  -1.9414899e+02
   3.9589443e-01  -1.9475539e+02
   3.9638319e-01  -1.9576397e+02
   3.9687195e-01  -1.9727606e+02
   3.9736070e-01  -1.9950028e+02
   3.9784946e-01  -2.0293034e+02
   3.9833822e-01  -2.0923489e+02
   3.9882698e-01  -2.3009702e+02
   3.9931574e-01  -2.0792256e+02
   3.9980450e-01  -2.0247849e+02
   4.0029326e-01  -1.9942552e+02
   4.0078201e-01  -1.9745880e+02
   4.0127077e-01  -1.9615749e+02
   4.0175953e-01  -1.9533764e+02
   4.0224829e-01  -1.9490905e+02
   4.0273705e-01  -1.9482934e+02
   4.0322581e-01  -1.9508732e+02
   4.0371457e-01  -1.9569911e+02
   4.0420332e-01  -1.9671382e+02
   4.0469208e-01  -1.9823344e+02
   4.0518084e-01  -2.0046816e+02
   4.0566960e-01  -2.0391637e+02
   4.0615836e-01  -2.1027191e+02
   4.0664712e-01  -2.3009753e+02
   4.0713587e-01  -2.0879816e+02
   4.0762463e-01  -2.0339415e+02
   4.0811339e-01  -2.0035756e+02
   4.0860215e-01  -1.9840103e+02
   4.0909091e-01  -1.9710746e+02
   4.0957967e-01  -1.9629421e+02
   4.1006843e-01  -1.9587172e+02
   4.1055718e-01  -1.9579796e+02
   4.1104594e-01  -1.9606201e+02
   4.1153470e-01  -1.9668032e+02
   4.1202346e-01  -1.9770241e+02
   4.1251222e-01  -1.9923109e+02
   4.1300098e-01  -2.0147833e+02
   4.1348974e-01  -2.0494809e+02
   4.1397849e-01  -2.1136425e+02
   4.1446725e-01  -2.3009731e+02
   4.1495601e-01  -2.0970255e+02
   4.1544477e-01  -2.0434487e+02
   4.1593353e-01  -2.0132754e+02
   4.1642229e-01  -1.9938312e+02
   4.1691105e-01  -1.9809885e+02
   4.1739980e-01  -1.9729360e+02
   4.1788856e-01  -1.9687853e+02
   4.1837732e-01  -1.9681202e+02
   4.1886608e-01  -1.9708350e+02
   4.1935484e-01  -1.9770977e+02
   4.1984360e-01  -1.9874086e+02
   4.2033236e-01  -2.0028053e+02
   4.2082111e-01  -2.0254293e+02
   4.2130987e-01  -2.0603869e+02
   4.2179863e-01  -2.1252815e+02
   4.2228739e-01  -2.3009735e+02
   4.2277615e-01  -2.1064425e+02
   4.2326491e-01  -2.0534085e+02
   4.2375367e-01  -2.0234644e+02
   4.2424242e-01  -2.0041663e+02
   4.2473118e-01  -1.9914366e+02
   4.2521994e-01  -1.9834822e+02
   4.2570870e-01  -1.9794229e+02
   4.2619746e-01  -1.9788475e+02
   4.2668622e-01  -1.9816543e+02
   4.2717498e-01  -1.9880155e+02
   4.2766373e-01  -1.9984379e+02
   4.2815249e-01  -2.0139703e+02
   4.2864125e-01  -2.0367809e+02
   4.2913001e-01  -2.0720577e+02
   4.2961877e-01  -2.1378580e+02
   4.3010753e-01  -2.3009751e+02
   4.3059629e-01  -2.1163424e+02
   4.3108504e-01  -2.0639535e+02
   4.3157380e-01  -2.0342867e+02
   4.3206256e-01  -2.0151674e+02
   4.3255132e-01  -2.0025777e+02
   4.3304008e-01  -1.9947455e+02
   4.3352884e-01  -1.9908007e+02
   4.3401760e-01  -1.9903381e+02
   4.3450635e-01  -1.9932608e+02
   4.3499511e-01  -1.9997464e+02
   4.3548387e-01  -2.0103093e+02
   4.3597263e-01  -2.0260128e+02
   4.3646139e-01  -2.0490582e+02
   4.3695015e-01  -2.0847364e+02
   4.3743891e-01  -2.1516875e+02
   4.3792766e-01  -2.3009736e+02
   4.3841642e-01  -2.1268670e+02
   4.3890518e-01  -2.0752602e+02
   4.3939394e-01  -2.0459359e+02
   4.3988270e-01  -2.0270402e+02
   4.4037146e-01  -2.0146273e+02
   4.4086022e-01  -2.0069507e+02
   4.4134897e-01  -2.0031525e+02
   4.4183773e-01  -2.0028349e+02
   4.4232649e-01  -2.0059071e+02
   4.4281525e-01  -2.0125533e+02
   4.4330401e-01  -2.0232978e+02
   4.4379277e-01  -2.0392225e+02
   4.4428152e-01  -2.0625715e+02
   4.4477028e-01  -2.0987702e+02
   4.4525904e-01  -2.1672350e+02
   4.4574780e-01  -2.3009754e+02
   4.4623656e-01  -2.1382093e+02
   4.4672532e-01  -2.0875721e+02
   4.4721408e-01  -2.0586817e+02
   4.4770283e-01  -2.0400734e+02
   4.4819159e-01  -2.0278899e+02
   4.4868035e-01  -2.0204169e+02
   4.4916911e-01  -2.0168115e+02
   4.4965787e-01  -2.0166858e+02
   4.5014663e-01  -2.0199565e+02
   4.5063539e-01  -2.0268167e+02
   4.5112414e-01  -2.0378038e+02
   4.5161290e-01  -2.0540246e+02
   4.5210166e-01  -2.0777808e+02
   4.5259042e-01  -2.1146821e+02
   4.5307918e-01  -2.1852371e+02
   4.5356794e-01  -2.3009734e+02
   4.5405670e-01  -2.1506347e+02
   4.5454545e-01  -2.1012370e+02
   4.5503421e-01  -2.0729146e+02
   4.5552297e-01  -2.0546884e+02
   4.5601173e-01  -2.0428135e+02
   4.5650049e-01  -2.0356168e+02
   4.5698925e-01  -2.0322753e+02
   4.5747801e-01  -2.0324135e+02
   4.5796676e-01  -2.0359587e+02
   4.5845552e-01  -2.0431161e+02
   4.5894428e-01  -2.0544418e+02
   4.5943304e-01  -2.0710775e+02
   4.5992180e-01  -2.0954080e+02
   4.6041056e-01  -2.1333105e+02
   4.6089932e-01  -2.2069518e+02
   4.6138807e-01  -2.3009742e+02
   4.6187683e-01  -2.1645296e+02
   4.6236559e-01  -2.1167782e+02
   4.6285435e-01  -2.0892333e+02
   4.6334311e-01  -2.0715392e+02
   4.6383187e-01  -2.0601000e+02
   4.6432063e-01  -2.0532976e+02
   4.6480938e-01  -2.0503362e+02
   4.6529814e-01  -2.0508576e+02
   4.6578690e-01  -2.0548045e+02
   4.6627566e-01  -2.0624001e+02
   4.6676442e-01  -2.0742287e+02
   4.6725318e-01  -2.0914858e+02
   4.6774194e-01  -2.1166863e+02
   4.6823069e-01  -2.1561349e+02
   4.6871945e-01  -2.2348229e+02
   4.6920821e-01  -2.3009739e+02
   4.6969697e-01  -2.1804825e+02
   4.7018573e-01  -2.1350358e+02
   4.7067449e-01  -2.1086215e+02
   4.7116325e-01  -2.0917197e+02
   4.7165200e-01  -2.0809401e+02
   4.7214076e-01  -2.0747431e+02
   4.7262952e-01  -2.0723728e+02
   4.7311828e-01  -2.0734974e+02
   4.7360704e-01  -2.0780839e+02
   4.7409580e-01  -2.0863859e+02
   4.7458456e-01  -2.0990354e+02
   4.7507331e-01  -2.1173227e+02
   4.7556207e-01  -2.1439945e+02
   4.7605083e-01  -2.1861507e+02
   4.7653959e-01  -2.2746758e+02
   4.7702835e-01  -2.3009736e+02
   4.7751711e-01  -2.1994590e+02
   4.7800587e-01  -2.1574898e+02
   4.7849462e-01  -2.1328762e+02
   4.7898338e-01  -2.1172771e+02
   4.7947214e-01  -2.1076100e+02
   4.7996090e-01  -2.1024564e+02
   4.8044966e-01  -2.1011251e+02
   4.8093842e-01  -2.1033311e+02
   4.8142717e-01  -2.1090874e+02
   4.8191593e-01  -2.1187090e+02
   4.8240469e-01  -2.1329308e+02
   4.8289345e-01  -2.1532509e+02
   4.8338221e-01  -2.1829492e+02
   4.8387097e-01  -2.2311010e+02
   4.8435973e-01  -2.3479917e+02
   4.8484848e-01  -2.3009720e+02
   4.8533724e-01  -2.2232138e+02
   4.8582600e-01  -2.1871400e+02
   4.8631476e-01  -2.1658555e+02
   4.8680352e-01  -2.1527997e+02
   4.8729228e-01  -2.1454002e+02
   4.8778104e-01  -2.1424597e+02
   4.8826979e-01  -2.1434187e+02
   4.8875855e-01  -2.1481063e+02
   4.8924731e-01  -2.1566659e+02
   4.8973607e-01  -2.1696103e+02
   4.9022483e-01  -2.1880308e+02
   4.9071359e-01  -2.2142197e+02
   4.9120235e-01  -2.2537499e+02
   4.9169110e-01  -2.3268530e+02
   4.9217986e-01  -2.4505822e+02
   4.9266862e-01  -2.3009742e+02
   4.9315738e-01  -2.2554804e+02
   4.9364614e-01  -2.2317376e+02
   4.9413490e-01  -2.2187406e+02
   4.9462366e-01  -2.2128555e+02
   4.9511241e-01  -2.2126048e+02
   4.9560117e-01  -2.2174717e+02
   4.9608993e-01  -2.2275788e+02
   4.9657869e-01  -2.2437328e+02
   4.9706745e-01  -2.2678929e+02
   4.9755621e-01  -2.3048402e+02
   4.9804497e-01  -2.3705828e+02
   4.9853372e-01  -2.6254342e+02
   4.9902248e-01  -2.3745063e+02
   4.9951124e-01  -2.3272415e+02
   5.0000000e-01  -2.3069355e+02


==> fbmc_pulse_time_egf_K=4_M=32.dat <==
  -6.4000000e+01   1.5874005e-04
  -6.3000000e+01   1.5359602e-04
  -6.2000000e+01   1.4529256e-04
  -6.1000000e+01   1.3286213e-04
  -6.0000000e+01   1.1502917e-04
  -5.9000000e+01   9.0264370e-05
  -5.8000000e+01   5.6921440e-05
  -5.7000000e+01   1.3444015e-05
  -5.6000000e+01  -4.1437737e-05
  -5.5000000e+01  -1.0865133e-04
  -5.4000000e+01  -1.8895447e-04
  -5.3000000e+01  -2.8328763e-04
  -5.2000000e+01  -3.9314662e-04
  -5.1000000e+01  -5.2082677e-04
  -5.0000000e+01  -6.6948540e-04
  -4.9000000e+01  -8.4303888e-04
  -4.8000000e+01  -1.0459085e-03
  -4.7000000e+01  -1.2825800e-03
  -4.6000000e+01  -1.5568899e-03
  -4.5000000e+01  -1.8709364e-03
  -4.4000000e+01  -2.2235882e-03
  -4.3000000e+01  -2.6088011e-03
  -4.2000000e+01  -3.0143548e-03
  -4.1000000e+01  -3.4219978e-03
  -4.0000000e+01  -3.8098205e-03
  -3.9000000e+01  -4.1565629e-03
  -3.8000000e+01  -4.4460411e-03
  -3.7000000e+01  -4.6694142e-03
  -3.6000000e+01  -4.8243182e-03
  -3.5000000e+01  -4.9117245e-03
  -3.4000000e+01  -4.9321264e-03
  -3.3000000e+01  -4.8821407e-03
  -3.2000000e+01  -4.7517707e-03
  -3.1000000e+01  -4.5221087e-03
  -3.0000000e+01  -4.1632825e-03
  -2.9000000e+01  -3.6328139e-03
  -2.8000000e+01  -2.8750985e-03
  -2.7000000e+01  -1.8231800e-03
  -2.6000000e+01  -4.0384809e-04
  -2.5000000e+01   1.4543568e-03
  -2.4000000e+01   3.8133820e-03
  -2.3000000e+01   6.7233546e-03
  -2.2000000e+01   1.0229322e-02
  -2.1000000e+01   1.4385281e-02
  -2.0000000e+01   1.9269219e-02
  -1.9000000e+01   2.4993209e-02
  -1.8000000e+01   3.1706235e-02
  -1.7000000e+01   3.9590126e-02
  -1.6000000e+01   4.8848762e-02
  -1.5000000e+01   5.9688685e-02
  -1.4000000e+01   7.2287024e-02
  -1.3000000e+01   8.6742125e-02
  -1.2000000e+01   1.0300581e-01
  -1.1000000e+01   1.2080707e-01
  -1.0000000e+01   1.3959557e-01
  -9.0000000e+00   1.5855077e-01
  -8.0000000e+00   1.7669448e-01
  -7.0000000e+00   1.9309411e-01
  -6.0000000e+00   2.0707337e-01
  -5.0000000e+00   2.1832703e-01
  -4.0000000e+00   2.2689611e-01
  -3.0000000e+00   2.3304512e-01
  -2.0000000e+00   2.3711758e-01
  -1.0000000e+00   2.3942268e-01
   0.0000000e+00   2.4016708e-01
   1.0000000e+00   2.3942268e-01
   2.0000000e+00   2.3711758e-01
   3.0000000e+00   2.3304512e-01
   4.0000000e+00   2.2689611e-01
   5.0000000e+00   2.1832703e-01
   6.0000000e+00   2.0707337e-01
   7.0000000e+00   1.9309411e-01
   8.0000000e+00   1.7669448e-01
   9.0000000e+00   1.5855077e-01
   1.0000000e+01   1.3959557e-01
   1.1000000e+01   1.2080707e-01
   1.2000000e+01   1.0300581e-01
   1.3000000e+01   8.6742125e-02
   1.4000000e+01   7.2287024e-02
   1.5000000e+01   5.9688685e-02
   1.6000000e+01   4.8848762e-02
   1.7000000e+01   3.9590126e-02
   1.8000000e+01   3.1706235e-02
   1.9000000e+01   2.4993209e-02
   2.0000000e+01   1.9269219e-02
   2.1000000e+01   1.4385281e-02
   2.2000000e+01   1.0229322e-02
   2.3000000e+01   6.7233546e-03
   2.4000000e+01   3.8133820e-03
   2.5000000e+01   1.4543568e-03
   2.6000000e+01  -4.0384809e-04
   2.7000000e+01  -1.8231800e-03
   2.8000000e+01  -2.8750985e-03
   2.9000000e+01  -3.6328139e-03
   3.0000000e+01  -4.1632825e-03
   3.1000000e+01  -4.5221087e-03
   3.2000000e+01  -4.7517707e-03
   3.3000000e+01  -4.8821407e-03
   3.4000000e+01  -4.9321264e-03
   3.5000000e+01  -4.9117245e-03
   3.6000000e+01  -4.8243182e-03
   3.7000000e+01  -4.6694142e-03
   3.8000000e+01  -4.4460411e-03
   3.9000000e+01  -4.1565629e-03
   4.0000000e+01  -3.8098205e-03
   4.1000000e+01  -3.4219978e-03
   4.2000000e+01  -3.0143548e-03
   4.3000000e+01  -2.6088011e-03
   4.4000000e+01  -2.2235882e-03
   4.5000000e+01  -1.8709364e-03
   4.6000000e+01  -1.5568899e-03
   4.7000000e+01  -1.2825800e-03
   4.8000000e+01  -1.0459085e-03
   4.9000000e+01  -8.4303888e-04
   5.0000000e+01  -6.6948540e-04
   5.1000000e+01  -5.2082677e-04
   5.2000000e+01  -3.9314662e-04
   5.3000000e+01  -2.8328763e-04
   5.4000000e+01  -1.8895447e-04
   5.5000000e+01  -1.0865133e-04
   5.6000000e+01  -4.1437737e-05
   5.7000000e+01   1.3444015e-05
   5.8000000e+01   5.6921440e-05
   5.9000000e+01   9.0264370e-05
   6.0000000e+01   1.1502917e-04
   6.1000000e+01   1.3286213e-04
   6.2000000e+01   1.4529256e-04
   6.3000000e+01   1.5359602e-04
   6.4000000e+01   1.5874005e-04


==> fbmc_pulse_time_martin_K=4_M=32.dat <==
  -6.4000000e+01   2.6516504e-09
  -6.3000000e+01   2.7488448e-05
  -6.2000000e+01   1.0772523e-04
  -6.1000000e+01   2.3412929e-04
  -6.0000000e+01   3.9598610e-04
  -5.9000000e+01   5.7883078e-04
  -5.8000000e+01   7.6496696e-04
  -5.7000000e+01   9.3411050e-04
  -5.6000000e+01   1.0641413e-03
  -5.5000000e+01   1.1319439e-03
  -5.4000000e+01   1.1143138e-03
  -5.3000000e+01   9.8890675e-04
  -5.2000000e+01   7.3520475e-04
  -5.1000000e+01   3.3547248e-04
  -5.0000000e+01  -2.2432155e-04
  -4.9000000e+01  -9.5364555e-04
  -4.8000000e+01  -1.8566312e-03
  -4.7000000e+01  -2.9314096e-03
  -4.6000000e+01  -4.1695778e-03
  -4.5000000e+01  -5.5558132e-03
  -4.4000000e+01  -7.0676509e-03
  -4.3000000e+01  -8.6754359e-03
  -4.2000000e+01  -1.0342456e-02
  -4.1000000e+01  -1.2025261e-02
  -4.0000000e+01  -1.3674162e-02
  -3.9000000e+01  -1.5233917e-02
  -3.8000000e+01  -1.6644570e-02
  -3.7000000e+01  -1.7842466e-02
  -3.6000000e+01  -1.8761383e-02
  -3.5000000e+01  -1.9333791e-02
  -3.4000000e+01  -1.9492204e-02
  -3.3000000e+01  -1.9170591e-02
  -3.2000000e+01  -1.8305829e-02
  -3.1000000e+01  -1.6839157e-02
  -3.0000000e+01  -1.4717613e-02
  -2.9000000e+01  -1.1895408e-02
  -2.8000000e+01  -8.3352154e-03
  -2.7000000e+01  -4.0093482e-03
  -2.6000000e+01   1.0992125e-03
  -2.5000000e+01   6.9959538e-03
  -2.4000000e+01   1.3674159e-02
  -2.3000000e+01   2.1114445e-02
  -2.2000000e+01   2.9284522e-02
  -2.1000000e+01   3.8139189e-02
  -2.0000000e+01   4.7620567e-02
  -1.9000000e+01   5.7658574e-02
  -1.8000000e+01   6.8171634e-02
  -1.7000000e+01   7.9067613e-02
  -1.6000000e+01   9.0244978e-02
  -1.5000000e+01   1.0159414e-01
  -1.4000000e+01   1.1299896e-01
  -1.3000000e+01   1.2433846e-01
  -1.2000000e+01   1.3548857e-01
  -1.1000000e+01   1.4632403e-01
  -1.0000000e+01   1.5672031e-01
  -9.0000000e+00   1.6655557e-01
  -8.0000000e+00   1.7571256e-01
  -7.0000000e+00   1.8408055e-01
  -6.0000000e+00   1.9155708e-01
  -5.0000000e+00   1.9804968e-01
  -4.0000000e+00   2.0347731e-01
  -3.0000000e+00   2.0777176e-01
  -2.0000000e+00   2.1087879e-01
  -1.0000000e+00   2.1275895e-01
   0.0000000e+00   2.1338835e-01
   1.0000000e+00   2.1275895e-01
   2.0000000e+00   2.1087879e-01
   3.0000000e+00   2.0777176e-01
   4.0000000e+00   2.0347731e-01
   5.0000000e+00   1.9804968e-01
   6.0000000e+00   1.9155708e-01
   7.0000000e+00   1.8408055e-01
   8.0000000e+00   1.7571256e-01
   9.0000000e+00   1.6655557e-01
   1.0000000e+01   1.5672031e-01
   1.1000000e+01   1.4632403e-01
   1.2000000e+01   1.3548857e-01
   1.3000000e+01   1.2433846e-01
   1.4000000e+01   1.1299896e-01
   1.5000000e+01   1.0159414e-01
   1.6000000e+01   9.0244978e-02
   1.7000000e+01   7.9067613e-02
   1.8000000e+01   6.8171634e-02
   1.9000000e+01   5.7658574e-02
   2.0000000e+01   4.7620567e-02
   2.1000000e+01   3.8139189e-02
   2.2000000e+01   2.9284522e-02
   2.3000000e+01   2.1114445e-02
   2.4000000e+01   1.3674159e-02
   2.5000000e+01   6.9959538e-03
   2.6000000e+01   1.0992125e-03
   2.7000000e+01  -4.0093482e-03
   2.8000000e+01  -8.3352154e-03
   2.9000000e+01  -1.1895408e-02
   3.0000000e+01  -1.4717613e-02
   3.1000000e+01  -1.6839157e-02
   3.2000000e+01  -1.8305829e-02
   3.3000000e+01  -1.9170591e-02
   3.4000000e+01  -1.9492204e-02
   3.5000000e+01  -1.9333791e-02
   3.6000000e+01  -1.8761383e-02
   3.7000000e+01  -1.7842466e-02
   3.8000000e+01  -1.6644570e-02
   3.9000000e+01  -1.5233917e-02
   4.0000000e+01  -1.3674162e-02
   4.1000000e+01  -1.2025261e-02
   4.2000000e+01  -1.0342456e-02
   4.3000000e+01  -8.6754359e-03
   4.4000000e+01  -7.0676509e-03
   4.5000000e+01  -5.5558132e-03
   4.6000000e+01  -4.1695778e-03
   4.7000000e+01  -2.9314096e-03
   4.8000000e+01  -1.8566312e-03
   4.9000000e+01  -9.5364555e-04
   5.0000000e+01  -2.2432155e-04
   5.1000000e+01   3.3547248e-04
   5.2000000e+01   7.3520475e-04
   5.3000000e+01   9.8890675e-04
   5.4000000e+01   1.1143138e-03
   5.5000000e+01   1.1319439e-03
   5.6000000e+01   1.0641413e-03
   5.7000000e+01   9.3411050e-04
   5.8000000e+01   7.6496696e-04
   5.9000000e+01   5.7883078e-04
   6.0000000e+01   3.9598610e-04
   6.1000000e+01   2.3412929e-04
   6.2000000e+01   1.0772523e-04
   6.3000000e+01   2.7488448e-05
   6.4000000e+01   2.6516504e-09


==> fbmc_pulse_time_ofdp_K=4_M=32.dat <==
  -6.4000000e+01   2.2808044e-05
  -6.3000000e+01   1.2753739e-04
  -6.2000000e+01   1.5870780e-04
  -6.1000000e+01   1.8846941e-04
  -6.0000000e+01   2.2687004e-04
  -5.9000000e+01   2.5598778e-04
  -5.8000000e+01   2.5198931e-04
  -5.7000000e+01   1.9762244e-04
  -5.6000000e+01   8.7514966e-05
  -5.5000000e+01  -7.1569945e-05
  -5.4000000e+01  -2.6365294e-04
  -5.3000000e+01  -4.6808053e-04
  -5.2000000e+01  -6.6446835e-04
  -5.1000000e+01  -8.3714860e-04
  -5.0000000e+01  -9.7852783e-04
  -4.9000000e+01  -1.0910304e-03
  -4.8000000e+01  -1.1875312e-03
  -4.7000000e+01  -1.2903625e-03
  -4.6000000e+01  -1.4291121e-03
  -4.5000000e+01  -1.6375195e-03
  -4.4000000e+01  -1.9498168e-03
  -4.3000000e+01  -2.3968739e-03
  -4.2000000e+01  -3.0024788e-03
  -4.1000000e+01  -3.7800419e-03
  -4.0000000e+01  -4.7299496e-03
  -3.9000000e+01  -5.8377244e-03
  -3.8000000e+01  -7.0730768e-03
  -3.7000000e+01  -8.3898659e-03
  -3.6000000e+01  -9.7269277e-03
  -3.5000000e+01  -1.1009680e-02
  -3.4000000e+01  -1.2152378e-02
  -3.3000000e+01  -1.3060870e-02
  -3.2000000e+01  -1.3635696e-02
  -3.1000000e+01  -1.3775370e-02
  -3.0000000e+01  -1.3379697e-02
  -2.9000000e+01  -1.2353002e-02
  -2.8000000e+01  -1.0607154e-02
  -2.7000000e+01  -8.0643111e-03
  -2.6000000e+01  -4.6593323e-03
  -2.5000000e+01  -3.4180338e-04
  -2.4000000e+01   4.9223186e-03
  -2.3000000e+01   1.1149457e-02
  -2.2000000e+01   1.8337551e-02
  -2.1000000e+01   2.6465556e-02
  -2.0000000e+01   3.5493302e-02
  -1.9000000e+01   4.5361686e-02
  -1.8000000e+01   5.5993190e-02
  -1.7000000e+01   6.7292713e-02
  -1.6000000e+01   7.9148719e-02
  -1.5000000e+01   9.1434692e-02
  -1.4000000e+01   1.0401089e-01
  -1.3000000e+01   1.1672643e-01
  -1.2000000e+01   1.2942157e-01
  -1.1000000e+01   1.4193041e-01
  -1.0000000e+01   1.5408369e-01
  -9.0000000e+00   1.6571184e-01
  -8.0000000e+00   1.7664820e-01
  -7.0000000e+00   1.8673223e-01
  -6.0000000e+00   1.9581283e-01
  -5.0000000e+00   2.0375146e-01
  -4.0000000e+00   2.1042514e-01
  -3.0000000e+00   2.1572918e-01
  -2.0000000e+00   2.1957955e-01
  -1.0000000e+00   2.2191477e-01
   0.0000000e+00   2.2269737e-01
   1.0000000e+00   2.2191477e-01
   2.0000000e+00   2.1957955e-01
   3.0000000e+00   2.1572918e-01
   4.0000000e+00   2.1042514e-01
   5.0000000e+00   2.0375146e-01
   6.0000000e+00   1.9581283e-01
   7.0000000e+00   1.8673223e-01
   8.0000000e+00   1.7664820e-01
   9.0000000e+00   1.6571184e-01
   1.0000000e+01   1.5408369e-01
   1.1000000e+01   1.4193041e-01
   1.2000000e+01   1.2942157e-01
   1.3000000e+01   1.1672643e-01
   1.4000000e+01   1.0401089e-01
   1.5000000e+01   9.1434692e-02
   1.6000000e+01   7.9148719e-02
   1.7000000e+01   6.7292713e-02
   1.8000000e+01   5.5993190e-02
   1.9000000e+01   4.5361686e-02
   2.0000000e+01   3.5493302e-02
   2.1000000e+01   2.6465556e-02
   2.2000000e+01   1.8337551e-02
   2.3000000e+01   1.1149457e-02
   2.4000000e+01   4.9223186e-03
   2.5000000e+01  -3.4180338e-04
   2.6000000e+01  -4.6593323e-03
   2.7000000e+01  -8.0643111e-03
   2.8000000e+01  -1.0607154e-02
   2.9000000e+01  -1.2353002e-02
   3.0000000e+01  -1.3379697e-02
   3.1000000e+01  -1.3775370e-02
   3.2000000e+01  -1.3635696e-02
   3.3000000e+01  -1.3060870e-02
   3.4000000e+01  -1.2152378e-02
   3.5000000e+01  -1.1009680e-02
   3.6000000e+01  -9.7269277e-03
   3.7000000e+01  -8.3898659e-03
   3.8000000e+01  -7.0730768e-03
   3.9000000e+01  -5.8377244e-03
   4.0000000e+01  -4.7299496e-03
   4.1000000e+01  -3.7800419e-03
   4.2000000e+01  -3.0024788e-03
   4.3000000e+01  -2.3968739e-03
   4.4000000e+01  -1.9498168e-03
   4.5000000e+01  -1.6375195e-03
   4.6000000e+01  -1.4291121e-03
   4.7000000e+01  -1.2903625e-03
   4.8000000e+01  -1.1875312e-03
   4.9000000e+01  -1.0910304e-03
   5.0000000e+01  -9.7852783e-04
   5.1000000e+01  -8.3714860e-04
   5.2000000e+01  -6.6446835e-04
   5.3000000e+01  -4.6808053e-04
   5.4000000e+01  -2.6365294e-04
   5.5000000e+01  -7.1569945e-05
   5.6000000e+01   8.7514966e-05
   5.7000000e+01   1.9762244e-04
   5.8000000e+01   2.5198931e-04
   5.9000000e+01   2.5598778e-04
   6.0000000e+01   2.2687004e-04
   6.1000000e+01   1.8846941e-04
   6.2000000e+01   1.5870780e-04
   6.3000000e+01   1.2753739e-04
   6.4000000e+01   2.2808044e-05


==> fbmc_pulse_time_qcqp1_K=4_M=32.dat <==
  -6.4000000e+01  -1.0119495e-14
  -6.3000000e+01   3.6365023e-14
  -6.2000000e+01  -4.3421600e-14
  -6.1000000e+01   1.6441414e-14
  -6.0000000e+01   1.0641721e-06
  -5.9000000e+01   4.3636095e-06
  -5.8000000e+01   1.0292703e-05
  -5.7000000e+01   1.7708584e-05
  -5.6000000e+01   2.3335870e-05
  -5.5000000e+01   2.1370117e-05
  -5.4000000e+01   3.3033913e-06
  -5.3000000e+01  -4.2015424e-05
  -5.2000000e+01  -1.2808409e-04
  -5.1000000e+01  -2.7022377e-04
  -5.0000000e+01  -4.8484894e-04
  -4.9000000e+01  -7.8856014e-04
  -4.8000000e+01  -1.1970970e-03
  -4.7000000e+01  -1.7241963e-03
  -4.6000000e+01  -2.3804038e-03
  -4.5000000e+01  -3.1718923e-03
  -4.4000000e+01  -4.0993391e-03
  -4.3000000e+01  -5.1569138e-03
  -4.2000000e+01  -6.3314261e-03
  -4.1000000e+01  -7.6016770e-03
  -4.0000000e+01  -8.9380494e-03
  -3.9000000e+01  -1.0302369e-02
  -3.8000000e+01  -1.1648057e-02
  -3.7000000e+01  -1.2920574e-02
  -3.6000000e+01  -1.4058178e-02
  -3.5000000e+01  -1.4992963e-02
  -3.4000000e+01  -1.5652168e-02
  -3.3000000e+01  -1.5959733e-02
  -3.2000000e+01  -1.5838057e-02
  -3.1000000e+01  -1.5209915e-02
  -3.0000000e+01  -1.4000484e-02
  -2.9000000e+01  -1.2139428e-02
  -2.8000000e+01  -9.5629791e-03
  -2.7000000e+01  -6.2159567e-03
  -2.6000000e+01  -2.0536764e-03
  -2.5000000e+01   2.9563163e-03
  -2.4000000e+01   8.8327316e-03
  -2.3000000e+01   1.5579287e-02
  -2.2000000e+01   2.3183763e-02
  -2.1000000e+01   3.1617392e-02
  -2.0000000e+01   4.0834608e-02
  -1.9000000e+01   5.0773162e-02
  -1.8000000e+01   6.1354614e-02
  -1.7000000e+01   7.2485194e-02
  -1.6000000e+01   8.4057018e-02
  -1.5000000e+01   9.5949634e-02
  -1.4000000e+01   1.0803188e-01
  -1.3000000e+01   1.2016398e-01
  -1.2000000e+01   1.3219991e-01
  -1.1000000e+01   1.4398986e-01
  -1.0000000e+01   1.5538292e-01
  -9.0000000e+00   1.6622972e-01
  -8.0000000e+00   1.7638513e-01
  -7.0000000e+00   1.8571094e-01
  -6.0000000e+00   1.9407840e-01
  -5.0000000e+00   2.0137055e-01
  -4.0000000e+00   2.0748449e-01
  -3.0000000e+00   2.1233322e-01
  -2.0000000e+00   2.1584734e-01
  -1.0000000e+00   2.1797629e-01
   0.0000000e+00   2.1868938e-01
   1.0000000e+00   2.1797629e-01
   2.0000000e+00   2.1584734e-01
   3.0000000e+00   2.1233322e-01
   4.0000000e+00   2.0748449e-01
   5.0000000e+00   2.0137055e-01
   6.0000000e+00   1.9407840e-01
   7.0000000e+00   1.8571094e-01
   8.0000000e+00   1.7638513e-01
   9.0000000e+00   1.6622972e-01
   1.0000000e+01   1.5538292e-01
   1.1000000e+01   1.4398986e-01
   1.2000000e+01   1.3219991e-01
   1.3000000e+01   1.2016398e-01
   1.4000000e+01   1.0803188e-01
   1.5000000e+01   9.5949634e-02
   1.6000000e+01   8.4057018e-02
   1.7000000e+01   7.2485194e-02
   1.8000000e+01   6.1354614e-02
   1.9000000e+01   5.0773162e-02
   2.0000000e+01   4.0834608e-02
   2.1000000e+01   3.1617392e-02
   2.2000000e+01   2.3183763e-02
   2.3000000e+01   1.5579287e-02
   2.4000000e+01   8.8327316e-03
   2.5000000e+01   2.9563163e-03
   2.6000000e+01  -2.0536764e-03
   2.7000000e+01  -6.2159567e-03
   2.8000000e+01  -9.5629791e-03
   2.9000000e+01  -1.2139428e-02
   3.0000000e+01  -1.4000484e-02
   3.1000000e+01  -1.5209915e-02
   3.2000000e+01  -1.5838057e-02
   3.3000000e+01  -1.5959733e-02
   3.4000000e+01  -1.5652168e-02
   3.5000000e+01  -1.4992963e-02
   3.6000000e+01  -1.4058178e-02
   3.7000000e+01  -1.2920574e-02
   3.8000000e+01  -1.1648057e-02
   3.9000000e+01  -1.0302369e-02
   4.0000000e+01  -8.9380494e-03
   4.1000000e+01  -7.6016770e-03
   4.2000000e+01  -6.3314261e-03
   4.3000000e+01  -5.1569138e-03
   4.4000000e+01  -4.0993391e-03
   4.5000000e+01  -3.1718923e-03
   4.6000000e+01  -2.3804038e-03
   4.7000000e+01  -1.7241963e-03
   4.8000000e+01  -1.1970970e-03
   4.9000000e+01  -7.8856014e-04
   5.0000000e+01  -4.8484894e-04
   5.1000000e+01  -2.7022377e-04
   5.2000000e+01  -1.2808409e-04
   5.3000000e+01  -4.2015424e-05
   5.4000000e+01   3.3033913e-06
   5.5000000e+01   2.1370117e-05
   5.6000000e+01   2.3335870e-05
   5.7000000e+01   1.7708584e-05
   5.8000000e+01   1.0292703e-05
   5.9000000e+01   4.3636095e-06
   6.0000000e+01   1.0641721e-06
   6.1000000e+01   1.6447270e-14
   6.2000000e+01  -4.3416611e-14
   6.3000000e+01   3.6368277e-14
   6.4000000e+01  -1.0116892e-14


==> fbmc_pulse_time_qcqp2_K=4_M=32.dat <==
  -6.4000000e+01   4.3713662e-16
  -6.3000000e+01   2.1164528e-05
  -6.2000000e+01   8.2933156e-05
  -6.1000000e+01   1.8018429e-04
  -6.0000000e+01   3.0455855e-04
  -5.9000000e+01   4.4472049e-04
  -5.8000000e+01   5.8671834e-04
  -5.7000000e+01   7.1443556e-04
  -5.6000000e+01   8.1012558e-04
  -5.5000000e+01   8.5501989e-04
  -5.4000000e+01   8.2999756e-04
  -5.3000000e+01   7.1630281e-04
  -5.2000000e+01   4.9629582e-04
  -5.1000000e+01   1.5422038e-04
  -5.0000000e+01  -3.2302881e-04
  -4.9000000e+01  -9.4515760e-04
  -4.8000000e+01  -1.7177613e-03
  -4.7000000e+01  -2.6416703e-03
  -4.6000000e+01  -3.7123714e-03
  -4.5000000e+01  -4.9195234e-03
  -4.4000000e+01  -6.2465841e-03
  -4.3000000e+01  -7.6705652e-03
  -4.2000000e+01  -9.1619295e-03
  -4.1000000e+01  -1.0684641e-02
  -4.0000000e+01  -1.2196379e-02
  -3.9000000e+01  -1.3648920e-02
  -3.8000000e+01  -1.4988687e-02
  -3.7000000e+01  -1.6157478e-02
  -3.6000000e+01  -1.7093340e-02
  -3.5000000e+01  -1.7731615e-02
  -3.4000000e+01  -1.8006107e-02
  -3.3000000e+01  -1.7850382e-02
  -3.2000000e+01  -1.7199154e-02
  -3.1000000e+01  -1.5989749e-02
  -3.0000000e+01  -1.4163609e-02
  -2.9000000e+01  -1.1667797e-02
  -2.8000000e+01  -8.4564909e-03
  -2.7000000e+01  -4.4924020e-03
  -2.6000000e+01   2.5189107e-04
  -2.5000000e+01   5.7927457e-03
  -2.4000000e+01   1.2134421e-02
  -2.3000000e+01   1.9268241e-02
  -2.2000000e+01   2.7171979e-02
  -2.1000000e+01   3.5809492e-02
  -2.0000000e+01   4.5130624e-02
  -1.9000000e+01   5.5071380e-02
  -1.8000000e+01   6.5554400e-02
  -1.7000000e+01   7.6489713e-02
  -1.6000000e+01   8.7775771e-02
  -1.5000000e+01   9.9300761e-02
  -1.4000000e+01   1.1094416e-01
  -1.3000000e+01   1.2257851e-01
  -1.2000000e+01   1.3407139e-01
  -1.1000000e+01   1.4528757e-01
  -1.0000000e+01   1.5609118e-01
  -9.0000000e+00   1.6634811e-01
  -8.0000000e+00   1.7592825e-01
  -7.0000000e+00   1.8470784e-01
  -6.0000000e+00   1.9257168e-01
  -5.0000000e+00   1.9941519e-01
  -4.0000000e+00   2.0514637e-01
  -3.0000000e+00   2.0968747e-01
  -2.0000000e+00   2.1297645e-01
  -1.0000000e+00   2.1496815e-01
   0.0000000e+00   2.1563512e-01
   1.0000000e+00   2.1496815e-01
   2.0000000e+00   2.1297645e-01
   3.0000000e+00   2.0968747e-01
   4.0000000e+00   2.0514637e-01
   5.0000000e+00   1.9941519e-01
   6.0000000e+00   1.9257168e-01
   7.0000000e+00   1.8470784e-01
   8.0000000e+00   1.7592825e-01
   9.0000000e+00   1.6634811e-01
   1.0000000e+01   1.5609118e-01
   1.1000000e+01   1.4528757e-01
   1.2000000e+01   1.3407139e-01
   1.3000000e+01   1.2257851e-01
   1.4000000e+01   1.1094416e-01
   1.5000000e+01   9.9300761e-02
   1.6000000e+01   8.7775771e-02
   1.7000000e+01   7.6489713e-02
   1.8000000e+01   6.5554400e-02
   1.9000000e+01   5.5071380e-02
   2.0000000e+01   4.5130624e-02
   2.1000000e+01   3.5809492e-02
   2.2000000e+01   2.7171979e-02
   2.3000000e+01   1.9268241e-02
   2.4000000e+01   1.2134421e-02
   2.5000000e+01   5.7927457e-03
   2.6000000e+01   2.5189107e-04
   2.7000000e+01  -4.4924020e-03
   2.8000000e+01  -8.4564909e-03
   2.9000000e+01  -1.1667797e-02
   3.0000000e+01  -1.4163609e-02
   3.1000000e+01  -1.5989749e-02
   3.2000000e+01  -1.7199154e-02
   3.3000000e+01  -1.7850382e-02
   3.4000000e+01  -1.8006107e-02
   3.5000000e+01  -1.7731615e-02
   3.6000000e+01  -1.7093340e-02
   3.7000000e+01  -1.6157478e-02
   3.8000000e+01  -1.4988687e-02
   3.9000000e+01  -1.3648920e-02
   4.0000000e+01  -1.2196379e-02
   4.1000000e+01  -1.0684641e-02
   4.2000000e+01  -9.1619295e-03
   4.3000000e+01  -7.6705652e-03
   4.4000000e+01  -6.2465841e-03
   4.5000000e+01  -4.9195234e-03
   4.6000000e+01  -3.7123714e-03
   4.7000000e+01  -2.6416703e-03
   4.8000000e+01  -1.7177613e-03
   4.9000000e+01  -9.4515760e-04
   5.0000000e+01  -3.2302881e-04
   5.1000000e+01   1.5422038e-04
   5.2000000e+01   4.9629582e-04
   5.3000000e+01   7.1630281e-04
   5.4000000e+01   8.2999756e-04
   5.5000000e+01   8.5501989e-04
   5.6000000e+01   8.1012558e-04
   5.7000000e+01   7.1443556e-04
   5.8000000e+01   5.8671834e-04
   5.9000000e+01   4.4472049e-04
   6.0000000e+01   3.0455855e-04
   6.1000000e+01   1.8018429e-04
   6.2000000e+01   8.2933156e-05
   6.3000000e+01   2.1164528e-05
   6.4000000e+01   4.4103986e-16


==> fbmc_pulse_time_qcqp3_K=4_M=32.dat <==
  -6.4000000e+01  -1.7601557e-11
  -6.3000000e+01   1.7722257e-11
  -6.2000000e+01  -2.9980295e-08
  -6.1000000e+01  -2.1247206e-07
  -6.0000000e+01  -8.5592940e-07
  -5.9000000e+01  -2.6017764e-06
  -5.8000000e+01  -6.6114084e-06
  -5.7000000e+01  -1.4775812e-05
  -5.6000000e+01  -2.9926995e-05
  -5.5000000e+01  -5.6028286e-05
  -5.4000000e+01  -9.8319688e-05
  -5.3000000e+01  -1.6339503e-04
  -5.2000000e+01  -2.5918952e-04
  -5.1000000e+01  -3.9485975e-04
  -5.0000000e+01  -5.8054247e-04
  -4.9000000e+01  -8.2698434e-04
  -4.8000000e+01  -1.1450411e-03
  -4.7000000e+01  -1.5450519e-03
  -4.6000000e+01  -2.0361013e-03
  -4.5000000e+01  -2.6251892e-03
  -4.4000000e+01  -3.3163361e-03
  -4.3000000e+01  -4.1096550e-03
  -4.2000000e+01  -5.0004304e-03
  -4.1000000e+01  -5.9782436e-03
  -4.0000000e+01  -7.0261899e-03
  -3.9000000e+01  -8.1202305e-03
  -3.8000000e+01  -9.2287233e-03
  -3.7000000e+01  -1.0312171e-02
  -3.6000000e+01  -1.1323218e-02
  -3.5000000e+01  -1.2206933e-02
  -3.4000000e+01  -1.2901382e-02
  -3.3000000e+01  -1.3338512e-02
  -3.2000000e+01  -1.3445336e-02
  -3.1000000e+01  -1.3145419e-02
  -3.0000000e+01  -1.2360621e-02
  -2.9000000e+01  -1.1013080e-02
  -2.8000000e+01  -9.0273774e-03
  -2.7000000e+01  -6.3328362e-03
  -2.6000000e+01  -2.8658862e-03
  -2.5000000e+01   1.4275740e-03
  -2.4000000e+01   6.5898902e-03
  -2.3000000e+01   1.2649517e-02
  -2.2000000e+01   1.9619108e-02
  -2.1000000e+01   2.7493902e-02
  -2.0000000e+01   3.6250470e-02
  -1.9000000e+01   4.5845882e-02
  -1.8000000e+01   5.6217337e-02
  -1.7000000e+01   6.7282288e-02
  -1.6000000e+01   7.8939090e-02
  -1.5000000e+01   9.1068166e-02
  -1.4000000e+01   1.0353368e-01
  -1.3000000e+01   1.1618571e-01
  -1.2000000e+01   1.2886285e-01
  -1.1000000e+01   1.4139519e-01
  -1.0000000e+01   1.5360763e-01
  -9.0000000e+00   1.6532342e-01
  -8.0000000e+00   1.7636787e-01
  -7.0000000e+00   1.8657205e-01
  -6.0000000e+00   1.9577652e-01
  -5.0000000e+00   2.0383485e-01
  -4.0000000e+00   2.1061694e-01
  -3.0000000e+00   2.1601196e-01
  -2.0000000e+00   2.1993094e-01
  -1.0000000e+00   2.2230880e-01
   0.0000000e+00   2.2310586e-01
   1.0000000e+00   2.2230880e-01
   2.0000000e+00   2.1993094e-01
   3.0000000e+00   2.1601196e-01
   4.0000000e+00   2.1061694e-01
   5.0000000e+00   2.0383485e-01
   6.0000000e+00   1.9577652e-01
   7.0000000e+00   1.8657205e-01
   8.0000000e+00   1.7636787e-01
   9.0000000e+00   1.6532342e-01
   1.0000000e+01   1.5360763e-01
   1.1000000e+01   1.4139519e-01
   1.2000000e+01   1.2886285e-01
   1.3000000e+01   1.1618571e-01
   1.4000000e+01   1.0353368e-01
   1.5000000e+01   9.1068166e-02
   1.6000000e+01   7.8939090e-02
   1.7000000e+01   6.7282288e-02
   1.8000000e+01   5.6217337e-02
   1.9000000e+01   4.5845882e-02
   2.0000000e+01   3.6250470e-02
   2.1000000e+01   2.7493902e-02
   2.2000000e+01   1.9619108e-02
   2.3000000e+01   1.2649517e-02
   2.4000000e+01   6.5898902e-03
   2.5000000e+01   1.4275740e-03
   2.6000000e+01  -2.8658862e-03
   2.7000000e+01  -6.3328362e-03
   2.8000000e+01  -9.0273774e-03
   2.9000000e+01  -1.1013080e-02
   3.0000000e+01  -1.2360621e-02
   3.1000000e+01  -1.3145419e-02
   3.2000000e+01  -1.3445336e-02
   3.3000000e+01  -1.3338512e-02
   3.4000000e+01  -1.2901382e-02
   3.5000000e+01  -1.2206933e-02
   3.6000000e+01  -1.1323218e-02
   3.7000000e+01  -1.0312171e-02
   3.8000000e+01  -9.2287233e-03
   3.9000000e+01  -8.1202305e-03
   4.0000000e+01  -7.0261899e-03
   4.1000000e+01  -5.9782436e-03
   4.2000000e+01  -5.0004304e-03
   4.3000000e+01  -4.1096550e-03
   4.4000000e+01  -3.3163361e-03
   4.5000000e+01  -2.6251892e-03
   4.6000000e+01  -2.0361013e-03
   4.7000000e+01  -1.5450519e-03
   4.8000000e+01  -1.1450411e-03
   4.9000000e+01  -8.2698434e-04
   5.0000000e+01  -5.8054247e-04
   5.1000000e+01  -3.9485975e-04
   5.2000000e+01  -2.5918952e-04
   5.3000000e+01  -1.6339503e-04
   5.4000000e+01  -9.8319688e-05
   5.5000000e+01  -5.6028286e-05
   5.6000000e+01  -2.9926995e-05
   5.7000000e+01  -1.4775812e-05
   5.8000000e+01  -6.6114084e-06
   5.9000000e+01  -2.6017764e-06
   6.0000000e+01  -8.5592940e-07
   6.1000000e+01  -2.1247206e-07
   6.2000000e+01  -2.9980295e-08
   6.3000000e+01   1.7722257e-11
   6.4000000e+01  -1.7601565e-11

